A Novel Approach for Estimating Truck Factors

Truck Factor (TF) is a metric proposed by the agile community as a tool to identify concentration of knowledge in software development environments. It states the minimal number of developers that have to be hit by a truck (or quit) before a project is incapacitated. In other words, TF helps to measure how prepared is a project to deal with developer turnover. Despite its clear relevance, few studies explore this metric. Altogether there is no consensus about how to calculate it, and no supporting evidence backing estimates for systems in the wild. To mitigate both issues, we propose a novel (and automated) approach for estimating TF-values, which we execute against a corpus of 133 popular project in GitHub. We later survey developers as a means to assess the reliability of our results. Among others, we find that the majority of our target systems (65%) have TF <= 2. Surveying developers from 67 target systems provides confidence towards our estimates; in 84% of the valid answers we collect, developers agree or partially agree that the TF's authors are the main authors of their systems; in 53% we receive a positive or partially positive answer regarding our estimated truck factors.

==> IEEEtran/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> experiments/_ginidata.csv <==
repository,author,id,value
activeadmin,"Sean Linsley",0,43.16666666666667
activeadmin,"Greg Bell",1,234.50000000000003
activeadmin,"Matt Vague",2,46.166666666666664
activeadmin,"Timo Schilling",3,22
activeadmin,"Igor Fedoronchuk",4,0.5
activeadmin,"Kamil Dziemianowicz",5,0.5
activeadmin,"Matthew Brewer",6,6.833333333333334
activeadmin,"Joshua Collins",7,3
activeadmin,"Michael Yagudaev",8,4
activeadmin,"Alessandro Tagliapietra",9,0.5
activeadmin,"Nathan Carnes",10,1
activeadmin,"Jiten",11,0.5
activeadmin,"krzysztofbialek",12,0.5
activeadmin,"Peter Fry",13,1
activeadmin,"Roman SklenaÌ�rÌŒ",14,10.5
activeadmin,"Jake Quain",15,0.5
activeadmin,"Alexander Simonov",16,0.5
activeadmin,"Philippe Creux",17,30.833333333333332
activeadmin,"Amiel Martin",18,5.5
activeadmin,"Peter M. Goldstein",19,4
activeadmin,"Scott Meves",20,2
activeadmin,"Andreas Haller",21,1.5
activeadmin,"James Almond",22,0.5
activeadmin,"Angelo Grossini",23,0.5
activeadmin,"Hayden Ball",24,1
activeadmin,"Philip Arndt",25,0.5
activeadmin,"Edgars Beigarts",26,2
activeadmin,"Andrey Chernih",27,1.5
activeadmin,"Johnny Shields",28,3
activeadmin,"Craig McNamara",29,1
activeadmin,"Matt Brewer",30,1
activeadmin,"Randy Morgan",31,1.5
activeadmin,"Piers Chambers",32,1
activeadmin,"Anshul Sharma",33,0.5
activeadmin,"Corey Woodcox",34,1
activeadmin,"Vladimir Tikhonov",35,0.5
activeadmin,"chrp",36,0.5
activeadmin,"Dmitriy Myaskovskiy",37,1
activeadmin,"James McKinney",38,0.5
activeadmin,"Dmitry Polushkin",39,1
activeadmin,"Sam Vincent",40,1
activeadmin,"Alex Handley",41,1
activeadmin,"Jean-Michel Garnier",42,1
ace,"Garen Torikian",0,47.66666666666667
ace,"C9",1,2.6666666666666665
ace,"Fabian Jakobs",2,147.91666666666666
ace,"Julian Viereck",3,4.166666666666667
ace,"nightwing",4,379.7499999999999
ace,"Peter Xiao",5,2
ace,"Matthew Kastor",6,9
ace,"Robert Krahn",7,9
ace,"Mihai Sucan",8,0.5
ace,"dgeorge",9,1.5
ace,"Adam Jimenez",10,2
ace,"Eric Arnold",11,1
ace,"Vlad Zinculescu",12,0.5
ace,"Jan Jongboom",13,1.3333333333333333
ace,"Roger Gallion",14,0.5
ace,"Bernhard Weichel",15,3.5
ace,"Yaogang Lian",16,3
ace,"DanyaPostfactum",17,8.666666666666666
ace,"c-spencer",18,2.333333333333333
ace,"Lennart Kats",19,0.8333333333333333
ace,"William Candillon",20,7
ace,"GastÃ³n Kleiman",21,0.6666666666666666
ace,"jiyinyiyong",22,2
ace,"gigasquid",23,1.5
ace,"satyr",24,0.25
ace,"ukyo",25,1.75
ace,"Russ",26,2.5
ace,"Rob Conery",27,0.8333333333333333
ace,"Liborio Cannici",28,1
ace,"Devon Carew",29,3
ace,"Paul Edwards",30,1.5
ace,"Victorien ELVINGER",31,2
ace,"sevin7676",32,0.8333333333333333
ace,"Daniel Felder",33,1
ace,"Ryan Griffith",34,2.5
ace,"Nicolas Guillaumin",35,3
ace,"Adam Joseph Cook",36,3
ace,"Patrick Nevels",37,2
ace,"Zef Hemel",38,7.5
ace,"Davide Saurino",39,1
ace,"btilford",40,1.8333333333333333
ace,"Jason O'Neil",41,1
ace,"Tim Caswell",42,2
ace,"Tom Tasche",43,1.3333333333333333
ace,"Mostafa Eweda",44,1.5
ace,"James Allen",45,0.8333333333333333
ace,"Soonho Kong",46,3
ace,"John Roepke",47,1
ace,"Bernie Telles",48,2.5
ace,"Nemurimasu Neiro",49,0.5
ace,"Lee Gao",50,1
ace,"Choonster",51,2
ace,"Graham Scott",52,2
ace,"Alex Kit",53,2
ace,"Nicholas Breslow",54,1
ace,"h3rb",55,2.5
ace,"Sergi Mansilla",56,1
ace,"Panagiotis Astithas",57,0.6666666666666666
ace,"John DeSoi",58,1
ace,"AndrÃ© Fiedler",59,0.6666666666666666
ace,"Gabriel BeÌ�dard SiceÌ�",60,1.5
ace,"John Kane",61,1.3333333333333333
ace,"baboso",62,3
ace,"Colin Gourlay",63,0.5
ace,"Heigh Tech LLC",64,1.3333333333333333
ace,"Chris Nelson",65,0.5
ace,"Jacob Hansson",66,0.8333333333333333
ace,"Nala Ginrut",67,1.5
ace,"Andreas Madsen",68,0.6666666666666666
ace,"richo",69,1
ace,"Tim Cuthbertson",70,1.5
ace,"Breck",71,1.5
ace,"Jonathan Camile",72,1.5
ace,"Christoph Hochreiner",73,1
ace,"Kelley van Evert",74,0.8333333333333333
ace,"asm2750",75,2.5
ace,"Smirnov O. A",76,4
ace,"Meg Sharkey",77,1
ace,"Irakli Gozalishvili",78,0.5
ace,"iebuggy",79,1
ace,"bootstraponline",80,1.3333333333333333
ace,"mrpants",81,1
ace,"David Alan Hjelle",82,0.6666666666666666
ace,"Morten Fangel",83,1
ace,"Joe Walker",84,1
ace,"coderaiser",85,0.5
geocoder,"Alex Reisner",0,89
geocoder,"Anderson Bravalheri",1,2
geocoder,"Roger Campos",2,1
geocoder,"Thu Trang Pham",3,6
geocoder,"Yong Gu",4,2.5
geocoder,"George Lee",5,1
geocoder,"Andrew Stevens",6,1
geocoder,"Eric Hayes",7,2
geocoder,"Roberto Pepato",8,1.5
geocoder,"Eugene Russkikh",9,2
geocoder,"dblock",10,2
geocoder,"Christian BÃ¸tker HÃ¸j",11,2.5
geocoder,"lipanski",12,2.5
geocoder,"Steve Hoeksema",13,1.5
geocoder,"Christoph BuÌˆnte",14,2
geocoder,"Fernando Morgenstern",15,1.5
geocoder,"Olivier Gonzalez",16,1
geocoder,"Robert Wachs",17,0.5
geocoder,"Karri NiemelÃ¤",18,2
geocoder,"Marc Tobias Metten",19,2.5
geocoder,"Christian Aust",20,1.5
geocoder,"Brian Flanagan",21,2.5
geocoder,"Rob Murray",22,3
geocoder,"Dan Drinkard",23,1.5
geocoder,"Luke Roberts",24,2.5
geocoder,"Michael Guterl",25,2.5
geocoder,"Steve Agalloco",26,2.5
geocoder,"Francesco Vollero",27,1
geocoder,"Chris Myers",28,0.5
geocoder,"kayakyakr",29,0.5
geocoder,"Adnan Ali",30,1
geocoder,"Steve Lawson",31,0.5
geocoder,"Matthew Landauer",32,0.5
geocoder,"m0thman",33,0.5
geocoder,"fishbullet",34,1
geocoder,"Rob Di Marco",35,0.5
platform_frameworks_base,"Dirk Dougherty",0,0.5
platform_frameworks_base,"Scott Main",1,12
platform_frameworks_base,"Daniel Sandler",2,32.33333333333333
platform_frameworks_base,"The Android Open Source Project",3,1119.5666666666675
platform_frameworks_base,"Dianne Hackborn",4,240.2833333333334
platform_frameworks_base,"Adam Lesinski",5,83.44999999999999
platform_frameworks_base,"Mike Lockwood",6,106.74999999999999
platform_frameworks_base,"Narayan Kamath",7,22.866666666666664
platform_frameworks_base,"Nick Kralevich",8,3.083333333333333
platform_frameworks_base,"Svetoslav Ganov",9,119.16666666666667
platform_frameworks_base,"Jean-Baptiste Queru",10,86.91666666666664
platform_frameworks_base,"Joe Onorato",11,48.66666666666668
platform_frameworks_base,"Chris Tate",12,55.333333333333336
platform_frameworks_base,"Mathias Agopian",13,22.583333333333336
platform_frameworks_base,"Bernhard RosenkrÃ¤nzer",14,1.5
platform_frameworks_base,"Esteban Talavera",15,3
platform_frameworks_base,"Andreas Gampe",16,11.5
platform_frameworks_base,"Colin Cross",17,5.5
platform_frameworks_base,"Guang Zhu",18,4
platform_frameworks_base,"Jeff Brown",19,188.91666666666669
platform_frameworks_base,"Kenny Root",20,80.58333333333333
platform_frameworks_base,"RoboErik",21,29.5
platform_frameworks_base,"Jeff Sharkey",22,124.75
platform_frameworks_base,"Alon Albert",23,3
platform_frameworks_base,"Robert Greenwalt",24,24
platform_frameworks_base,"Ying Wang",25,9.25
platform_frameworks_base,"Fred Quintana",26,33.24999999999999
platform_frameworks_base,"Amith Yamasani",27,44.66666666666666
platform_frameworks_base,"Alexandra Gherghina",28,1.5
platform_frameworks_base,"Paul McLean",29,3.5
platform_frameworks_base,"Chet Haase",30,99
platform_frameworks_base,"George Mount",31,29.333333333333332
platform_frameworks_base,"John Reck",32,64.08333333333334
platform_frameworks_base,"ztenghui",33,25
platform_frameworks_base,"Yigit Boyar",34,2.5
platform_frameworks_base,"Tor Norbye",35,24
platform_frameworks_base,"John Spurlock",36,131.16666666666666
platform_frameworks_base,"Xavier Ducrohet",37,2
platform_frameworks_base,"Gabriel Peal",38,0.5
platform_frameworks_base,"Adam Powell",39,69.33333333333333
platform_frameworks_base,"Primiano Tucci",40,0.5
platform_frameworks_base,"Craig Mautner",41,28.333333333333332
platform_frameworks_base,"Jim Miller",42,65.5
platform_frameworks_base,"Jacek Surazski",43,0.3333333333333333
platform_frameworks_base,"Romain Guy",44,213
platform_frameworks_base,"Vasu Nori",45,22.75
platform_frameworks_base,"Steve Howard",46,0.8333333333333333
platform_frameworks_base,"Matthew Williams",47,21.333333333333332
platform_frameworks_base,"Jeff Hamilton",48,7.666666666666666
platform_frameworks_base,"Jeff Hao",49,1.25
platform_frameworks_base,"Brad Fitzpatrick",50,7.5
platform_frameworks_base,"Griff Hazen",51,2
platform_frameworks_base,"Bjorn Bringert",52,9.583333333333334
platform_frameworks_base,"Mike LeBeau",53,2
platform_frameworks_base,"Adrian Roos",54,22.5
platform_frameworks_base,"Tobias Haamel",55,1
platform_frameworks_base,"Adam Cohen",56,12.25
platform_frameworks_base,"Jaikumar Ganesh",57,17.083333333333332
platform_frameworks_base,"Prerepa Viswanadham",58,1.5
platform_frameworks_base,"Wei Wang",59,20.583333333333332
platform_frameworks_base,"Nick Pelly",60,43.25
platform_frameworks_base,"Herb Jellinek",61,1
platform_frameworks_base,"Matthew Xie",62,3.3333333333333335
platform_frameworks_base,"Andre Eisenbach",63,1.75
platform_frameworks_base,"Ganesh Ganapathi Batta",64,3.75
platform_frameworks_base,"Hemant Gupta",65,2
platform_frameworks_base,"Danica Chang",66,0.5
platform_frameworks_base,"Jiafa Liu",67,0.5
platform_frameworks_base,"Joe Malin",68,2.5
platform_frameworks_base,"Suchi Amalapurapu",69,5.999999999999999
platform_frameworks_base,"Anonymous Coward",70,5
platform_frameworks_base,"Geremy Condra",71,10
platform_frameworks_base,"dcashman",72,3.5
platform_frameworks_base,"Kenny Guy",73,1
platform_frameworks_base,"rich cannings",74,2
platform_frameworks_base,"Alan Viverette",75,41.33333333333333
platform_frameworks_base,"Mitsuru Oshima",76,0.5
platform_frameworks_base,"Chung-yih Wang",77,0.9166666666666666
platform_frameworks_base,"The Android Automerger",78,1.0833333333333333
platform_frameworks_base,"Tom Taylor",79,1.8333333333333333
platform_frameworks_base,"Andy McFadden",80,0.75
platform_frameworks_base,"Siva Velusamy",81,1
platform_frameworks_base,"Yang Li",82,4.166666666666667
platform_frameworks_base,"Igor Murashkin",83,90
platform_frameworks_base,"Eino-Ville Talvala",84,19.666666666666668
platform_frameworks_base,"Ruben Brunk",85,25.666666666666664
platform_frameworks_base,"Zhijun He",86,4.166666666666666
platform_frameworks_base,"Jianing Wei",87,1.5
platform_frameworks_base,"Yin-Chia Yeh",88,2
platform_frameworks_base,"Wu-cheng Li",89,1.3333333333333333
platform_frameworks_base,"Erik Gilling",90,3
platform_frameworks_base,"Michael Wright",91,9
platform_frameworks_base,"Chong Zhang",92,3
platform_frameworks_base,"Jinsuk Kim",93,20.333333333333336
platform_frameworks_base,"Jungshik Jang",94,29.833333333333336
platform_frameworks_base,"Jason Gerecke",95,1
platform_frameworks_base,"destradaa",96,33.5
platform_frameworks_base,"Aravind Akella",97,2.333333333333333
platform_frameworks_base,"Sandeep Siddhartha",98,12
platform_frameworks_base,"Eric Laurent",99,41.166666666666664
platform_frameworks_base,"Robert Ly",100,2.5
platform_frameworks_base,"Gilles Debunne",101,20.53333333333333
platform_frameworks_base,"Stan Chesnutt",102,8
platform_frameworks_base,"Irfan Sheriff",103,28.666666666666668
platform_frameworks_base,"Isaac Levy",104,1
platform_frameworks_base,"Lorenzo Colitti",105,12
platform_frameworks_base,"Brian Carlstrom",106,8.583333333333332
platform_frameworks_base,"Elliott Hughes",107,6.166666666666667
platform_frameworks_base,"Grace Kloba",108,2.833333333333333
platform_frameworks_base,"San Mehat",109,9.000000000000002
platform_frameworks_base,"Jaewan Kim",110,2.5
platform_frameworks_base,"Sreeram Ramachandran",111,2.5
platform_frameworks_base,"Vinit Deshapnde",112,6.333333333333333
platform_frameworks_base,"Paul Jensen",113,4.5
platform_frameworks_base,"Jeff Davidson",114,9.5
platform_frameworks_base,"Jason Monk",115,18.5
platform_frameworks_base,"Steve Block",116,19.116666666666667
platform_frameworks_base,"Hui Lu",117,0.5
platform_frameworks_base,"Alex Klyubin",118,1
platform_frameworks_base,"Dan Egnor",119,9
platform_frameworks_base,"Chia-chi Yeh",120,7.333333333333334
platform_frameworks_base,"tk.mun",121,1.5
platform_frameworks_base,"Jason parks",122,1
platform_frameworks_base,"Martijn Coenen",123,18
platform_frameworks_base,"Jan Brands",124,0.3333333333333333
platform_frameworks_base,"Todd Poynor",125,2
platform_frameworks_base,"John Grossman",126,11.666666666666668
platform_frameworks_base,"Pin Ting",127,0.5
platform_frameworks_base,"Jack Wang",128,2.666666666666667
platform_frameworks_base,"Doug Zongker",129,5.5
platform_frameworks_base,"Stephen Smalley",130,2
platform_frameworks_base,"Paul Lawrence",131,0.5
platform_frameworks_base,"David Christie",132,3.5
platform_frameworks_base,"Mindy Pereira",133,1
platform_frameworks_base,"Fabrice Di Meglio",134,59.45
platform_frameworks_base,"Patrick Scott",135,1
platform_frameworks_base,"Sam Blitzstein",136,0.5
platform_frameworks_base,"Leon Scroggins III",137,7
platform_frameworks_base,"Yorke Lee",138,1.5
platform_frameworks_base,"Dmitri Plotnikov",139,1
platform_frameworks_base,"Marco Nelissen",140,15.000000000000002
platform_frameworks_base,"Debashish Chatterjee",141,1
platform_frameworks_base,"Chad Brubaker",142,12
platform_frameworks_base,"Christoph Studer",143,4.083333333333333
platform_frameworks_base,"Andres Morales",144,3
platform_frameworks_base,"Satoshi Kataoka",145,19
platform_frameworks_base,"Valentin Kravtsov",146,3
platform_frameworks_base,"Przemyslaw Szczepaniak",147,8.5
platform_frameworks_base,"Jean-Michel Trivi",148,16.333333333333336
platform_frameworks_base,"Doug Felt",149,14.033333333333333
platform_frameworks_base,"Neil Fuller",150,4.5
platform_frameworks_base,"Eric Fischer",151,82.2
platform_frameworks_base,"Luca Zanolin",152,1
platform_frameworks_base,"Victoria Lease",153,4.583333333333334
platform_frameworks_base,"Niels Egberts",154,1
platform_frameworks_base,"Tadashi Takaoka",155,0.5
platform_frameworks_base,"Paul Soulos",156,1.5
platform_frameworks_base,"Andy Stadler",157,1.5
platform_frameworks_base,"LÃ¡szlÃ³ DÃ¡vid",158,0.5
platform_frameworks_base,"Jesse Wilson",159,12.5
platform_frameworks_base,"Shimeng (Simon) Wang",160,1
platform_frameworks_base,"Joe Fernandez",161,3
platform_frameworks_base,"Winson Chung",162,47
platform_frameworks_base,"Patrick Dubroy",163,0.5
platform_frameworks_base,"Ashok Bhat",164,11.833333333333334
platform_frameworks_base,"Yohei Yukawa",165,11
platform_frameworks_base,"Chris Craik",166,41.33333333333333
platform_frameworks_base,"Jonathan Dixon",167,4.416666666666667
platform_frameworks_base,"Selim Gurun",168,2.3333333333333335
platform_frameworks_base,"Ben Murdoch",169,3.6666666666666665
platform_frameworks_base,"Ignacio Solla",170,1.5
platform_frameworks_base,"Kristian Monsen",171,0.5
platform_frameworks_base,"Iain Merrick",172,0.5
platform_frameworks_base,"Bai Tao",173,11
platform_frameworks_base,"Derek Sollenberger",174,7
platform_frameworks_base,"Nicolas Roard",175,0.5
platform_frameworks_base,"Marcin Kosiba",176,1
platform_frameworks_base,"Mikhail Naganov",177,0.25
platform_frameworks_base,"Torne (Richard Coles)",178,1.5
platform_frameworks_base,"Philip Milne",179,15
platform_frameworks_base,"Evan Millar",180,0.5
platform_frameworks_base,"Nicolas Prevot",181,3
platform_frameworks_base,"Daisuke Miyakawa",182,3
platform_frameworks_base,"Danke Xie",183,0.8333333333333333
platform_frameworks_base,"Calin Juravle",184,0.5
platform_frameworks_base,"Bob Lee",185,0.3333333333333333
platform_frameworks_base,"Jorim Jaggi",186,63.333333333333336
platform_frameworks_base,"Wink Saville",187,44.583333333333336
platform_frameworks_base,"Ken Wakasa",188,1
platform_frameworks_base,"Tammo Spalink",189,1.5
platform_frameworks_base,"Zoltan Szatmary-Ban",190,1
platform_frameworks_base,"Dave Bort",191,0.5
platform_frameworks_base,"Brian Colonna",192,3
platform_frameworks_base,"Karl Rosaen",193,1.6666666666666665
platform_frameworks_base,"Chris Wren",194,17.75
platform_frameworks_base,"Will Haldean Brown",195,1
platform_frameworks_base,"Joseph Wen",196,3
platform_frameworks_base,"Wei-Ta Chen",197,11
platform_frameworks_base,"Behdad Esfahbod",198,3
platform_frameworks_base,"Raph Levien",199,11
platform_frameworks_base,"Robert Phillips",200,0.5
platform_frameworks_base,"Jamie Gennis",201,2
platform_frameworks_base,"Dave Sparks",202,4.833333333333333
platform_frameworks_base,"Glenn Kasten",203,8.833333333333332
platform_frameworks_base,"Thomas Tafertshofer",204,7
platform_frameworks_base,"Jesse Hall",205,8
platform_frameworks_base,"Jack Palevich",206,13.5
platform_frameworks_base,"Insun Kang",207,0.5
platform_frameworks_base,"JP Abgrall",208,1
platform_frameworks_base,"Alan Lau",209,0.5
platform_frameworks_base,"Anish Athalye",210,0.5
platform_frameworks_base,"Mark Salyzyn",211,0.5
platform_frameworks_base,"Elliott Slaughter",212,1
platform_frameworks_base,"Michael Lentine",213,2
platform_frameworks_base,"Dominik",214,20
platform_frameworks_base,"Sascha Brawer",215,1
platform_frameworks_base,"Tsu Chiang Chuang",216,15
platform_frameworks_base,"Brett Chabot",217,60.00000000000001
platform_frameworks_base,"Eric Rowe",218,4.5
platform_frameworks_base,"Xia Wang",219,16.666666666666668
platform_frameworks_base,"Neal Nguyen",220,196.5
platform_frameworks_base,"Martin Wallgren",221,7.5
platform_frameworks_base,"Johannes Carlsson",222,1
platform_frameworks_base,"Fredrik Helmer",223,1
platform_frameworks_base,"John Wang",224,2
platform_frameworks_base,"Ficus Kirkpatrick",225,1
platform_frameworks_base,"Mattias Petersson",226,2
platform_frameworks_base,"Maxim Siniavine",227,20
platform_frameworks_base,"Yohann Roussel",228,239
platform_frameworks_base,"MÃ¥rten Kongstad",229,10
platform_frameworks_base,"David Hu",230,2
platform_frameworks_base,"Russell Brenner",231,0.8333333333333333
platform_frameworks_base,"Justin Ho",232,6
platform_frameworks_base,"Dave Burke",233,1
platform_frameworks_base,"Isaac Katzenelson",234,1
platform_frameworks_base,"Takeshi Aimi",235,15
platform_frameworks_base,"Bill Gruber",236,0.5
platform_frameworks_base,"Mike Reed",237,0.3333333333333333
platform_frameworks_base,"Mike Klein",238,1
platform_frameworks_base,"Oscar Montemayor",239,2
platform_frameworks_base,"Mike J. Chen",240,10.166666666666666
platform_frameworks_base,"Sangkyu Lee",241,0.5
platform_frameworks_base,"Tom O'Neill",242,1
platform_frameworks_base,"Laurent Tu",243,3.1666666666666665
platform_frameworks_base,"Yao Chen",244,12.5
platform_frameworks_base,"James Dong",245,13.166666666666666
platform_frameworks_base,"Jeff Tinker",246,10.5
platform_frameworks_base,"Chih-Chung Chang",247,0.3333333333333333
platform_frameworks_base,"Ray Chen",248,1.8333333333333333
platform_frameworks_base,"Andreas Huber",249,17.83333333333333
platform_frameworks_base,"Lajos Molnar",250,7.333333333333334
platform_frameworks_base,"Dongwon Kang",251,2.5
platform_frameworks_base,"Nicolas Catania",252,2.6666666666666665
platform_frameworks_base,"Robert Shih",253,1
platform_frameworks_base,"Gloria Wang",254,1
platform_frameworks_base,"Sungsoo Lim",255,1.5
platform_frameworks_base,"Jae Seo",256,9
platform_frameworks_base,"Wonsik Kim",257,5
platform_frameworks_base,"Youngsang Cho",258,0.5
platform_frameworks_base,"Marius Renn",259,192
platform_frameworks_base,"Mike Dodd",260,0.5
platform_frameworks_base,"Ruei-sung Lin",261,3
platform_frameworks_base,"Andrew Hsieh",262,1
platform_frameworks_base,"Dan Albert",263,1
platform_frameworks_base,"Pannag Sanketi",264,1
platform_frameworks_base,"Huahui Wu",265,4.5
platform_frameworks_base,"Jason Noguchi",266,4
platform_frameworks_base,"Yu Shan Emily Lau",267,15.333333333333334
platform_frameworks_base,"Shaohan Zou",268,1
platform_frameworks_base,"Dima Zavin",269,2
platform_frameworks_base,"Dan Bornstein",270,2.5
platform_frameworks_base,"Selim Cinek",271,20.833333333333332
platform_frameworks_base,"Michael Jurka",272,45.5
platform_frameworks_base,"Jose Lima",273,0.5
platform_frameworks_base,"Christian Robertson",274,0.5
platform_frameworks_base,"android-build SharedAccount",275,0.5833333333333333
platform_frameworks_base,"Benoit Goby",276,2
platform_frameworks_base,"noda",277,8.5
platform_frameworks_base,"Tim Kilbourn",278,0.5
platform_frameworks_base,"Justin Koh",279,0.5
platform_frameworks_base,"Tim Murray",280,12.666666666666668
platform_frameworks_base,"Jason Sams",281,83.5
platform_frameworks_base,"Alex Sakhartchouk",282,109
platform_frameworks_base,"Yang Ni",283,1
platform_frameworks_base,"Zhihai Xu",284,0.3333333333333333
platform_frameworks_base,"fredc",285,0.3333333333333333
platform_frameworks_base,"Dan Murphy",286,0.3333333333333333
platform_frameworks_base,"Ben Gruver",287,13
platform_frameworks_base,"Yuncheol Heo",288,3.8333333333333335
platform_frameworks_base,"Ye Wen",289,1
platform_frameworks_base,"Sander Alewijnse",290,2
platform_frameworks_base,"rpcraig",291,1
platform_frameworks_base,"Sen Hu",292,1
platform_frameworks_base,"Bernd Holzhey",293,1
platform_frameworks_base,"Prashant Malani",294,0.5
platform_frameworks_base,"Michael Kolb",295,0.5
platform_frameworks_base,"tingna_sung",296,0.5
platform_frameworks_base,"Adam Connors",297,2
platform_frameworks_base,"Sailesh Nepal",298,8.333333333333332
platform_frameworks_base,"Nancy Chen",299,1
platform_frameworks_base,"Ihab Awad",300,10.333333333333334
platform_frameworks_base,"Tyler Gunn",301,4.5
platform_frameworks_base,"Andrew Lee",302,2.5
platform_frameworks_base,"Santos Cordon",303,6.333333333333333
platform_frameworks_base,"Jake Hamby",304,2.5
platform_frameworks_base,"Antonio MariÌ�n Cerezuela",305,4
platform_frameworks_base,"Shishir Agrawal",306,1
platform_frameworks_base,"Alex Yakavenka",307,0.5
platform_frameworks_base,"Rika Brooks",308,0.5
platform_frameworks_base,"Andy Hung",309,2.5
platform_frameworks_base,"Omari Stephens",310,7.166666666666666
platform_frameworks_base,"Sol Boucher",311,3.5
platform_frameworks_base,"Benjamin Hendricks",312,113
platform_frameworks_base,"wsmlby",313,1
platform_frameworks_base,"Henrik Baard",314,1
platform_frameworks_base,"Christopher Lane",315,1
platform_frameworks_base,"Stephen Hines",316,8
platform_frameworks_base,"John Hoford",317,4
platform_frameworks_base,"Barnaby James",318,2
platform_frameworks_base,"Yoshihiko Ikenaga",319,0.5
platform_frameworks_base,"vandwalle",320,6.333333333333333
platform_frameworks_base,"Yuhao Zheng",321,2.5
ansible,"trbs",0,0.5
ansible,"Michael DeHaan",1,66.66666666666666
ansible,"Jharrod LaFon",2,1
ansible,"Will Thames",3,2.5
ansible,"ZhiFeng Hu",4,1
ansible,"Tim Bielawa",5,1.5
ansible,"Serge van Ginderachter",6,3
ansible,"Daniel Hokka Zakrisson",7,7.5
ansible,"Chin Fang",8,1
ansible,"James Cammarata",9,175.16666666666666
ansible,"Toshio Kuratomi",10,29.833333333333332
ansible,"James Tanner",11,10
ansible,"Franck Cuny",12,1
ansible,"Monty Taylor",13,2
ansible,"Matt Martz",14,4.5
ansible,"Seth Vidal",15,1.5
ansible,"Brian Coca",16,4.833333333333333
ansible,"Dag Wieers",17,2.5
ansible,"Jeroen Hoekx",18,1.5
ansible,"bennojoy",19,0.5
ansible,"Timothy Appnel",20,0.5
ansible,"Dylan Martin",21,1
ansible,"root",22,1.5
ansible,"Jon Hawkesworth",23,0.5
ansible,"Maykel Moya",24,1
ansible,"Michael Scherer",25,3
ansible,"Chris Church",26,9.5
ansible,"Dagobert Michelsen",27,1
ansible,"Maciej Delmanowski",28,0.5
ansible,"Steve Gargan",29,2
ansible,"Timur Batyrshin",30,0.5
ansible,"Jan-Piet Mens",31,5
ansible,"Richard C Isaacson",32,6
ansible,"Kent R. Spillner",33,0.5
ansible,"Matt Spaulding",34,1
ansible,"Steven Dossett",35,1
ansible,"Javier Candeira",36,1
ansible,"C. Morgan Hamill",37,0.5
ansible,"Jayson Vantuyl",38,0.5
ansible,"Bradley Young",39,1
ansible,"Henk Wiedig",40,0.5
ansible,"Michel Blanc",41,1
ansible,"Henry Graham",42,1
ansible,"James Laska",43,1
ansible,"Chris Conway",44,3
ansible,"u348095",45,0.5
ansible,"Devin Bayer",46,1
ansible,"Veres Lajos",47,0.5
cassandra,"Jonathan Ellis",0,478.4999999999999
cassandra,"Eric Evans",1,24.083333333333336
cassandra,"Aleksey Yeschenko",2,52.083333333333336
cassandra,"Brandon Williams",3,56.58333333333333
cassandra,"Dave Brosius",4,22.333333333333336
cassandra,"Sylvain Lebresne",5,322.9999999999999
cassandra,"Gary Dusbabek",6,22.833333333333332
cassandra,"Joshua McKenzie",7,8.5
cassandra,"Jake Luciani",8,21.5
cassandra,"Johan Oskarsson",9,3.666666666666667
cassandra,"Pavel Yaskevich",10,33.333333333333336
cassandra,"Mikhail Stepura",11,5.5
cassandra,"Philip Thompson",12,0.5
cassandra,"paul cannon",13,1.5
cassandra,"Sam Tunnicliffe",14,20
cassandra,"belliottsmith",15,15.333333333333332
cassandra,"Prashant Malik",16,7
cassandra,"blerer",17,38.5
cassandra,"Robert Stupp",18,19.5
cassandra,"Benjamin Lerer",19,4
cassandra,"Carl Yeksigian",20,1
cassandra,"Tyler Hobbs",21,12.5
cassandra,"Samuel Klock",22,3
cassandra,"Vijay Parthasarathy",23,18.416666666666664
cassandra,"Benedict Elliott Smith",24,22.833333333333332
cassandra,"lantao yan",25,1
cassandra,"Bjorn Hegerfors",26,3
cassandra,"Marcus Eriksson",27,9.833333333333332
cassandra,"Branimir Lambov",28,3
cassandra,"Christian Spriegel",29,2
cassandra,"Yuki Morishita",30,86.66666666666667
cassandra,"Jacek Lewandowski",31,1
cassandra,"Peter Schuller",32,1
cassandra,"Sankalp Kohli",33,0.5
cassandra,"Ben Chan",34,1
cassandra,"Jimmy MÃ¥rdell",35,2
cassandra,"Greg DeAngelis",36,0.5
cassandra,"Jason Brown",37,2
cassandra,"graham sanderson",38,0.5
cassandra,"Benedict",39,2
cassandra,"Viju Kothuvatiparambil",40,1
cassandra,"T Jake Luciani",41,0.5
cassandra,"Jun Rao",42,0.5
atom-shell,"Cheng Zhao",0,397.5
atom-shell,"Haojian Wu",1,8
atom-shell,"Kevin Sawicki",2,1
atom-shell,"Yeechan Lu",3,1.5
rubocop,"Skuli Oskarsson",0,1.5
rubocop,"Yuji Nakayama",1,91
rubocop,"Bozhidar Batsov",2,207.91666666666677
rubocop,"Jonas Arvidsson",3,117.58333333333329
rubocop,"Ryan Boland",4,1.5
rubocop,"Evgeni Dzhelyov",5,4.333333333333333
rubocop,"Lee Dohm",6,68.41666666666669
rubocop,"David Davis",7,2.5
rubocop,"yaroslav zemlyanuhin",8,2
rubocop,"Frank Showalter",9,4
rubocop,"Steve Feldon",10,3
rubocop,"Andrew Grimm",11,4.5
rubocop,"Hannes TydÃ©n",12,2.5
rubocop,"Nils Gemeinhardt",13,7
rubocop,"Hiroyuki Sato",14,1.5
rubocop,"Barun Singh",15,2.5
rubocop,"dblock",16,3
rubocop,"Ryan Rosenblum",17,3
rubocop,"Victor Koronen",18,1
rubocop,"Jeff Carbonella",19,2
rubocop,"Blaine Schmeisser",20,2
rubocop,"Scott Albertson",21,3
rubocop,"Stefan Kanev",22,1
rubocop,"Ian MacLeod",23,3
rubocop,"Eito Katagiri",24,1
rubocop,"Mindaugas MozÅ«ras",25,2
rubocop,"Martin Englund",26,0.5
rubocop,"Benjamin Quorning",27,3.25
rubocop,"Simon HÃ¼rlimann (CyT)",28,0.5
rubocop,"Pete Hamilton",29,1
bitcoin,"Josh Triplett",0,0.3333333333333333
bitcoin,"Pieter Wuille",1,86.39999999999999
bitcoin,"Cory Fields",2,78.83333333333333
bitcoin,"Philip Kaufmann",3,16.866666666666667
bitcoin,"David Perry",4,1
bitcoin,"Matt Corallo",5,16.5
bitcoin,"Wladimir J. van der Laan",6,127.39999999999996
bitcoin,"Scott Howard",7,0.5
bitcoin,"sandakersmann",8,3.5
bitcoin,"gubatron",9,0.5
bitcoin,"Jonas Schnelli",10,10.333333333333332
bitcoin,"Adam Weiss",11,1
bitcoin,"Jeff Garzik",12,17.9
bitcoin,"p2k",13,2.5
bitcoin,"Rune K. Svendsen",14,2
bitcoin,"Gavin Andresen",15,36.73333333333334
bitcoin,"BtcDrak",16,0.5
bitcoin,"Luke Dashjr",17,5.333333333333333
bitcoin,"Daniel Kraft",18,1
bitcoin,"Alon Muroch",19,1
bitcoin,"fanquake",20,1.5
bitcoin,"mrbandrews",21,1.5
bitcoin,"jtimon",22,18.53333333333333
bitcoin,"Mark Friedenbach",23,1
bitcoin,"Cozz Lovan",24,5
bitcoin,"Pavel JanÃ­k",25,1
bitcoin,"s_nakamoto",26,10.333333333333332
bitcoin,"Mike Hearn",27,111.5
bitcoin,"Sanjay Ghemawat",28,1
bitcoin,"justmoon",29,1
bitcoin,"Eric Lombrozo",30,2.6666666666666665
bitcoin,"Giel van Schijndel",31,1.5
bitcoin,"Ashley Holman",32,2
bitcoin,"Scott Ellis",33,2.833333333333333
bitcoin,"Peter Todd",34,1
bitcoin,"Nils Schneider",35,0.5
bitcoin,"Chris Moore",36,1
bitcoin,"Alexander Kjeldaas",37,1
tiled,"ThorbjÃ¸rn Lindeijer",0,342
tiled,"Jeff",1,0.5
tiled,"Mohammad Mehdi Salem Naraghi",2,2
tiled,"Stefan Beller",3,15
tiled,"Alexander Kuhrt",4,3
tiled,"Samuli Tuomola",5,15.5
tiled,"Manu Evans",6,4.5
tiled,"seeseekey",7,3.5
tiled,"PorfÃ­rio JosÃ© Pereira Ribeiro",8,4.5
tiled,"Eric Kidd",9,2.5
tiled,"Mikolai Fajer",10,3.5
tiled,"Parker Miller",11,1
tiled,"Dennis Honeyman",12,1
tiled,"Mattia Basaglia",13,2
tiled,"Harry Hsiao",14,0.5
tiled,"Jeff Bland",15,13.5
tiled,"Michael Aquilina",16,2
tiled,"Tim Baker",17,3.5
tiled,"Martin Ziel",18,13.5
tiled,"Vsevolod Klementjev",19,1.5
tiled,"HenryJia",20,2
tiled,"Christoph Schnackenberg",21,1.5
tiled,"Sean Humeniuk",22,1
tiled,"Kenney Phillis",23,0.5
tiled,"leeonix",24,0.5
tiled,"PrzemysÅ‚aw Grzywacz",25,1
tiled,"Vincent Petithory",26,3.5
tiled,"Alexei Bratuhin",27,0.5
tiled,"Oskar Wiksten",28,0.5
boto,"Mike Schwartz",0,15
boto,"Mitch Garnaat",1,217.66666666666666
boto,"kyleknap",2,56
boto,"Michael Gimbel",3,2.5
boto,"James Saryerwinnie",4,60.166666666666664
boto,"Christoph Kern",5,2
boto,"David Arthur",6,4
boto,"Chris Moyer",7,3.5
boto,"Daniel Lindsley",8,63.833333333333336
boto,"Aron Rosenberg",9,12.5
boto,"Daniel G. Taylor",10,40.66666666666667
boto,"Pascal Hakim",11,7
boto,"Lucas Hrabovsky",12,1
boto,"Felix Yan",13,12.5
boto,"kain",14,0.5
boto,"Greg Taylor",15,2
boto,"rlotun",16,10.5
boto,"Roberto Gaiser",17,0.5
boto,"Chris Huegle",18,2
boto,"dkavanagh",19,2.5
boto,"David Marin",20,0.5
boto,"jnovatnack",21,2.5
boto,"spenczar",22,1
boto,"kopertop",23,13.833333333333332
boto,"Jonathan Drosdeck",24,0.3333333333333333
boto,"Andy Davidoff",25,7.5
boto,"Thejaswi Puthraya",26,1
boto,"Thomas Parslow",27,6
boto,"Yaniv Ovadia",28,1
boto,"Zhihong Yao",29,1
boto,"Dennis McRitchie",30,0.5
boto,"anseljh",31,2
boto,"walsh159",32,1.5
boto,"John Walsh",33,0.5
boto,"Mark Nunnikhoven",34,0.5
boto,"Franc Carter",35,2
boto,"jumping",36,1
boto,"dialt0ne",37,0.5
boto,"Matt Millar",38,2.5
boto,"Jim Browne",39,3.5
boto,"Thomas O'Dowd",40,6.5
boto,"Daniel Harris",41,0.5
boto,"Harry Marr",42,1.5
boto,"Darjus Loktevic",43,0.5
boto,"eckamm",44,3
boto,"Slawek Ligus",45,4
boto,"Michael Barrientos",46,8.5
boto,"Mitchell Hashimoto",47,1.5
boto,"jsmartin",48,1
boto,"Petr Novodvorskiy",49,2
boto,"INADA Naoki",50,1
boto,"Garrett Holmstrom",51,0.5
boto,"Robert Mela",52,1
boto,"unknown",53,8
boto,"Simon Ratner",54,1
boto,"Hunter Blanks",55,2
boto,"Jeff Terrace",56,5.5
boto,"Luca Bruno",57,1
boto,"Bruce Pennypacker",58,1
boto,"Stefan Praszalowicz",59,1
boto,"captainkrtek",60,1
boto,"Brian Beach",61,1
boto,"Michael Barrett",62,1
boto,"robert.leftwich",63,2
boto,"George Goh",64,0.5
boto,"Justin Riley",65,1
boto,"Mike Milner",66,1
boto,"Yuval Oren",67,0.5
boto,"Andersen Yang",68,0.5
boto,"Shawn Smith",69,3
boto,"Rohit Agarwal",70,1
boto,"Patrick Stegmann",71,1
boto,"Steven Arcangeli",72,1
boto,"Jeremy Thurgood",73,1
boto,"Charlie Schluting",74,1
boto,"Gerd Zellweger",75,1
boto,"Paul Graydon",76,1
boto,"Robie Basak",77,0.5
boto,"Bertrand Janin",78,1
boto,"Juan Font",79,1
boto,"Chris",80,0.5
boto,"Sever BÄƒneÅŸiu",81,1
boto,"Sukrit Khera",82,1
boto,"ukhersu",83,0.5
boto,"Eduardo S. Klein",84,1.5
glide,"Sam Judd",0,364
glide,"Robert Papp",1,3.5
glide,"ozymandias",2,1
glide,"Pavlos-Petros Tournaris",3,1
glide,"david",4,1.5
bundler,"Andre Arko",0,86.16666666666664
bundler,"Kir Shatrov",1,1.5
bundler,"Terence Lee",2,22.833333333333336
bundler,"Carl Lerche",3,24.666666666666664
bundler,"Tim Moore",4,3.5
bundler,"Nicolas Blanco",5,0.5
bundler,"Smit Shah",6,17.999999999999996
bundler,"Andre Medeiros",7,0.3333333333333333
bundler,"Kohei Suzuki",8,1
bundler,"Hemant Kumar",9,1
bundler,"Carlhuda",10,10
bundler,"dbloete",11,2
bundler,"Joshua Hull",12,3
bundler,"Piotr Sarnacki",13,1
bundler,"Kevin Moore",14,1
bundler,"schneems",15,2
bundler,"Jonathan del Strother",16,1
bundler,"Ashish Dixit",17,1
bundler,"Samuel E. Giddins",18,1
bundler,"Joyce Hsu",19,1.5
bundler,"Simon Hengel",20,0.5
bundler,"David Grayson",21,1
bundler,"Jacques Crocker",22,2
bundler,"Bryan Woods",23,1
bundler,"Tom Ward",24,1.5
bundler,"Joel Moss",25,1
bundler,"Gabriel Jaldon",26,0.3333333333333333
bundler,"wycats",27,1
bundler,"danielsdeleo",28,0.5
bundler,"Chris Continanza",29,1
bundler,"Matt Burke",30,0.5
bundler,"Josef Å imÃ¡nek",31,0.5
bundler,"Matthew Phillips",32,0.5
bundler,"Jessica Lynn Suttles",33,0.5
bundler,"Jeremy Kemper",34,0.3333333333333333
bundler,"Keith Shook",35,0.5
bundler,"Dan Peterson",36,0.5
bundler,"Gustav Munkby",37,0.5
bundler,"Ash Wilson",38,1
bundler,"Vladimir Yarotsky",39,0.3333333333333333
bundler,"dblock",40,1
bup,"Brandon Low",0,1.5
bup,"Avery Pennarun",1,54
bup,"Rob Browning",2,51
bup,"Zoran Zaric",3,1.5
bup,"Gabriel Filion",4,3
bup,"Joe Beda",5,1.5
bup,"Patrick Rouleau",6,0.5
bup,"David Roda",7,1
bup,"Brandon Smith",8,0.5
bup,"Tim Riemenschneider",9,0.5
caffe,"Anatoly Baksheev",0,19.5
caffe,"Adam Kosiorek",1,9
caffe,"philkr",2,0.5
caffe,"Evan Shelhamer",3,37
caffe,"Yangqing Jia",4,53.41666666666668
caffe,"Jeff Donahue",5,56.50000000000001
caffe,"Kai Li",6,9.416666666666666
caffe,"Sergey Karayev",7,12.5
caffe,"TANGUY Arnaud",8,1
caffe,"Sergio Guadarrama",9,20.083333333333332
caffe,"Jonathan L Long",10,13.666666666666668
caffe,"Rowland Depp",11,1
caffe,"Dinesh Jayaraman",12,2
caffe,"Ross Girshick",13,1.25
caffe,"Karen Simonyan",14,2
caffe,"bhack",15,2.5
caffe,"Alireza Shafaei",16,2
caffe,"Eric Tzeng",17,7.416666666666667
caffe,"Nick Carlevaris-Bianco",18,2.5
caffe,"qipeng",19,3
caffe,"Tobias Domhan",20,0.5
caffe,"Sagan Bolliger",21,0.3333333333333333
caffe,"Aravindh Mahendran",22,0.8333333333333333
caffe,"Rob Hess",23,1
caffe,"Kevin James Matzen",24,0.25
caffe,"James Thewlis",25,0.5
caffe,"Sean Bell",26,0.3333333333333333
homebrew-cask,"phinze",0,62.50000000000001
homebrew-cask,"Roland Walker",1,1168.500000000001
homebrew-cask,"Herb",2,25.5
homebrew-cask,"David Baumgold",3,1.8333333333333333
homebrew-cask,"Richard Lee",4,11
homebrew-cask,"Vincent Klaiber",5,50.333333333333336
homebrew-cask,"benmills",6,1.1666666666666665
homebrew-cask,"Peter Lyons",7,0.5
homebrew-cask,"Fernando Paredes",8,39.33333333333334
homebrew-cask,"Giovanni Polimeni",9,0.5
homebrew-cask,"Ron Rock",10,0.5
homebrew-cask,"Austin Wood",11,1
homebrew-cask,"VÃ­tor GalvÃ£o",12,97.91666666666664
homebrew-cask,"mAAdhaTTah",13,12.333333333333334
homebrew-cask,"Glenn Jorde",14,0.5
homebrew-cask,"Wes Widner",15,0.8333333333333333
homebrew-cask,"kkdd",16,0.5
homebrew-cask,"tbsmcd",17,1
homebrew-cask,"Pawel Niewiadomski",18,1
homebrew-cask,"0asa",19,1
homebrew-cask,"grahammiln",20,3.5
homebrew-cask,"Joel Kuzmarski",21,36.16666666666667
homebrew-cask,"DriftwoodJP",22,1.5
homebrew-cask,"Alexander Goldstein",23,4
homebrew-cask,"Russell Sherman",24,0.3333333333333333
homebrew-cask,"Wolfgang Lutz",25,2.5
homebrew-cask,"FÃ©lix Saparelli",26,3.333333333333333
homebrew-cask,"Kevin Suttle",27,4.833333333333333
homebrew-cask,"Ted Wise",28,3.5
homebrew-cask,"Faun",29,0.5
homebrew-cask,"Miguel Flores Ruiz de Eguino",30,2.5
homebrew-cask,"Enrico Spinielli",31,1
homebrew-cask,"adyton",32,2
homebrew-cask,"RadosÅ‚aw Benkel",33,1.5
homebrew-cask,"Sean Zhu",34,2.833333333333333
homebrew-cask,"moonray",35,1
homebrew-cask,"Nick Pack",36,1
homebrew-cask,"Thurston Sandberg",37,1
homebrew-cask,"Edgars Beigarts",38,0.5
homebrew-cask,"Mo Lawson",39,3.333333333333333
homebrew-cask,"Beng Hee Eu",40,9
homebrew-cask,"oame",41,1.5
homebrew-cask,"Miha Filej",42,4.333333333333334
homebrew-cask,"Lee Hanxue",43,19.333333333333336
homebrew-cask,"Jean Mertz",44,0.3333333333333333
homebrew-cask,"Jeff Wallace",45,6
homebrew-cask,"Emil SÃ¥gfors",46,1.5
homebrew-cask,"Adrian GÃ¶ransson",47,1
homebrew-cask,"ndr",48,27.166666666666668
homebrew-cask,"invlpg",49,3
homebrew-cask,"RamÃ³n Roche",50,0.5
homebrew-cask,"RainFlying",51,3
homebrew-cask,"Jonathan Neal",52,4
homebrew-cask,"Steffen Becker",53,1.3333333333333333
homebrew-cask,"Tony Cundari",54,0.75
homebrew-cask,"Julien Lavergne",55,0.25
homebrew-cask,"blogabe",56,4
homebrew-cask,"Joe Chan",57,1
homebrew-cask,"stephenholtz",58,0.5
homebrew-cask,"Ian Ynda-Hummel",59,0.5
homebrew-cask,"Pavel Sakun",60,1
homebrew-cask,"Tobi Lehman",61,1.5
homebrew-cask,"Michael Ford",62,7.416666666666666
homebrew-cask,"Tolbkni Kao",63,3.5833333333333335
homebrew-cask,"Alex Selesse",64,0.75
homebrew-cask,"Dan Kuehling",65,3.8333333333333335
homebrew-cask,"ouyang",66,3.5
homebrew-cask,"Den Patin",67,5.5
homebrew-cask,"Lucas Horton",68,3.5
homebrew-cask,"Amory Meltzer",69,5
homebrew-cask,"Rimenes Ribeiro",70,3
homebrew-cask,"Kirill Korolyov",71,4.5
homebrew-cask,"Anthony O'Brien",72,2
homebrew-cask,"Gursimran Singh",73,0.5
homebrew-cask,"Jim Smitley",74,3.5
homebrew-cask,"vincecima",75,4.333333333333333
homebrew-cask,"Thiago LeaÌƒo Moreira",76,1
homebrew-cask,"Sean T Allen",77,11.5
homebrew-cask,"Ben Lauwens",78,2.5
homebrew-cask,"Bob Example",79,1
homebrew-cask,"Zac",80,1
homebrew-cask,"Crazor",81,3.1666666666666665
homebrew-cask,"Caleb Xu",82,53
homebrew-cask,"Glenn 'devalias' Grant",83,1.5
homebrew-cask,"TheCompander",84,1
homebrew-cask,"Eivind Siqveland Larsen",85,0.5
homebrew-cask,"gerstorfer",86,1.3333333333333333
homebrew-cask,"Rory Powis",87,1
homebrew-cask,"shoito",88,0.5
homebrew-cask,"kuno",89,1.5
homebrew-cask,"Ian Copp",90,2
homebrew-cask,"BingFoon Lee",91,2.5
homebrew-cask,"Ben Tappin",92,2
homebrew-cask,"Robert Curth",93,10.5
homebrew-cask,"Roscoe Brooks",94,2.5
homebrew-cask,"Sebastian Nash",95,2.8333333333333335
homebrew-cask,"Keng Kiat Lim",96,0.8333333333333333
homebrew-cask,"Chulki Lee",97,0.8333333333333333
homebrew-cask,"Otto Hammersmith",98,3
homebrew-cask,"John Britton",99,3.5
homebrew-cask,"Johannes Hertenstein",100,2.5
homebrew-cask,"moqada",101,1.3333333333333333
homebrew-cask,"indieisaconcept",102,0.5
homebrew-cask,"Chris Spicer",103,0.5
homebrew-cask,"Johan Carlquist",104,0.5
homebrew-cask,"Falko Richter",105,3.5
homebrew-cask,"Josh Hagins",106,16.5
homebrew-cask,"extrinsicmedia",107,1.5
homebrew-cask,"Sean Anderson",108,1.5
homebrew-cask,"Lachlan Cooper",109,2
homebrew-cask,"Florian Harbecke",110,3.5
homebrew-cask,"Lorenzo Villani",111,3.5
homebrew-cask,"cattail",112,0.5
homebrew-cask,"Lukas SpieÃŸ",113,1.5
homebrew-cask,"Jason Garber",114,2.5
homebrew-cask,"Chris Chernoff",115,3
homebrew-cask,"gaoyifan",116,3.5
homebrew-cask,"Pierre Asselin",117,1
homebrew-cask,"Shaun Jackman",118,5.5
homebrew-cask,"Gustav Ahlberg",119,1.5
homebrew-cask,"Tadej Murovec",120,0.8333333333333333
homebrew-cask,"Roland Barbe",121,0.5
homebrew-cask,"autodidakto",122,6.333333333333333
homebrew-cask,"Marcus Jaschen",123,1.5
homebrew-cask,"Janusz Dziurzynski",124,1
homebrew-cask,"Tom Vincent",125,3.5
homebrew-cask,"Newton",126,2.5
homebrew-cask,"Takumi IINO",127,1.5
homebrew-cask,"Lincoln Lee",128,4
homebrew-cask,"Ardashir Motamed",129,1
homebrew-cask,"xyb",130,10.833333333333334
homebrew-cask,"David Smith",131,0.5
homebrew-cask,"Ben Spaulding",132,1.5
homebrew-cask,"Jonathan Poltak Samosir",133,4.333333333333334
homebrew-cask,"Niko Dziemba",134,1
homebrew-cask,"Oliver Sigge",135,0.5
homebrew-cask,"anonfunc",136,2.5
homebrew-cask,"Lucas Garron",137,8
homebrew-cask,"Alexander Kucera",138,3.333333333333333
homebrew-cask,"Mark Steve Samson",139,3
homebrew-cask,"Derek Harms",140,0.5
homebrew-cask,"Philipp WeiÃŸmann",141,7.833333333333334
homebrew-cask,"Michael Smith",142,1
homebrew-cask,"Burim BeriÅ¡a",143,1
homebrew-cask,"guttertec",144,2.833333333333333
homebrew-cask,"Dalton Hubble",145,2
homebrew-cask,"ryanrankin",146,0.5
homebrew-cask,"John Randall",147,1
homebrew-cask,"Mayur Pawashe",148,0.3333333333333333
homebrew-cask,"Ian Ker-Seymer",149,2.5
homebrew-cask,"Alpha Chen",150,2
homebrew-cask,"Jaime MarquiÌ�nez FerraÌ�ndiz",151,0.5
homebrew-cask,"Scott Reeves",152,4.5
homebrew-cask,"Shigenobu Nishikawa",153,3
homebrew-cask,"Kilian Koeltzsch",154,1.5
homebrew-cask,"Alexander",155,1.3333333333333333
homebrew-cask,"Ali Karbassi",156,1.5
homebrew-cask,"Lee Nussbaum",157,0.5
homebrew-cask,"Eddie Zaneski",158,1
homebrew-cask,"Ali Samii",159,0.5
homebrew-cask,"gregstallings",160,1
homebrew-cask,"Sam Doran",161,1
homebrew-cask,"Taran Hubbert",162,1
homebrew-cask,"Jeff Jewiss",163,2.333333333333333
homebrew-cask,"Travis La Marr",164,2.5
homebrew-cask,"Rich Allen",165,1
homebrew-cask,"Sahn Lam",166,0.5
homebrew-cask,"kashimoo",167,0.5
homebrew-cask,"Alex Cruice",168,2
homebrew-cask,"Tim Steinbach",169,0.5
homebrew-cask,"toshi",170,0.5
homebrew-cask,"iggyvolz",171,3
homebrew-cask,"Pete Deffendol",172,0.5
homebrew-cask,"nakamura",173,0.5
homebrew-cask,"Jianwen WEI",174,2
homebrew-cask,"Nathan Green",175,1
homebrew-cask,"Jay Harris",176,1
homebrew-cask,"Will Kruse",177,1
homebrew-cask,"James Sanders",178,0.5
homebrew-cask,"Keith Finlay",179,3.5
homebrew-cask,"Colin Dean",180,1
homebrew-cask,"James Andariese",181,1
homebrew-cask,"bolasblack",182,1
homebrew-cask,"Sebastian Otaegui",183,0.5
homebrew-cask,"nettolt",184,3
homebrew-cask,"jk",185,4.499999999999999
homebrew-cask,"Ryan Schwartz",186,0.3333333333333333
homebrew-cask,"Larry Boltovskoi",187,0.5
homebrew-cask,"Koen Rouwhorst",188,1
homebrew-cask,"Jacob Kaplan-Moss",189,1.5
homebrew-cask,"Todd Eddy",190,1
homebrew-cask,"scottsuch",191,2
homebrew-cask,"Jordan Wesolowski",192,0.5
homebrew-cask,"Matt Swain",193,4
homebrew-cask,"Matthew Finlayson",194,1
homebrew-cask,"Jeff Amaral",195,1
homebrew-cask,"Josh Butts",196,2
homebrew-cask,"elseym",197,0.5
homebrew-cask,"Mario Vejlupek",198,0.5
homebrew-cask,"Beau",199,0.5
homebrew-cask,"Eugene San (eugenesan)",200,5
homebrew-cask,"Amiel Martin",201,0.5
homebrew-cask,"bmcustodio",202,1.5
homebrew-cask,"Chris Hasenpflug",203,0.5
homebrew-cask,"Alexandre COLLIGNON",204,5
homebrew-cask,"Dmitry Wolf",205,2
homebrew-cask,"Paul Simpson",206,1.3333333333333333
homebrew-cask,"Pedro Silva",207,1.5
homebrew-cask,"Brian Cunnie",208,0.5
homebrew-cask,"Wil Moore III",209,1.5
homebrew-cask,"Josh Parnham",210,0.5
homebrew-cask,"Dominyk Tiller",211,2
homebrew-cask,"Kamil Figiela",212,0.5
homebrew-cask,"Aaron Wolen",213,1
homebrew-cask,"Kostiantyn Kahanskyi",214,0.5
homebrew-cask,"Josa Gesell",215,3
homebrew-cask,"Maurice Kelly",216,2
homebrew-cask,"jollychang",217,0.5
homebrew-cask,"Don Okuda",218,0.5
homebrew-cask,"Dimitrios Mistriotis",219,0.5
homebrew-cask,"Jeff Bauer",220,1
homebrew-cask,"Michael Moretti",221,2
homebrew-cask,"Andreas LÃ¶f Hermansson",222,1
homebrew-cask,"Jussi Tuominen",223,8
homebrew-cask,"Sam Bao",224,1
homebrew-cask,"Robb Irrgang",225,1
homebrew-cask,"lalyos",226,2.5
homebrew-cask,"Evan Krall",227,1
homebrew-cask,"Tal Atlas",228,0.5
homebrew-cask,"Jean-Christophe GAY",229,0.5
homebrew-cask,"Hidde-Jan Jongsma",230,1
homebrew-cask,"Gene Locklin",231,3
homebrew-cask,"Chad Phillips",232,2.5
homebrew-cask,"deepj",233,2
homebrew-cask,"Brian Shumate",234,1
homebrew-cask,"Pierre",235,1
homebrew-cask,"thesbros",236,0.5
homebrew-cask,"MartiÌ�n FernaÌ�ndez",237,1
homebrew-cask,"Han Su Kim",238,1.5
homebrew-cask,"Diego Zamboni",239,3.5
homebrew-cask,"Jonathan Dahan",240,1.5
homebrew-cask,"Julio NapurÃ­",241,2
homebrew-cask,"yuhki50",242,0.5
homebrew-cask,"Gebhard WÃ¶stemeyer",243,0.5
homebrew-cask,"Chris Oei",244,1
homebrew-cask,"Gilles Fabio",245,4.333333333333333
homebrew-cask,"Tim Lo",246,0.5
homebrew-cask,"Paul Fioravanti",247,2
homebrew-cask,"Willy Morin",248,3
homebrew-cask,"Maxime Thirouin",249,1.5
homebrew-cask,"Johnathan Conley",250,6
homebrew-cask,"Sergey Parhomenko",251,0.5
homebrew-cask,"Junior Ales",252,0.5
homebrew-cask,"Tamir Duberstein",253,0.5
homebrew-cask,"Raul Guiu",254,1
homebrew-cask,"Thibaud Antignac",255,0.5
homebrew-cask,"Dave Tucker",256,0.5
homebrew-cask,"Alexey Zakhlestin",257,2
homebrew-cask,"Wong Hoi Sing Edison",258,0.5
homebrew-cask,"nyangry",259,0.5
homebrew-cask,"Roger Ragulan Rajaratnam",260,5.333333333333333
homebrew-cask,"Phil Tang",261,2
homebrew-cask,"George Song",262,0.5
homebrew-cask,"Jiangge Zhang",263,1.8333333333333333
homebrew-cask,"Jens Cornelis",264,0.5
homebrew-cask,"Douglas Ligertwood",265,1.5
homebrew-cask,"Jonathan Chu",266,1
homebrew-cask,"Marek Skrobacki",267,1
homebrew-cask,"Marcel Bischoff",268,0.5
homebrew-cask,"Meck",269,0.5
homebrew-cask,"Galymzhan Kozhayev",270,0.5
homebrew-cask,"Huang Yangqi",271,0.5
homebrew-cask,"Tomohiro Ikebe",272,0.5
homebrew-cask,"Neireau",273,0.5
homebrew-cask,"darrenli",274,3
homebrew-cask,"Kevin O'Connor",275,2.5
homebrew-cask,"Manuel Ebert",276,1.3333333333333333
homebrew-cask,"Mark McConachie",277,1
homebrew-cask,"Chris",278,1.5
homebrew-cask,"Martin KuÌˆhl",279,1.5
homebrew-cask,"zchee",280,1
homebrew-cask,"gongqijian",281,1.5
homebrew-cask,"Andrew Kraut",282,0.5
homebrew-cask,"dwihn0r",283,4
homebrew-cask,"Matt Keeter",284,1
homebrew-cask,"Martin Linkhorst",285,1
homebrew-cask,"omardelarosa",286,0.5
homebrew-cask,"Ryan Aghdam",287,0.8333333333333333
homebrew-cask,"Joshua Kolash",288,0.5
homebrew-cask,"jmarrero",289,0.5
homebrew-cask,"Matthew Sanchez",290,2.5
homebrew-cask,"Jeroen Jacobs",291,0.5
homebrew-cask,"Charles Smith",292,1.5
homebrew-cask,"Yuval Adam",293,0.5
homebrew-cask,"Saul Shanabrook",294,1.8333333333333333
homebrew-cask,"Johannes Wienke",295,2
homebrew-cask,"Eric Cohen",296,0.5
homebrew-cask,"Penn Su",297,0.5
homebrew-cask,"Aaron Kaufman",298,1.8333333333333333
homebrew-cask,"ZHANG Cheng",299,2.5
homebrew-cask,"Carlos Precioso",300,1.5
homebrew-cask,"Matthias Neugebauer",301,1
homebrew-cask,"Pete Schaffner",302,1
homebrew-cask,"Rob Sharp",303,1.5
homebrew-cask,"Thomas Carlsen",304,1
homebrew-cask,"Arthur Barton (arthurb)",305,0.5
homebrew-cask,"Michael Walter",306,0.5
homebrew-cask,"takumim",307,1
homebrew-cask,"Paul Breslin",308,1
homebrew-cask,"Andrew",309,0.8333333333333333
homebrew-cask,"Adam Strickland",310,1
homebrew-cask,"Steven Hepting",311,1
homebrew-cask,"Karl Li",312,1
homebrew-cask,"Ali Rantakari",313,0.5
homebrew-cask,"izeau",314,0.5
homebrew-cask,"Andrew Minion",315,1
homebrew-cask,"mskblackbelt",316,2.8333333333333335
homebrew-cask,"Syi",317,0.5
homebrew-cask,"punintended",318,1
homebrew-cask,"Reinhard Pointner",319,0.3333333333333333
homebrew-cask,"Brian Cosgrove",320,0.5
homebrew-cask,"oleg",321,1
homebrew-cask,"Kresten Jacobsen",322,0.5
homebrew-cask,"Lokeshwaran",323,0.5
homebrew-cask,"Gabriel Izaias",324,0.5
homebrew-cask,"Jia Sui",325,1
homebrew-cask,"Andy Li",326,1
homebrew-cask,"David Dinh",327,3
homebrew-cask,"Irio Irineu Musskopf Junior",328,0.5
homebrew-cask,"Benjamin Hawkes-Lewis",329,2
homebrew-cask,"Jamie Schembri",330,2
homebrew-cask,"Edwin Kwok",331,0.5
homebrew-cask,"Kevin Kaland",332,2.5
homebrew-cask,"hzlzh",333,2
homebrew-cask,"Hirotaka Ichikawa",334,1
homebrew-cask,"Mikko Kouhia",335,1.5
homebrew-cask,"Dmitry Nikitenko",336,0.5
homebrew-cask,"Ken Sato",337,1.5
homebrew-cask,"ildac",338,1
homebrew-cask,"guoc",339,0.5
homebrew-cask,"tditlu",340,1.5
homebrew-cask,"Vladimir Lyzo",341,1
homebrew-cask,"Joseph Schmitt",342,1
homebrew-cask,"tklae",343,0.5
homebrew-cask,"Alex Guedes",344,0.5
homebrew-cask,"Camillus Gerard Cai",345,1.5
homebrew-cask,"Felix Kosmalla",346,0.5
homebrew-cask,"Atsushi Nagase",347,0.5
homebrew-cask,"Jan Sauer",348,1
homebrew-cask,"Ryan Duryea",349,1.5
homebrew-cask,"Darin Morrison",350,1.5
homebrew-cask,"Manpreet Singh",351,1
homebrew-cask,"Michael Herb",352,0.5
homebrew-cask,"Nolan Nichols",353,2.333333333333333
homebrew-cask,"Ben Webber",354,1
homebrew-cask,"Jonathan Wiesel",355,1
homebrew-cask,"Kensuke Hoshikawa",356,0.5
homebrew-cask,"trkw",357,0.5
homebrew-cask,"James Anderson",358,0.5
homebrew-cask,"Carlos Alexandro Becker",359,2
homebrew-cask,"Robert Gieseke",360,1
homebrew-cask,"Barney Hanlon",361,1.5
homebrew-cask,"Scott Bronson",362,1
homebrew-cask,"Krishnaswamy Subramanian",363,1
homebrew-cask,"shawjia",364,3.5
homebrew-cask,"Sascha Depold",365,0.5
homebrew-cask,"Jordan Boston",366,0.5
homebrew-cask,"n0ts",367,3
homebrew-cask,"Manfred Touron",368,2
homebrew-cask,"Shaun Walbridge",369,1
homebrew-cask,"hamaji_ryosuke",370,0.5
homebrew-cask,"Sam Tsai",371,0.5
homebrew-cask,"Haralan Dobrev",372,0.5
homebrew-cask,"Sebastian Zaha",373,1
homebrew-cask,"Michal Tehnik",374,0.5
homebrew-cask,"Tyler Romeo",375,0.5
homebrew-cask,"Joshua Guy",376,0.8333333333333333
homebrew-cask,"Darian Anthony Patrick",377,1
homebrew-cask,"Pierre Lavaux",378,1
homebrew-cask,"Fizz Orange",379,0.5
homebrew-cask,"Bartosz Mucha",380,0.5
homebrew-cask,"Yusuke Kanda",381,0.5
homebrew-cask,"Leonel Galan",382,0.5
homebrew-cask,"Joseph Anthony Pasquale Holsten",383,1
homebrew-cask,"Andrew Oke",384,2.5
homebrew-cask,"Akagi201",385,0.5
homebrew-cask,"Peter Wang",386,0.5
homebrew-cask,"Adam Stankiewicz",387,2
homebrew-cask,"Ian Gallagher",388,0.5
homebrew-cask,"å‘¨æ˜Žæ™º",389,0.5
homebrew-cask,"Paul Hinze",390,13.666666666666668
homebrew-cask,"subdeseo",391,1
homebrew-cask,"TingPing",392,0.5
homebrew-cask,"Michael Warkentin",393,2
homebrew-cask,"Nick Prokesch",394,0.5
homebrew-cask,"Mladen Stepanic",395,0.5
homebrew-cask,"ozawaseijiro",396,0.5
homebrew-cask,"Ross Duggan",397,1
homebrew-cask,"Taka",398,0.5
homebrew-cask,"Ngoc Pham",399,2.5
homebrew-cask,"Michael Chou",400,2
homebrew-cask,"Matti Schneider",401,1.5
homebrew-cask,"Paulo L F Casaretto",402,1
homebrew-cask,"Serge Stinckwich",403,1
homebrew-cask,"Paul Repin",404,0.5
homebrew-cask,"C. Bess",405,0.5
homebrew-cask,"Rodolphe Stoclin",406,2.5
homebrew-cask,"Radesh Rao",407,0.5
homebrew-cask,"Anthony Angel",408,0.5
homebrew-cask,"Marius Butuc",409,1
homebrew-cask,"chibee64",410,1
homebrew-cask,"Brad Batt",411,1.5
homebrew-cask,"DanielManhattan",412,1
homebrew-cask,"J. Brandt Buckley",413,1
homebrew-cask,"DerZyklop",414,0.5
homebrew-cask,"Erwann Mest",415,1
homebrew-cask,"Jason Thomas",416,1
homebrew-cask,"Daniel Brockman",417,0.5
homebrew-cask,"Felipe "Zoc" Silveira",418,1
homebrew-cask,"Cameron Johnston",419,0.5
homebrew-cask,"Jameel Al-Aziz",420,1.5
homebrew-cask,"Ashish Bhatia",421,0.5
homebrew-cask,"Inkdpixels",422,1.3333333333333333
homebrew-cask,"Mike Rogers",423,0.5
homebrew-cask,"Christian Inzinger",424,2
homebrew-cask,"Alex Jarvis",425,0.5
homebrew-cask,"Alberto A. Colon Viera (Albertico)",426,1.5
homebrew-cask,"Terry Nycum",427,1
homebrew-cask,"Ryan Seys",428,0.5
homebrew-cask,"Johan Stenehall",429,0.5
homebrew-cask,"Nathan Toone",430,1.5
homebrew-cask,"Keisuke Uozumi",431,0.5
homebrew-cask,"BM5k",432,0.5
homebrew-cask,"joker1007",433,0.5
homebrew-cask,"Cecille Manalang",434,0.5
homebrew-cask,"Lucas Mendelowski",435,2
homebrew-cask,"Uros Jurglic",436,0.5
homebrew-cask,"Christian Torrez",437,2.333333333333333
homebrew-cask,"Juan Pablo Podlech Urrutia",438,0.3333333333333333
homebrew-cask,"Sheharyar Naseer",439,1
homebrew-cask,"Dana Merrick",440,0.5
homebrew-cask,"Georg Meyer",441,0.5
homebrew-cask,"Robert Buonpastore",442,1
homebrew-cask,"Anthony Green",443,0.5
homebrew-cask,"David Riccitelli",444,1
homebrew-cask,"Trey Harris",445,0.5
homebrew-cask,"Eivind BergstÃ¸l",446,0.5
homebrew-cask,"Mark J. Reed",447,0.5
homebrew-cask,"Zachary M. Jones",448,0.8333333333333333
homebrew-cask,"Dominique Orban",449,1.5
homebrew-cask,"nickl-",450,2
homebrew-cask,"Rayne Beridon",451,0.5
homebrew-cask,"lauritzsh",452,1
homebrew-cask,"Alice Luna Daniels",453,0.5
homebrew-cask,"Bob Van Landuyt",454,1
homebrew-cask,"James Moon",455,1.3333333333333333
homebrew-cask,"fainder",456,1
homebrew-cask,"rcmdnk",457,1.5
homebrew-cask,"Dustin Miller",458,0.5
homebrew-cask,"Gil Desmarais",459,0.5
homebrew-cask,"Gildas Cuisinier",460,0.5
homebrew-cask,"Michael Grubb",461,2
homebrew-cask,"Paul Love",462,1.3333333333333333
homebrew-cask,"naoyes",463,0.3333333333333333
homebrew-cask,"Yegor Timoschenko",464,4.5
homebrew-cask,"Gasol Wu",465,1
homebrew-cask,"Zigang Xiao",466,0.5
homebrew-cask,"benoit tuduri",467,1
homebrew-cask,"Mike Splain",468,0.5
homebrew-cask,"Chris Burke",469,1
homebrew-cask,"Steven Hsu",470,1
homebrew-cask,"William Melody",471,2
homebrew-cask,"Morlay",472,0.5
homebrew-cask,"Takayuki WATANABE",473,2
homebrew-cask,"Chris White",474,1.5
homebrew-cask,"Ryan LeFevre",475,0.5
homebrew-cask,"Kyle Marek-Spartz",476,1
homebrew-cask,"WATANABE Yutaka",477,1.5
homebrew-cask,"ljhero",478,0.5
homebrew-cask,"Yasuyuki Oka",479,1
homebrew-cask,"Leonard van Driel",480,2
homebrew-cask,"TroubleT",481,1.5
homebrew-cask,"Andrew Bacon",482,0.5
homebrew-cask,"Bas Stottelaar",483,1
homebrew-cask,"Dmitry Zhlobo",484,0.3333333333333333
homebrew-cask,"Charles McLaughlin",485,0.5
homebrew-cask,"jloveland",486,0.5
homebrew-cask,"Brent Langston",487,1.5
homebrew-cask,"Andrew Schleifer",488,1
homebrew-cask,"JingKe Wu",489,1
homebrew-cask,"narango",490,0.3333333333333333
homebrew-cask,"Dan Sosedoff",491,1
homebrew-cask,"John Schulz",492,0.8333333333333333
homebrew-cask,"Ephemera",493,1
homebrew-cask,"Arthur Maltson",494,0.5
homebrew-cask,"SevenBits",495,0.5
homebrew-cask,"decaylala",496,1
homebrew-cask,"Adam Robertson",497,1
homebrew-cask,"Cameron Malek",498,0.5
homebrew-cask,"John Manoogian III",499,2
homebrew-cask,"Allan Odgaard",500,0.3333333333333333
homebrew-cask,"Andres Torres Marroquin",501,0.3333333333333333
homebrew-cask,"Steven",502,0.5
homebrew-cask,"Stratos Moros",503,2
homebrew-cask,"James Ottaway",504,4.833333333333333
homebrew-cask,"Wade Simmons",505,0.5
homebrew-cask,"Hugo Haas",506,1
homebrew-cask,"Ilya Vassilevsky",507,0.5
homebrew-cask,"Drew Gross",508,1
homebrew-cask,"Victor Robertson",509,2
homebrew-cask,"Perry Roper",510,0.5
homebrew-cask,"kolen",511,0.5
homebrew-cask,"samurai20000",512,0.5
homebrew-cask,"Bryan Konowitz",513,0.5
homebrew-cask,"Mikkel Malmberg",514,0.5
homebrew-cask,"Andy Croll",515,1.5
homebrew-cask,"plessbd",516,0.5
homebrew-cask,"Waldemar Schott",517,1.5
homebrew-cask,"Jeroen Seegers",518,0.5
homebrew-cask,"Eric Henderson",519,0.5
homebrew-cask,"James Smith",520,0.5
homebrew-cask,"Marc Abramowitz",521,0.5
homebrew-cask,"Carlos Fonseca",522,0.5
homebrew-cask,"Chip Warden",523,0.5
homebrew-cask,"Lukas Stabe",524,1
homebrew-cask,"David O'Trakoun",525,1.5
homebrew-cask,"Matt Behrens",526,0.5
homebrew-cask,"Andreas Hartl",527,0.5
homebrew-cask,"Federico Bond",528,5.333333333333333
homebrew-cask,"Simon LundstroÌˆm",529,1
homebrew-cask,"Joseph YÃ¸lk Chiocchi",530,0.5
homebrew-cask,"Chris Fung",531,0.5
homebrew-cask,"Tristan Naumann",532,1.5
homebrew-cask,"Simon Wood",533,1
homebrew-cask,"brtl",534,0.5
homebrew-cask,"Alex Weber",535,1
homebrew-cask,"finitum",536,1
homebrew-cask,"Jerome Basa",537,1
homebrew-cask,"Toni FoÌˆrster",538,2
homebrew-cask,"Michael Brackx",539,0.5
homebrew-cask,"Ivan NikoliÄ‡",540,0.5
homebrew-cask,"Kim Syversen",541,0.5
homebrew-cask,"Mirco Macrelli",542,1
homebrew-cask,"Kirk McCutcheon",543,1
homebrew-cask,"sceox",544,1
homebrew-cask,"William Riley-Land",545,0.5
homebrew-cask,"Jason Masker",546,2
homebrew-cask,"Ulrik FlÃ¦nÃ¸ Damm",547,0.5
homebrew-cask,"Matt Felsen",548,1
homebrew-cask,"Ben Whalley",549,1
homebrew-cask,"Casey Duquette",550,1
homebrew-cask,"Zach Olauson",551,3.8333333333333335
homebrew-cask,"Alberth Matos",552,1
homebrew-cask,"Bob Fanger",553,0.5
homebrew-cask,"Daniel Stanoescu",554,0.5
homebrew-cask,"anurag-banerjee",555,1
homebrew-cask,"Jamie Hoover âš”",556,0.5
homebrew-cask,"yaroot",557,0.5
homebrew-cask,"Matthias DUGUE",558,0.5
homebrew-cask,"Alex DiLiberto",559,0.5
homebrew-cask,"Ciaran Downey",560,0.5
homebrew-cask,"Felipe Cypriano",561,0.5
homebrew-cask,"Egor Yurtaev",562,1.5
homebrew-cask,"Joe Lencioni",563,0.5
homebrew-cask,"Arron Mabrey",564,0.5
homebrew-cask,"Peter Hajas",565,0.5
homebrew-cask,"Bruno Buccolo",566,0.5
homebrew-cask,"vomitcuddle",567,0.5
homebrew-cask,"valepert",568,0.5
homebrew-cask,"Michael Ballantyne",569,0.5
homebrew-cask,"Trace Pearson",570,0.5
homebrew-cask,"Jean-Charles Sisk",571,0.8333333333333333
homebrew-cask,"Mailo Svetel",572,1.5
homebrew-cask,"jimmynotjim",573,0.5
homebrew-cask,"Alex Alonso",574,1
homebrew-cask,"disterics",575,0.5
homebrew-cask,"zsolt kormany",576,0.5
homebrew-cask,"Matt Whiteley",577,1.5
homebrew-cask,"akafred",578,0.5
homebrew-cask,"Min RK",579,1.8333333333333333
homebrew-cask,"Chaz Larson",580,0.5
homebrew-cask,"Geoffrey Oxberry",581,2
homebrew-cask,"Marcin Michalowski",582,1
homebrew-cask,"Richard Sumilang",583,0.5
homebrew-cask,"Aaron Huslage",584,0.5
homebrew-cask,"Daniel Bingham",585,0.5
homebrew-cask,"Jean Regisser",586,0.5
homebrew-cask,"Ron. Adams",587,0.5
homebrew-cask,"Marcos Ojeda",588,0.5
homebrew-cask,"Jason Karns",589,0.5
homebrew-cask,"rojazz1999",590,1
homebrew-cask,"Tomotsugu Kaneko",591,1
homebrew-cask,"Matthew Michihara",592,0.5
homebrew-cask,"Iraquitan Cordeiro Filho",593,0.5
homebrew-cask,"Wayne Graham",594,1
homebrew-cask,"Evan Grim",595,0.5
homebrew-cask,"Neil Pankey",596,0.5
homebrew-cask,"Michal Bicz",597,0.5
homebrew-cask,"Guillermo Pascual",598,0.5
homebrew-cask,"Paco Gomez",599,0.5
homebrew-cask,"Ryan Senkbeil",600,0.5
homebrew-cask,"Andy Shinn",601,1
homebrew-cask,"adius",602,0.5
homebrew-cask,"Yang Bo",603,2.5
homebrew-cask,"Jonathan Roes",604,0.8333333333333333
homebrew-cask,"Ø­Ø¨ÙŠØ¨ Ø§Ù„Ø§Ù…ÙŠÙ†",605,0.5
homebrew-cask,"Will Styler",606,1.8333333333333333
homebrew-cask,"Ethan Sherbondy",607,0.5
homebrew-cask,"Shmavon Gazanchyan",608,0.5
homebrew-cask,"Kevin Deldycke",609,0.5
homebrew-cask,"Adam Schmideg",610,0.5
homebrew-cask,"Eric Spector",611,0.5
homebrew-cask,"Ben Bailey",612,2
homebrew-cask,"Dave Caunt",613,1
homebrew-cask,"Evgeny Aleksandrov",614,0.5
homebrew-cask,"Stian HÃ¥klev",615,1
homebrew-cask,"n3xtchen",616,1
homebrew-cask,"Julita Barkauskaite",617,0.5
homebrew-cask,"Adam L",618,0.5
homebrew-cask,"Johan SjÃ¶lin",619,0.5
homebrew-cask,"pyed",620,0.5
homebrew-cask,"Hoffmann JÃ³zsef",621,2
homebrew-cask,"Gareth R",622,0.5
homebrew-cask,"MrGba2z",623,0.5
homebrew-cask,"SAKrisT",624,2
homebrew-cask,"vrunoa",625,1
homebrew-cask,"Tobey Carman",626,0.5
homebrew-cask,"Sherman Mui",627,0.5
homebrew-cask,"Yannick Heinrich",628,0.5
homebrew-cask,"Baptiste Fontaine",629,0.5
homebrew-cask,"billwanjohi",630,1.5
homebrew-cask,"Chris Horne",631,1
homebrew-cask,"James Pearson",632,1
homebrew-cask,"Ian Rees",633,0.5
homebrew-cask,"Nick Rowe",634,0.5
homebrew-cask,"Aleksandar Gosevski",635,1
homebrew-cask,"Dmitry Sadovnychyi",636,1
homebrew-cask,"YuDenzel",637,0.5
homebrew-cask,"Rui Marinho",638,0.5
homebrew-cask,"Steve Rozzo",639,0.5
homebrew-cask,"Kjell",640,0.5
homebrew-cask,"Simon Ye",641,0.5
homebrew-cask,"Yurii Samsoniuk",642,0.5
homebrew-cask,"Leonid Komarovsky",643,2
homebrew-cask,"Sergii Golovatiuk",644,0.5
homebrew-cask,"Ben Jansen",645,1
homebrew-cask,"Alexey",646,0.5
homebrew-cask,"Casey Watson",647,0.5
homebrew-cask,"Radek Simko",648,13
homebrew-cask,"Henning Hoyer",649,0.5
homebrew-cask,"Peter Brunner",650,1
homebrew-cask,"Luke Petre",651,0.5
homebrew-cask,"Davor Cubranic",652,0.5
homebrew-cask,"pangratz",653,1
homebrew-cask,"Gabor Nagy",654,0.5
homebrew-cask,"Eric Boehs",655,0.5
homebrew-cask,"JosÃ© Padilla",656,1
homebrew-cask,"Santiago Suarez OrdoÃ±ez",657,0.5
homebrew-cask,"Tetsuya HAMAMOTO",658,1
homebrew-cask,"Bas Kok",659,1
homebrew-cask,"Pan Long",660,2
homebrew-cask,"Todor Evtimov",661,1
homebrew-cask,"Tony Pitale",662,0.5
homebrew-cask,"Gary Collier",663,0.5
homebrew-cask,"Josh Lieberman",664,1
homebrew-cask,"CÃ¡stor RodrÃ­guez",665,1
homebrew-cask,"Katharine Berry",666,0.5
homebrew-cask,"hrnn",667,1
homebrew-cask,"James Hart",668,0.5
homebrew-cask,"Will Moore",669,0.5
homebrew-cask,"Kolja Kube",670,0.5
homebrew-cask,"Arik Fraimovich",671,0.5
homebrew-cask,"Havanna",672,2.333333333333333
homebrew-cask,"gromzly",673,0.5
homebrew-cask,"John Fitzpatrick",674,1
homebrew-cask,"capen",675,0.5
homebrew-cask,"Slawek Kolodziej",676,0.5
homebrew-cask,"Matija MarohniÄ‡",677,0.5
homebrew-cask,"Gert Van Gool",678,1.5
homebrew-cask,"Taylor Lapeyre",679,0.5
homebrew-cask,"Tetsuya Kaneuchi",680,0.5
homebrew-cask,"Charles A. Wimmer",681,0.5
homebrew-cask,"Daniel Ã–brink",682,0.5
homebrew-cask,"Aaron D. Valade",683,0.5
homebrew-cask,"Adam Russell",684,0.5
homebrew-cask,"Shane Delmore",685,0.5
homebrew-cask,"Dirk Ortolf",686,0.5
homebrew-cask,"Dustin O'Brien",687,0.5
homebrew-cask,"Tim Petricola",688,0.5
homebrew-cask,"ln",689,0.5
homebrew-cask,"Martin Polden",690,0.5
homebrew-cask,"Alastair Moore",691,0.5
homebrew-cask,"Kyle Stark",692,1
homebrew-cask,"phette23",693,0.5
homebrew-cask,"Adam Daw",694,0.5
homebrew-cask,"Max Stockner",695,0.5
homebrew-cask,"Sergey Ponomarev",696,1
homebrew-cask,"Terry Finn",697,0.5
homebrew-cask,"Kale Worsley",698,0.5
homebrew-cask,"Thorben",699,0.5
homebrew-cask,"Anuj Das",700,0.5
homebrew-cask,"Mattijs Hoitink",701,0.5
homebrew-cask,"Brian Morin",702,1.5
homebrew-cask,"chriswl",703,1
homebrew-cask,"kTitan",704,1.5
homebrew-cask,"Cameron Eagans",705,0.5
homebrew-cask,"sgorsuch",706,0.5
homebrew-cask,"Brad Feehan",707,0.5
homebrew-cask,"Stefhen Hovland",708,2
homebrew-cask,"Jordan Noble",709,0.5
homebrew-cask,"midnightSuyama",710,0.5
homebrew-cask,"Matthew Rothenberg",711,0.5
homebrew-cask,"apinske",712,0.5
homebrew-cask,"Emmanuel Gomez",713,0.5
homebrew-cask,"Marc Cluet",714,0.5
homebrew-cask,"luzpaz",715,0.5
homebrew-cask,"HORINOUCHI Masato",716,0.5
homebrew-cask,"John Reeves",717,1
homebrew-cask,"Shan Ul Haq",718,0.5
homebrew-cask,"Daan van Dijk",719,1
homebrew-cask,"Johan Bichel Lindegaard",720,1
homebrew-cask,"LN",721,0.5
homebrew-cask,"PrismaPhonic",722,1
homebrew-cask,"Niels",723,0.5
homebrew-cask,"YAMAMI Taro",724,1
homebrew-cask,"sachin21",725,0.5
homebrew-cask,"Kevin Krauss",726,0.5
homebrew-cask,"John Stallings",727,0.5
homebrew-cask,"Laurent Perrinet",728,0.5
homebrew-cask,"Shelby Munsch",729,0.5
homebrew-cask,"Nattaphoom Ch",730,0.5
homebrew-cask,"Vasily Kraev",731,1.5
homebrew-cask,"Axel Eirola",732,1
homebrew-cask,"Denis KrienbÃ¼hl",733,1
homebrew-cask,"jigsaw",734,1
homebrew-cask,"Huy Hong",735,0.5
homebrew-cask,"poppen",736,1
homebrew-cask,"Shogo Iwano",737,0.5
homebrew-cask,"Johnny Goodman",738,0.5
homebrew-cask,"Andreas Boeckler",739,1
homebrew-cask,"Bert Muthalaly",740,0.5
homebrew-cask,"David Trautmann",741,1
homebrew-cask,"William Notowidagdo",742,0.5
homebrew-cask,"Thomas Rinklin",743,1
homebrew-cask,"Hok Shun Poon",744,0.5
homebrew-cask,"alswl",745,1
homebrew-cask,"mgracer48",746,1.5
homebrew-cask,"Mike English",747,1.5
homebrew-cask,"Jens Schleede",748,0.5
homebrew-cask,"Mike Anderson",749,0.3333333333333333
homebrew-cask,"Stephen Rushe",750,0.3333333333333333
homebrew-cask,"Bertrand Marron",751,0.5
homebrew-cask,"Bryan Stedman",752,1
homebrew-cask,"Alex Burka",753,0.5
homebrew-cask,"ashishb",754,1
homebrew-cask,"Hanfei Shen",755,0.5
homebrew-cask,"Ivan Karl",756,0.5
homebrew-cask,"Tom Jakubowski",757,0.5
homebrew-cask,"vince rosso",758,0.5
homebrew-cask,"Larry Gordon",759,0.5
homebrew-cask,"Espen Hammer",760,1
homebrew-cask,"Kaung Htet Zaw",761,0.5
homebrew-cask,"arcticlion",762,0.5
homebrew-cask,"Rainer Schmid",763,0.5
homebrew-cask,"digiou",764,1
homebrew-cask,"Brian Palmer",765,1
homebrew-cask,"Timothy Sutton",766,0.5
homebrew-cask,"Larry Gilbert",767,2
homebrew-cask,"Chris Sampson",768,0.5
homebrew-cask,"virtualswede",769,1
homebrew-cask,"blacktop",770,0.5
homebrew-cask,"Romain Pouclet",771,0.5
homebrew-cask,"Callum Macrae",772,0.5
homebrew-cask,"Klaus Zanders",773,0.5
homebrew-cask,"Kane Dou",774,0.5
homebrew-cask,"Leo Romanovsky",775,0.5
homebrew-cask,"Wang Guan",776,0.5
homebrew-cask,"ikazoy",777,0.5
homebrew-cask,"Chris Ng",778,0.5
homebrew-cask,"chrisbodhi",779,0.5
homebrew-cask,"pnaimoli",780,0.5
homebrew-cask,"Jake Schmitz",781,0.5
homebrew-cask,"Robert Fryman",782,0.3333333333333333
homebrew-cask,"Bryan Black",783,0.3333333333333333
homebrew-cask,"Martin madsen",784,0.5
homebrew-cask,"Nick Lopez",785,0.5
homebrew-cask,"Graham Floyd",786,0.5
homebrew-cask,"rbarbe",787,0.5
homebrew-cask,"Claudia",788,1
homebrew-cask,"hamaco",789,0.5
homebrew-cask,"Robbie Holmes",790,1
homebrew-cask,"Gusakov Nikita",791,0.5
homebrew-cask,"Aaron Walker",792,0.5
homebrew-cask,"admin",793,0.5
homebrew-cask,"Sean Goller",794,0.5
homebrew-cask,"Jochen Schalanda",795,1
homebrew-cask,"Jeffrey Cafferata",796,0.5
homebrew-cask,"zimbatm",797,0.5
homebrew-cask,"tacgnol",798,0.5
homebrew-cask,"dwsarber",799,1
homebrew-cask,"Conor McDermottroe",800,0.5
homebrew-cask,"Zach Pendleton",801,0.5
homebrew-cask,"VoÌƒ Anh Duy",802,1
homebrew-cask,"Peter Jaros",803,0.5
celery,"Ask Solem",0,251.33333333333334
celery,"Alman One",1,2.5
celery,"Nathan Van Gheem",2,1
celery,"Vincent Driessen",3,0.5
celery,"Aaron Harnly",4,0.5
celery,"Mher Movsisyan",5,2
celery,"Branko ÄŒibej",6,0.5
celery,"ffeast",7,3
celery,"Simon Josi",8,0.3333333333333333
celery,"Milen Pavlov",9,1.3333333333333333
celery,"Anarchist666",10,0.5
celery,"dongweiming",11,0.5
celluloid,"Tony Arcieri",0,62.5
celluloid,"Ben Langfeld",1,1
celluloid,"Jonas Nicklas and Kim Burgestrand",2,0.5
celluloid,"Tim Carey-Smith",3,13.5
celluloid,"Kouhei Sutou",4,0.5
celluloid,"Peter M. Goldstein",5,1
celluloid,"Grant Rodgers",6,9.5
celluloid,"Julien Ammous",7,2
celluloid,"Justin Ko",8,1
celluloid,"Oleg Pudeyev",9,1
celluloid,"Jens Bissinger",10,0.5
celluloid,"Samuel Williams",11,0.5
celluloid,"Nathan Sutton",12,0.5
chef,"Bryan Berry",0,3
chef,"Adam Jacob",1,203.91666666666666
chef,"sersut",2,41
chef,"jtimberman",3,3.5
chef,"Dan DeLeo",4,19.666666666666668
chef,"Jay Mundrawala",5,18
chef,"John Keiser",6,123.25
chef,"Daniel DeLeo",7,319.8333333333332
chef,"Lamont Granquist",8,83
chef,"Bryan McLellan",9,37.66666666666667
chef,"jamescott",10,55
chef,"Akzhan Abdulin",11,0.3333333333333333
chef,"Claire McQuin",12,32.5
chef,"tyler-ball",13,33.5
chef,"AJ Christensen",14,32.5
chef,"Chris Roberts",15,0.5
chef,"Christopher Maier",16,2
chef,"Seth Chisamore",17,41
chef,"Kazuhiro Yamada",18,1
chef,"Chris Walters",19,3.5
chef,"Tim Hinderliter",20,1.5
chef,"Nuo Yan",21,6.5
chef,"Jordan Evans",22,1
chef,"Chris Doherty",23,8
chef,"Xabier de Zuazo",24,15.333333333333334
chef,"Seth Falcon",25,10.333333333333332
chef,"sdelano",26,19
chef,"tylercloke",27,3.8333333333333335
chef,"adamedx",28,29.333333333333332
chef,"Steven Danna",29,20.333333333333336
chef,"PrajaktaPurohit",30,11.5
chef,"kaustubh-d",31,19.5
chef,"Nathen Harvey",32,0.5
chef,"Julian C. Dunn",33,1
chef,"Matthew Kent",34,8.833333333333332
chef,"Nicolas Dupeux",35,1
chef,"Max Horbul",36,0.5
chef,"Sander Botman",37,2
chef,"JimmyMcCrory",38,2
chef,"Mike Fiedler",39,2
chef,"William Albenzi",40,15
chef,"Ryan Davis",41,6
chef,"Ranjib Dey",42,0.5
chef,"Doug MacEachern",43,17.5
chef,"chris",44,8
chef,"Phil Dibowitz",45,3.5
chef,"Dan+MP",46,0.5
chef,"Marc Paradise",47,1.1666666666666665
chef,"Seth Vargo",48,3
chef,"Toomas Pelberg",49,6.25
chef,"valodzka",50,0.3333333333333333
chef,"zeusfaber",51,7.5
chef,"dreamcat4",52,3.5
chef,"Mathieu Sauve-Frankel",53,4.833333333333334
chef,"Dan Crosta",54,2
chef,"Stephen Haynes",55,5
chef,"Jesai Langenbach",56,1
chef,"root",57,1.5
chef,"caryp",58,5.5
chef,"deepalijagtap",59,3
chef,"Joshua Timberman",60,6.5
chef,"Michael Leinartas",61,3.5
chef,"Richard Manyanza",62,5
chef,"Cory Stephenson",63,1
chef,"David Balatero",64,3.5
chef,"Scott Bonds",65,5.5
chef,"Jan Zimmek",66,4.833333333333334
chef,"Vasiliy Tolstov",67,3
chef,"Ezra Zygmuntowicz",68,0.5
chef,"trevoro",69,3.5
chef,"Mario Giammarco",70,2
chef,"Jesse Campbell",71,2.9166666666666665
chef,"Lee Jensen",72,2
chef,"Laurent",73,2
chef,"Igor Afonov",74,2
chef,"Andrea Campi",75,1.5
chef,"siddheshwar-more",76,0.75
chef,"Anshul Sharma",77,0.5
chef,"Miguel CabecÌ§a",78,2
chef,"Tommy Bishop",79,13.5
chef,"Scott Hain",80,0.3333333333333333
chef,"Chris Bandy",81,1.5
chef,"Nikhil Benesch",82,2.5
chef,"Sean Horn",83,1
chef,"Ian Meyer",84,2
chef,"Jean Mertz",85,4
chef,"Greg Thornton",86,2
chef,"Victor Hahn - FLEXOPTIX",87,1
chef,"Christopher Brown",88,0.5
chef,"Juanje Ojeda",89,2.5
chef,"Tollef Fog Heen",90,1
chef,"Matt Veitas",91,2
chef,"Michael Hale",92,1
chef,"Prabhu Das",93,2
chef,"Chirag Jog",94,0.75
chef,"ameyavarade",95,0.25
chef,"Ho-Sheng Hsiao",96,1.6666666666666665
chef,"John Hampton",97,1
chef,"jamesc",98,1
chef,"mmzyk",99,1.75
chef,"jmink",100,0.5
chef,"Ryan Cragun",101,1
chef,"Ivan Larionov",102,0.5
chef,"Cam Cope",103,0.5
chef,"Klaas Jan Wierenga",104,0.5
chef,"Sander van Harmelen",105,1.5
chef,"Stephen Delano",106,2.833333333333333
chef,"Josh Murphy",107,0.3333333333333333
chef,"Sahil Muthoo",108,1
chef,"Hongli Lai (Phusion)",109,0.5
chef,"Matthew Landauer",110,1
chef,"Pawel Kozlowski",111,0.3333333333333333
chef,"Caleb Tennis",112,1
chef,"Mukta A",113,0.5
clojure,"Stuart Halloway",0,68.5
clojure,"Rich Hickey",1,142.5
clojure,"Ben Smith-Mannschott",2,1.5
clojure,"Tom Faulhaber",3,10
clojure,"David Powell",4,0.5
clojure,"Bozhidar Batsov",5,0.5
clojure,"David Liebke and Stuart Halloway",6,2
clojure,"Stuart Sierra",7,3.5
clojure,"fogus",8,3
clojure,"puredanger",9,27.5
clojure,"Mike Hinchey",10,2
clojure,"Christophe Grand",11,4
clojure,"Chouser",12,1
clojure,"Pepijn de Vos",13,1
clojure,"Aaron Bedra",14,0.5
clojure,"Kevin Downey (hiredman)",15,0.5
clojure,"tpratley",16,0.5
clojure,"Bronsa",17,1
clojure,"Alan Malloy",18,1
clojure,"Ambrose Bonnaire-Sergeant",19,1
clojure,"Andy Fingerhut",20,0.5
clojure,"Tassilo Horn",21,1
clojure,"Tomasz Nurkiewicz",22,0.5
clojure,"Chas Emerick",23,1.5
clojure,"Paul Michael Bauer",24,1
clojure,"Paul Stadig",25,0.5
cocos2d-x,"martell",0,11.5
cocos2d-x,"Vladimir Timofeev",1,22.833333333333332
cocos2d-x,"James Chen",2,654.3666666666669
cocos2d-x,"minggo",3,179.36666666666684
cocos2d-x,"Walzer",4,29.199999999999996
cocos2d-x,"Ricardo Quesada",5,140.7
cocos2d-x,"Huabing.Xu",6,72.5
cocos2d-x,"SunLightJuly",7,2
cocos2d-x,"chengstory",8,34.83333333333333
cocos2d-x,"boyu0",9,19.583333333333336
cocos2d-x,"carlo morgantini",10,7.866666666666667
cocos2d-x,"Dhilan007",11,66.91666666666666
cocos2d-x,"James Gregory",12,2.5
cocos2d-x,"songchengjiang",13,7.333333333333334
cocos2d-x,"yangxiao",14,239.58333333333331
cocos2d-x,"CaiWenzhi",15,71.16666666666667
cocos2d-x,"yangws",16,8.5
cocos2d-x,"andyque",17,126.99999999999997
cocos2d-x,"2youyou2",18,35
cocos2d-x,"Dale Stammen",19,115.5
cocos2d-x,"samuele3hu",20,122.91666666666667
cocos2d-x,"lvlong",21,24.5
cocos2d-x,"folecr",22,8.5
cocos2d-x,"natural-law",23,42.33333333333335
cocos2d-x,"laschweinski",24,1.8333333333333333
cocos2d-x,"pengfei tong",25,4.833333333333333
cocos2d-x,"Nat Weiss",26,11.500000000000002
cocos2d-x,"Sergey Shambir",27,1.5
cocos2d-x,"Ã‰loi Rivard",28,1
cocos2d-x,"koowolf",29,1.5
cocos2d-x,"gin0606",30,8.333333333333332
cocos2d-x,"mannewalis",31,13.5
cocos2d-x,"heliclei",32,0.5
cocos2d-x,"Darragh Coy",33,2.5
cocos2d-x,"dualface",34,26.333333333333332
cocos2d-x,"vision",35,0.5
cocos2d-x,"lite3",36,2
cocos2d-x,"Sergey",37,2
cocos2d-x,"Nicolas Gramlich",38,41
cocos2d-x,"yinkaile",39,20.5
cocos2d-x,"pipu",40,52.000000000000036
cocos2d-x,"Liam",41,2.5
cocos2d-x,"zhangcheng",42,4.5
cocos2d-x,"Ray",43,10
cocos2d-x,"yusheng.lu",44,3.5
cocos2d-x,"byeonggee.seo",45,2.5
cocos2d-x,"wangqm0513",46,0.5
cocos2d-x,"sunzhuoshi",47,1
cocos2d-x,"huangshiwu",48,8.333333333333332
cocos2d-x,"Chris Hannon",49,2.5
cocos2d-x,"Kazuki Sakamoto",50,10
cocos2d-x,"dumganhar",51,5.333333333333333
cocos2d-x,"yodesoft",52,0.8333333333333333
cocos2d-x,"Byung Choi",53,0.5
cocos2d-x,"Nite Luo",54,9
cocos2d-x,"CocosRobot",55,332.16666666666646
cocos2d-x,"kompjoefriek",56,1
cocos2d-x,"Anton Sokolchenko",57,0.5
cocos2d-x,"htl",58,7.5
cocos2d-x,"Naoyuki Totani",59,0.5
cocos2d-x,"pandamicro",60,11.5
cocos2d-x,"Bruno Assarisse",61,0.5
cocos2d-x,"zhangbin",62,2.5
cocos2d-x,"yinjimmy",63,9.666666666666666
cocos2d-x,"Guy Kogus",64,2
cocos2d-x,"Trace",65,1.5
cocos2d-x,"Ed Bartley",66,0.8333333333333333
cocos2d-x,"tangziwen",67,6
cocos2d-x,"songmiao",68,2
CodeMirror,"Marijn Haverbeke",0,260
CodeMirror,"Tony Jian",1,0.5
CodeMirror,"angelo.zerr@gmail.com",2,3
CodeMirror,"Ian Dickinson",3,0.5
CodeMirror,"Rasmus Erik Voel Jensen",4,0.5
CodeMirror,"AndersMad",5,0.5
CodeMirror,"Juan Benavides Romero",6,1
CodeMirror,"Johan Ask",7,0.5
CodeMirror,"Tomas Varaneckas",8,0.5
CodeMirror,"Chris Houseknecht",9,0.5
CodeMirror,"4r2r",10,0.5
CodeMirror,"Xavier Mendez",11,1.5
CodeMirror,"Nathan Williams",12,0.5
CodeMirror,"Max Kirsch",13,0.5
CodeMirror,"Jan Keromnes",14,3
CodeMirror,"misfo",15,0.3333333333333333
CodeMirror,"Yunchi Luo",16,2.333333333333333
CodeMirror,"shaun gilchrist",17,1
CodeMirror,"Stas Kobzar",18,1
CodeMirror,"Guillaume MasseÌ�",19,0.5
CodeMirror,"Hans Engel",20,0.5
CodeMirror,"Gautam Mehta",21,1
CodeMirror,"Daniel",22,2.5
CodeMirror,"Brandon Frohs",23,3.333333333333333
CodeMirror,"Anders Nawroth",24,2
CodeMirror,"Devon Carew",25,1.5
CodeMirror,"think",26,1
CodeMirror,"paris",27,2.5
CodeMirror,"Peter Kroon",28,2
CodeMirror,"Travis Heppe",29,1
CodeMirror,"Robert Plummer",30,4.5
CodeMirror,"Gordon Smith",31,1
CodeMirror,"YNH Webdev",32,1
CodeMirror,"mats cronqvist",33,1.5
CodeMirror,"Aliaksei Chapyzhenka",34,2
CodeMirror,"MartÃ­n GaitÃ¡n",35,1
CodeMirror,"John Connor",36,0.5
CodeMirror,"Alexander Schepanovski",37,0.8333333333333333
CodeMirror,"Darius Roberts",38,1
CodeMirror,"Thaddee Tyl",39,1
CodeMirror,"Mark Lentczner",40,0.5
CodeMirror,"Zachary Dremann",41,1
CodeMirror,"jwallers@gmail.com",42,1
CodeMirror,"Mason Malone",43,0.5
CodeMirror,"Luke Stagner",44,2
CodeMirror,"Drew Bratcher",45,1
CodeMirror,"Nicholas Bollweg",46,0.5
CodeMirror,"ComFreek",47,0.5
CodeMirror,"Patrick Strawderman",48,1
CodeMirror,"Jon Malmaud",49,2
CodeMirror,"Leonid Khachaturov",50,1.5
CodeMirror,"duralog",51,1
CodeMirror,"Tim Baumann",52,2.5
CodeMirror,"Ford_Lawnmower",53,2
CodeMirror,"lochel",54,1.5
CodeMirror,"Drew Khoury",55,1
CodeMirror,"Hardest",56,1
CodeMirror,"Martin Balek",57,1
CodeMirror,"ForbesLindesay",58,2
CodeMirror,"sabaca",59,0.5
CodeMirror,"Radek PiÃ³rkowski",60,0.5
CodeMirror,"Prasanth J",61,1
CodeMirror,"nguillaumin",62,1.5
CodeMirror,"nextrevision",63,1
CodeMirror,"Timothy Farrell",64,0.5
CodeMirror,"Charles Skelton",65,1
CodeMirror,"Sascha Peilicke",66,1.5
CodeMirror,"Mateusz Paprocki",67,0.5
CodeMirror,"Blaine G",68,0.5
CodeMirror,"Eric Allam",69,0.5
CodeMirror,"Beni Cherniavsky-Paskin",70,1
CodeMirror,"Thomas Schmid",71,1
CodeMirror,"Andreas Reischuck",72,2
CodeMirror,"Daniel Parnell",73,0.3333333333333333
CodeMirror,"LM",74,0.3333333333333333
CodeMirror,"Ben Keen",75,1
CodeMirror,"Jakob Miland",76,1
CodeMirror,"Jakub VrÃ¡na",77,2
CodeMirror,"santec",78,1
CodeMirror,"Jucovschi Constantin",79,0.5
CodeMirror,"Dmitry Kiselyov",80,1.5
CodeMirror,"Jon Sangster",81,1.5
CodeMirror,"Mario Pietsch",82,2
CodeMirror,"Drew Hintz",83,1
CodeMirror,"Abdelouahab",84,2
CodeMirror,"Brian Sletten",85,1
CodeMirror,"Wojtek Ptak",86,1
CodeMirror,"peteguhl",87,1
CodeMirror,"Steve O'Hara",88,1
CodeMirror,"Doug Wikle",89,1
CodeMirror,"Mike Brevoort",90,0.5
CodeMirror,"Niels van Groningen",91,1
CodeMirror,"Deep Thought",92,1
CodeMirror,"John Lees-Miller",93,1.5
CodeMirror,"Jan T. Sott",94,3.5
CodeMirror,"greengiant",95,0.5
CodeMirror,"Marko Bonaci",96,0.5
CodeMirror,"lynschinzer",97,0.5
CodeMirror,"AtomicPages LLC",98,0.5
CodeMirror,"Irakli Gozalishvili",99,0.5
CodeMirror,"Gabriel Nahmias",100,0.5
CodeMirror,"Gerard Braad",101,1
CodeMirror,"William Jamieson",102,0.5
CodeMirror,"Robert Crossfield",103,1
composer,"xaav",0,0.5
composer,"Jordi Boggiano",1,176.16666666666669
composer,"Tom Klingenberg",2,2.5
composer,"Henrik BjÃ¸rnskov",3,1
composer,"Nils Adermann",4,48
composer,"David Neilsen",5,1
composer,"Ryan Weaver",6,1.5
composer,"Robert SchÃ¶nthal",7,3
composer,"Justin Rainbow",8,0.8333333333333333
composer,"BenoÃ®t Merlet",9,1
composer,"Pierre du Plessis",10,2
composer,"Fabien Potencier",11,1
composer,"Tiago Ribeiro",12,0.5
composer,"everzet",13,6.5
composer,"Sascha Egerer",14,0.5
composer,"Kirill chEbba Chebunin",15,3
composer,"Javier Spagnoletti",16,0.5
composer,"Pavel Puchkin",17,1
composer,"Per Bernhardt",18,1.6666666666666665
composer,"Alexey Prilipko",19,14.5
composer,"matt-whittom",20,5.5
composer,"frederik",21,0.5
composer,"Derrick Nelson",22,0.5
composer,"FranÃ§ois Pluchino",23,4.166666666666666
composer,"Martin HasoÅˆ",24,7.5
composer,"Benjamin Eberlei",25,16
composer,"Christophe Coevoet",26,0.5
composer,"Sandy Pleyte",27,1.3333333333333333
composer,"Matthieu Moquet",28,3.1666666666666665
composer,"till",29,5.166666666666666
composer,"Rafael Dohms",30,0.5
composer,"Serge Smertin",31,2
composer,"Beau Simensen",32,1.5
composer,"Pascal Borreli",33,1.5
composer,"Eric Daspet",34,0.5
composer,"Johannes M. Schmitt",35,0.5
composer,"Artem Lopata",36,1
composer,"radnan",37,0.5
composer,"Jordan Alliot",38,0.5
composer,"Craig Duncan",39,1
composer,"Andreas Hennings",40,9.5
composer,"Bilal Amarni",41,3
composer,"Filip ProchÃ¡zka",42,2
composer,"Victor Berchet",43,3
composer,"David Simon",44,1
composer,"Igor Wiedler",45,1.5
composer,"Galymzhan",46,0.5
composer,"Francesc RosaÌ€s",47,1
composer,"Leszek Prabucki",48,1.5
composer,"Andrea Turso",49,0.5
composer,"Rob",50,1.5
composer,"Zbigniew Czapran",51,1
composer,"Chris Smith",52,1.8333333333333333
composer,"Wil Moore III",53,0.3333333333333333
composer,"Danny Berger",54,0.3333333333333333
composer,"Bastian Hofmann",55,0.5
composer,"Clark Stuth",56,0.5
cucumber,"Aslak HellesÃ¸y",0,66.66666666666667
cucumber,"Matt Wynne",1,69.83333333333334
cucumber,"Jim van Musscher",2,2
cucumber,"Chris Parsons",3,1
cucumber,"Erik Michaels-Ober",4,2
cucumber,"unknown",5,0.5
cucumber,"Peter Jaros",6,4.5
cucumber,"Johan Kiviniemi",7,2
cucumber,"Jeff Rafter",8,1.3333333333333333
cucumber,"Richard Adams",9,0.5
cucumber,"Ben Mabey",10,2
cucumber,"Steve Tooke",11,5.5
cucumber,"Pete Swan",12,4.5
cucumber,"BjÃ¶rn Rasmusson",13,1
cucumber,"R. Tyler Croy",14,2
cucumber,"Bosko Ivanisevic",15,0.5
cucumber,"Jari Bakken",16,1.5
cucumber,"Demetrius Nunes",17,0.5
cucumber,"Joseph Wilk",18,1.5
cucumber,"Larry Diehl & Dave Astels",19,1
cucumber,"Roel van Dijk",20,1.5
cucumber,"Joe Cannati + Joe Fiorini",21,1
cucumber,"John Voloski",22,0.5
cucumber,"David Chelimsky",23,0.3333333333333333
cucumber,"Drew Olson",24,0.3333333333333333
cucumber,"John-Mason P. Shackelford",25,1
cucumber,"Paul Chechetin",26,1
diaspora,"danielgrippi",0,208.45000000000013
diaspora,"Steffen van Bergerem",1,91.33333333333331
diaspora,"FabiÃ¡n RodrÃ­guez",2,12
diaspora,"Dan Hansen",3,34.5
diaspora,"Florian Staudacher",4,60.83333333333334
diaspora,"Paul Hill",5,4
diaspora,"Dennis Collinson",6,47.166666666666664
diaspora,"David McMullin",7,8
diaspora,"Joe Bivins",8,1.5
diaspora,"FÃ¡biÃ¡n TamÃ¡s LÃ¡szlÃ³",9,6.5
diaspora,"Faldrian",10,11.5
diaspora,"Hincu Petru",11,5.5
diaspora,"Jannik Streek",12,14.5
diaspora,"Lukas Matt",13,23.5
diaspora,"Roger Braun",14,8
diaspora,"Richard",15,8.5
diaspora,"Marco Gallardo",16,5
diaspora,"Srihari Sriraman",17,2.5
diaspora,"Manuel SchÃ¶lling",18,7.5
diaspora,"zhitomirskiyi",19,32.19999999999999
diaspora,"Steven Hancock",20,10.25
diaspora,"Nick van der Burgt",21,1
diaspora,"Jason Robinson",22,17.5
diaspora,"Sakshi Jain",23,0.5
diaspora,"MrZYX",24,7.999999999999999
diaspora,"Raphael",25,91.5333333333333
diaspora,"Dan Hansen & Maxwell Salzberg",26,0.5
diaspora,"Steven Fuchs",27,3.833333333333333
diaspora,"Augier",28,3.333333333333333
diaspora,"BÅ‚aÅ¼ej Pankowiak",29,1.8333333333333333
diaspora,"flaburgan",30,13.333333333333332
diaspora,"Bruno Machado",31,3
diaspora,"Jonne HaÃŸ",32,81.58333333333333
diaspora,"movilla",33,20
diaspora,"SansPseudoFix",34,4.333333333333334
diaspora,"Pablo Cuadrado",35,2
diaspora,"Dumitru Ursu",36,4
diaspora,"op48",37,0.5
diaspora,"Maxwell Salzberg",38,161.28333333333333
diaspora,"FranÃ§ois Lamontagne",39,1
diaspora,"goobertron",40,4.5
diaspora,"mokus",41,2
diaspora,"livefromthemoon@gmail.com",42,1
diaspora,"Sarah Mei",43,20.25
diaspora,"Jonne Hass",44,2.1666666666666665
diaspora,"Akash Agrawall",45,1.5
diaspora,"Ilya Zhitomirskiy",46,20.033333333333335
diaspora,"James Kiesel",47,12
diaspora,"James Fleming",48,0.5
diaspora,"margori",49,3.5
diaspora,"Andrew Smith",50,1
diaspora,"Dennis Schubert",51,4.5
diaspora,"Luke Snyder",52,1
diaspora,"Gonzalo",53,3
diaspora,"Ruxton",54,2.5
diaspora,"Juan Azambuja",55,1.5
diaspora,"kevivmatrix",56,1
diaspora,"Diaspora Europe",57,3.3333333333333335
diaspora,"Lennart Prelle",58,1
diaspora,"Andrej Kacian",59,2.833333333333333
diaspora,"JMSilla",60,0.5
diaspora,"L3MNcakes",61,2.5
diaspora,"Kevin Fitzpatrick & Tim Frazer",62,1
diaspora,"Ariel Zavala",63,1
diaspora,"maxwell",64,0.5
diaspora,"jaideng123",65,2.5
diaspora,"maruf",66,1.5
diaspora,"David Morley",67,1
diaspora,"Mike Sofaer",68,0.5
diaspora,"embs",69,1
diaspora,"carolina",70,1
diaspora,"Meitar Moscovitz",71,1
diaspora,"khall",72,7.833333333333333
diaspora,"zachrab",73,1
diaspora,"Jairo Diaz",74,0.5
diaspora,"root",75,0.5
diaspora,"Michael Nutt",76,1.5
diaspora,"Bender Bending RodrÃ­guez",77,1
diaspora,"Kiran Soumya",78,1
diaspora,"Anton Ilin",79,1
diaspora,"Dan Goldenberg",80,0.5
diaspora,"sentientwaffle",81,0.75
diaspora,"Asphyxia",82,1
diaspora,"Stephen Caudill",83,5
diaspora,"Oliver Azevedo Barnes",84,5
diaspora,"Brian Wisti",85,0.5
diaspora,"Johannes Hackel",86,2.5
diaspora,"Tray Torrance",87,0.5
diaspora,"Jonas Lundqvist",88,1
diaspora,"Michael Fellinger",89,0.5
diaspora,"Alec Leamas",90,0.5
diaspora,"Arzumy MD",91,1
diaspora,"Liane Nakamura",92,1
diaspora,"fabianfiorotto",93,0.5
diaspora,"Dan Hansen & Sarah Mei",94,0.5
diaspora,"Thomas R. Koll",95,1
diaspora,"OhaiBBQ",96,1
diaspora,"Pistos",97,1
diaspora,"David Thompson",98,0.5
django-cms,"Patrick Lauber",0,157.58333333333331
django-cms,"pcicman",1,20.166666666666668
django-cms,"divio",2,24.5
django-cms,"Jonas Obrist",3,110.16666666666666
django-cms,"Tim Anderegg",4,5
django-cms,"Mateusz Marzantowicz",5,2.333333333333333
django-cms,"Iacopo Spalletti",6,94.75
django-cms,"Oliver Zander",7,5
django-cms,"stefanfoulis",8,12
django-cms,"fivethreeo",9,2.833333333333333
django-cms,"Tim Graham",10,9.333333333333332
django-cms,"Daniele Procida",11,1.8333333333333333
django-cms,"John-Scott Atlakson",12,0.5
django-cms,"peterfarrell",13,3
django-cms,"wid",14,1.5
django-cms,"Thomas Parslow",15,0.5
django-cms,"Eric Robitaille",16,1
django-cms,"Chris Glass",17,2.333333333333333
django-cms,"Jannis Leidel",18,0.5
django-cms,"Robert Buchholz",19,0.5
django-cms,"Bjorn Sandberg",20,2.5
django-cms,"xray7224",21,0.5
django-cms,"Morgan Wahl",22,0.5
django-cms,"Paulo Alvarado",23,8
django-cms,"Sebastian Braun",24,1
django-cms,"Martin Koistinen",25,7.833333333333333
django-cms,"Angelo Dini",26,13.25
django-cms,"FinalAngel",27,22.58333333333333
django-cms,"Jonathan Liuti",28,48
django-cms,"Arcady Usov",29,1
django-cms,"Jacob Rief",30,1.8333333333333333
django-cms,"Brad Walker",31,1
django-cms,"Michael Thornhill",32,0.5
django-cms,"Frank Bieniek",33,2.3333333333333335
django-cms,"Johannes Bornhold",34,0.3333333333333333
django-cms,"Aymeric Augustin",35,1
django-cms,"Germano Gabbianelli",36,0.5
django-cms,"Kim Thoenen",37,0.5
django-cms,"Damir Arbula",38,1
django-cms,"Paul van der Linden",39,1.5
django-cms,"Jonathan Stoppani",40,2
django-cms,"Vladimir Bolshakov",41,0.5
django-cms,"Benjamin Wohlwend",42,0.5
django-cms,"Chris Wilson",43,2
django-cms,"Patrick Arminio",44,0.5
django-cms,"philomat",45,0.5
django-cms,"Lars van de Kerkhof",46,1
django,"Aymeric Augustin",0,160.73333333333338
django,"Adrian Holovaty",1,194.2833333333333
django,"Malcolm Tredinnick",2,77.28333333333333
django,"Claude Paroz",3,75.99999999999999
django,"Jannis Leidel",4,138.75
django,"Emin Mastizada",5,1
django,"Tom Fifield",6,1
django,"Baptiste Darthenay",7,1
django,"Russell Keith-Magee",8,262.3166666666667
django,"Bouke Haarsma",9,4
django,"Carl Meyer",10,18
django,"Jacob Kaplan-Moss",11,63.449999999999996
django,"Tim Graham",12,113.91666666666667
django,"Brian Holdefehr",13,0.5
django,"Å�ukasz Langa",14,4.333333333333333
django,"Preston Timmons",15,99.5
django,"Brian Rosner",16,29.533333333333335
django,"Simon Charette",17,6
django,"Preston Holmes",18,6
django,"Andrew Godwin",19,60.416666666666664
django,"Ramiro Morales",20,22.03333333333333
django,"Wilson Miner",21,5.5
django,"Georg Bauer",22,1
django,"Luke Plant",23,44.33333333333333
django,"areski",24,0.5
django,"Javier Mansilla",25,1
django,"Loic Bistuer",26,6.75
django,"Florian Apolloner",27,33.833333333333336
django,"Julien Phalip",28,3.333333333333333
django,"Paul McMillan",29,2
django,"Michael Farrell",30,0.5
django,"Berker Peksag",31,3
django,"Justin Bronn",32,122.16666666666667
django,"Anssi KÃ¤Ã¤riÃ¤inen",33,18.866666666666667
django,"Daniel Wiesmann",34,1
django,"Trey Hunner",35,0.5
django,"Baptiste Mispelon",36,7
django,"Paul Collins",37,1.5
django,"Thomas Chaumeny",38,1.5
django,"Marc Tamlyn",39,30
django,"Christopher Medrela",40,0.5
django,"Daniel Lindsley",41,2.5
django,"Markus Holtermann",42,28.75
django,"Ian Kelly",43,0.8333333333333333
django,"Josh Smeaton",44,5.833333333333333
django,"vanschelven",45,0.5
django,"Patryk Zawadzki",46,1
django,"Alex Gaynor",47,22.916666666666668
django,"James Bennett",48,1.5
django,"Vajrasky Kok",49,0.5
django,"Karen Tracey",50,15.333333333333332
django,"Gary Wilson Jr",51,16.166666666666664
django,"Zan Anderle",52,0.3333333333333333
django,"Greg Chapple",53,0.3333333333333333
django,"Joseph Kocherhans",54,11
django,"Maxime Turcotte",55,1
django,"Thomas Tanner",56,0.5
django,"Kevin Marsh",57,0.5
django,"julien 'pouete' Godin",58,0.5
django,"Justin Michalicek",59,0.5
django,"Simon Willison",60,1
django,"Chris Beaven",61,6.333333333333333
django,"Serge G. Spaolonzi",62,1
django,"Bas Peschier",63,1.3333333333333333
django,"Andy Chosak",64,0.5
django,"Matthew Schinckel",65,1.5
django,"zsoldosp",66,1
django,"MichaÅ‚ Modzelewski",67,2
django,"Nick Sandford",68,1
django,"Flavio Curella",69,1.5
django,"David Fischer",70,1
django,"RÃ©my Sanchez",71,1
django,"Justin Hamade",72,1
django,"Ana Krivokapic",73,1
django,"Adam DePue",74,1
django,"Denis Cornehl",75,0.5
django,"Kevin Christopher Henry",76,2
django,"Donald Stufft",77,3
django,"Huu Nguyen",78,9
django,"valtron",79,1
django,"Moayad Mardini",80,1.5
django,"twidi",81,4
django,"Shai Berger",82,1
django,"Daniel Pyrathon",83,4
django,"Renaud Parent",84,1.5
django,"Anubhav Joshi",85,0.5
django,"Andriy Sokolovskiy",86,1
django,"Marten Kenbeek",87,0.5
django,"Honza Kral",88,2
django,"Aleksandra Sendecka",89,1
django,"Zbigniew Siciarz",90,2
django,"SusanTan",91,1
django,"Pablo MartÃ­n",92,1.5
django,"Curtis Maloney",93,1
django,"Xavier Fernandez",94,1
django,"wrwrwr",95,0.5
django,"Brad Walker",96,1
django,"Andrei Antoukh",97,2
django,"Athena",98,0.5
django,"Raffaele Salmaso",99,1
django,"Juan Catalano",100,1.5
django,"Lukasz Balcerzak",101,1
ionic,"Andrew Joslin",0,161
ionic,"Max Lynch",1,50
ionic,"Adam Bradley",2,134.16666666666666
ionic,"Ionitron",3,1
ionic,"Andrew",4,6.833333333333333
ionic,"Mike Hartington",5,15
ionic,"Tim Lancina",6,2.5
ionic,"perry",7,2
ionic,"Perry Govier",8,17.5
ionic,"Arturo",9,2
ionic,"Allen Hernandez",10,1.5
ionic,"flmu",11,0.5
ionic,"Casey Garland",12,1
dropwizard,"Jon Radon",0,3
dropwizard,"Coda Hale",1,295
dropwizard,"Saad Mufti",2,16
dropwizard,"Jochen Schalanda",3,25.5
dropwizard,"Toilal",4,6.5
dropwizard,"HaÌŠkan Jonson",5,0.5
dropwizard,"Artem Prigoda",6,7
dropwizard,"jclawson",7,3
dropwizard,"Nick Telford",8,27
dropwizard,"mveitas",9,1.5
dropwizard,"Devin Smith",10,1
dropwizard,"Mark Wolfe",11,1.5
dropwizard,"carlo-rtr",12,4
dropwizard,"Adam Jordens",13,2.5
dropwizard,"Jerry Carter",14,1
dropwizard,"Kamil Anikiej",15,2
dropwizard,"Christoffer Eide",16,2
dropwizard,"Szymon Pacanowski",17,4
dropwizard,"Oliver B. Fischer",18,1
dropwizard,"Andrew Look",19,2
dropwizard,"Chris Gray",20,1
dropwizard,"Cemalettin Koc",21,1
dropwizard,"Jamie Furness",22,3.5
dropwizard,"Laura Charteris",23,0.5
dropwizard,"Chris Micali",24,0.5
dropwizard,"Charlie LaMothe",25,2
dropwizard,"dstainer",26,1
dropwizard,"Dietrich Featherston",27,1
dropwizard,"eitan",28,0.5
dropwizard,"MÃ¥rten Gustafsons",29,1
dropwizard,"Gunnar Ahlberg",30,1
dropwizard,"Boyd Meier",31,0.5
dropwizard,"Hal Hildebrand",32,0.5
dropwizard,"bradley.schmidt",33,0.5
dropwizard,"Jan Galinski",34,0.5
dropwizard,"Justin Plock",35,2
dropwizard,"Omega359",36,0.5
dropwizard,"Sam Quigley",37,2
dropwizard,"Stuart Gunter",38,2.5
dropwizard,"Csaba Palfi",39,2.5
dropwizard,"Tom Akehurst",40,0.5
dropwizard,"RuÌˆdiger zu Dohna",41,2
dropwizard,"Rob.Elliot",42,1
dropwizard,"Jason Dunkelberger (dirkraft)",43,1
metrics,"Ryan Tenney",0,6.333333333333334
metrics,"Charles Care",1,0.3333333333333333
metrics,"Coda Hale",2,139.33333333333331
metrics,"smartrics",3,2.5
metrics,"Pablo Fernandez",4,5
metrics,"Jochen Schalanda",5,8.5
metrics,"Daniel James",6,1.5
metrics,"Å�ukasz DrumiÅ„ski",7,1
metrics,"Collin VanDyck",8,0.5
metrics,"Tomasz Guzik",9,1.5
metrics,"ceetav",10,3.5
metrics,"Tobias Bieniek",11,3.5
metrics,"David Gordon",12,1
metrics,"Sam Perman",13,1.5
metrics,"Matheus Cabral",14,1.5
metrics,"eitan",15,3
metrics,"Vincent PERICART",16,1.5
metrics,"Luke Amdor",17,2.5
metrics,"Thomas Dudziak",18,4
metrics,"Saad Mufti",19,2.5
metrics,"Jason A. Beranek",20,1.5
metrics,"Larry Shatzer",21,2
metrics,"Oleg Sigida",22,0.5
metrics,"Norbert Potocki",23,2
metrics,"Bruce Mitchener",24,0.5
metrics,"Neil Prosser",25,0.5
metrics,"cgray",26,0.5
metrics,"Paul Sanwald",27,0.5
drupal,"webchick",0,1503.916666666665
drupal,"Nathaniel Catchpole",1,1135.0000000000055
drupal,"Dries",2,431.83333333333246
drupal,"Alex Pott",3,2401.0833333333253
drupal,"Jennifer Hodgdon",4,17.5
drupal,"catch",5,9.5
drupal,"Greg Dunlap",6,1.5
drupal,"Larry Garfield",7,72.91666666666666
drupal,"ayelet_Cr",8,5.5
drupal,"Katherine Bailey",9,2.333333333333333
drupal,"Niklas Fiekas",10,0.8333333333333333
drupal,"Steven Wittens",11,1.4166666666666665
drupal,"GÃ¡bor Hojtsy",12,1.7499999999999998
drupal,"Neil Drumm",13,1.1666666666666665
drupal,"Nathan Haug",14,0.6666666666666666
drupal,"sun",15,0.5
drupal,"Dave Reid",16,2.5833333333333335
elasticsearch,"kimchy",0,1907.0833333333321
elasticsearch,"Costin Leau",1,2
elasticsearch,"David Pilato",2,31.833333333333332
elasticsearch,"mrsolo",3,2
elasticsearch,"Simon Willnauer",4,473.7499999999997
elasticsearch,"Ryan Ernst",5,24
elasticsearch,"Clinton Gormley",6,2.5
elasticsearch,"Alexander Reelsen",7,85.33333333333333
elasticsearch,"Peter",8,3
elasticsearch,"Florian Schilling",9,24
elasticsearch,"Robert Muir",10,50.833333333333336
elasticsearch,"javanna",11,151.66666666666663
elasticsearch,"Michael McCandless",12,13.166666666666666
elasticsearch,"Igor Motov",13,130.41666666666666
elasticsearch,"Martijn van Groningen",14,198.58333333333334
elasticsearch,"Patrick Peschlow",15,1
elasticsearch,"Boaz Leskes",16,66.16666666666666
elasticsearch,"Colin Goodheart-Smithe",17,56.50000000000001
elasticsearch,"Andrew Selden",18,43
elasticsearch,"Lee Hinman",19,84.5
elasticsearch,"Brian Murphy",20,26
elasticsearch,"Areek Zillur",21,11.5
elasticsearch,"Adrien Grand",22,168.58333333333334
elasticsearch,"uboness",23,185.08333333333334
elasticsearch,"Alex Ksikes",24,16
elasticsearch,"Britta Weber",25,84.16666666666667
elasticsearch,"Benjamin DeveÌ€ze",26,6.333333333333333
elasticsearch,"Sebastian Utz",27,2.5
elasticsearch,"Holger HoffstÃ¤tte",28,3.5
elasticsearch,"Nicholas Knize",29,8.333333333333332
elasticsearch,"Chris Male",30,14.833333333333334
elasticsearch,"tlrx",31,4.5
elasticsearch,"Satoyuki Tsukano",32,2
elasticsearch,"Andrew Raines",33,9
elasticsearch,"Zachary Tong",34,8.5
elasticsearch,"Kevin Wang",35,12.5
elasticsearch,"Chris Earle",36,2
elasticsearch,"Thomas Peuss",37,1
elasticsearch,"Veres Lajos",38,0.5
elasticsearch,"Benjamin DevÃ¨ze",39,4.333333333333334
elasticsearch,"CÃ©dric HOURCADE",40,1
elasticsearch,"Edward Dale",41,1.8333333333333333
elasticsearch,"LukÃ¡Å¡ VlÄ�ek",42,3
elasticsearch,"Brusic",43,1
elasticsearch,"belevian",44,1.5
elasticsearch,"harryf",45,1
elasticsearch,"Nik Everett",46,6.5
elasticsearch,"Nicolas LaleveÌ�e",47,1
elasticsearch,"Reuben Sutton",48,0.5
elasticsearch,"Anton HaÌˆgerstrand",49,2
elasticsearch,"Isabel Drost-Fromm",50,8.5
elasticsearch,"melix",51,1
elasticsearch,"Matt Weber",52,2
elasticsearch,"colings86",53,0.5
elasticsearch,"markharwood",54,19.833333333333332
elasticsearch,"Martijn Laarman",55,2
elasticsearch,"Christoph BÃ¼scher",56,3
elasticsearch,"bbgordonn",57,0.5
elasticsearch,"Sebastian Geidies",58,0.5
elasticsearch,"Peter Fabian Mitchell",59,0.5
elasticsearch,"Olivier Favre",60,0.5
elasticsearch,"Luca Cavanna",61,0.8333333333333333
elasticsearch,"Fitblip",62,1.5
logstash,"Richard Pijnenburg",0,12
logstash,"Jordan Sissel",1,67
logstash,"Aaron Mildenstein",2,1
logstash,"Pier-Hugues Pellerin",3,12.5
logstash,"Wiibaa",4,1.5
logstash,"Pere Urbon-Bayes",5,6
logstash,"Colin Surprenant",6,14
logstash,"Nick Ethier",7,1.5
logstash,"Garry Shutler",8,1.5
logstash,"Pete Fritchman",9,1
logstash,"Joao Duarte",10,3
logstash,"Chris Moultrie",11,0.5
logstash,"Avishai Ish-Shalom",12,0.5
logstash,"Faye Salwin",13,0.5
logstash,"Tray Torrance",14,0.5
logstash,"Victor Garcia",15,0.5
logstash,"Suyog Rao",16,0.5
logstash,"Tal Levy",17,1
ember.js,"Jonathan Jackson",0,2.5
ember.js,"Robert Jackson",1,200.73333333333335
ember.js,"Tom Dale",2,12.166666666666666
ember.js,"machty",3,8.666666666666666
ember.js,"tomhuda",4,37.81666666666667
ember.js,"Ryunosuke SATO",5,1.5
ember.js,"Stefan Penner",6,30.616666666666664
ember.js,"Justin Brown",7,2
ember.js,"Alex Navasardyan",8,9.333333333333332
ember.js,"Dan Gebhardt",9,2.8333333333333335
ember.js,"Yehuda Katz",10,14.583333333333336
ember.js,"Trek Glowacki",11,3.6666666666666665
ember.js,"Tom Dale and Yehuda Katz",12,1.5
ember.js,"Peter Wagenet",13,59.56666666666669
ember.js,"Jay Phelps",14,4
ember.js,"Luke Melia",15,9.5
ember.js,"Teddy Zeenny",16,5.5
ember.js,"Martin MuÃ±oz",17,37.5
ember.js,"Matthew Beale",18,22.833333333333332
ember.js,"Erik Bryn",19,28.333333333333332
ember.js,"Miguel Camba",20,0.5
ember.js,"Suchit  Puri",21,0.5
ember.js,"Gordon L. Hempton",22,0.5
ember.js,"kingpin2k",23,0.5
ember.js,"Lin Reid",24,0.5
ember.js,"Charles Jolley",25,74.86666666666666
ember.js,"Yoni Jah",26,0.5
ember.js,"Alex Kwiatkowski & Ian Lesperance",27,1.5
ember.js,"Kris Selden",28,7.949999999999999
ember.js,"David J. Hamilton",29,9.5
ember.js,"Steven Lindberg",30,4.333333333333333
ember.js,"Amiel Martin",31,1.5
ember.js,"Arthur Gunn",32,2
ember.js,"Stanley Stuart",33,0.5
ember.js,"Marcio Junior",34,2
ember.js,"pangratz",35,2
ember.js,"Gordon Kristan",36,1.5
ember.js,"Cory Forsyth",37,0.5
ember.js,"Matthew Todd",38,0.5
ember.js,"JosÃ© Carvalho",39,0.3333333333333333
ember.js,"Edward Faulkner",40,4
ember.js,"Katie Gengler",41,1
ember.js,"Devin Torres",42,1
ember.js,"Alexander SandstroÌˆm",43,0.5
ember.js,"Edward Tsech",44,5.5
ember.js,"Cyril Fluck",45,0.5
ember.js,"Sean Doyle",46,1.5
ember.js,"Joshua Borton",47,1
ember.js,"Jo Liss",48,0.5
ember.js,"tchak",49,4.166666666666667
ember.js,"Ryan",50,2
ember.js,"Francesco Rodriguez",51,1.5
ember.js,"Michael Crismali",52,0.5
ember.js,"Krzysztof Modras",53,0.5
ember.js,"Jan Kopriva",54,1
ember.js,"Denis Tuzhik",55,0.5
ember.js,"Justin Giancola",56,0.5
ember.js,"Francesco Pellegrini",57,0.5
ember.js,"Dudley Flanders",58,0.5
ember.js,"Brian Donovan",59,0.5
ember.js,"toran billups",60,0.5
ember.js,"Alex Kwiatkowski",61,1
ember.js,"Majd Taby",62,0.2
ember.js,"Doug Mayer",63,1
ember.js,"James A. Rosen",64,1
ember.js,"Gethin Webster",65,0.5
ember.js,"Damien Mathieu",66,1
thor,"Yehuda Katz",0,1.5
thor,"Nathan Weizenbaum",1,1
thor,"Erik Michaels-Ober",2,15.5
thor,"JosÃ© Valim",3,52
thor,"George Brocklehurst",4,6
thor,"Dr Nic Williams",5,1
thor,"Jeremy Roman",6,0.5
thor,"tomhuda",7,0.5
thor,"Piotr Sarnacki",8,1
thor,"Martin Englund",9,1
thor,"Tad Hosford",10,0.5
thor,"Sam Merritt",11,0.5
ajenti,"Eugene Pankov",0,274
ajenti,"Ivlev Denis",1,3.5
ajenti,"Nico Ahsbahs",2,2
ajenti,"Stefan",3,0.5
ajenti,"Eugeny",4,0.5
ajenti,"Andrew Shadura",5,0.5
ajenti,"Markus M. May",6,1.5
ajenti,"Joseph C Wang",7,0.5
ajenti,"NamPNQ",8,3
ajenti,"Didier Belot",9,0.5
ajenti,"Torgny Bjers",10,1
ajenti,"barracks510",11,1
ajenti,"Rene Schuster",12,0.5
androidannotations,"Pierre-Yves Ricau",0,236.83333333333331
androidannotations,"WonderCsabo",1,65.83333333333333
androidannotations,"dodgex",2,2
androidannotations,"Mathieu Boniface",3,46
androidannotations,"naixx",4,6
androidannotations,"Illia Bershadskyi",5,1
androidannotations,"yDelouis",6,127.16666666666666
androidannotations,"Damien",7,49.333333333333336
androidannotations,"Joan Zapata",8,2.5
androidannotations,"Romain SERTELON",9,2.5
androidannotations,"Thomas Fondrillon",10,5
androidannotations,"Nabil Hachicha",11,2.5
androidannotations,"Vincent Pizzo",12,1.5
androidannotations,"Johan Poirier",13,9
androidannotations,"Kay-Uwe Janssen",14,6
androidannotations,"Alexandre THOMAS",15,3
androidannotations,"dhleong",16,3
androidannotations,"Drozdov Artyom",17,11
androidannotations,"Romain Vimont (Â®om)",18,0.5
androidannotations,"rockytriton",19,8
androidannotations,"Sebastian Roth",20,1.5
androidannotations,"Yoann Delouis",21,13.333333333333334
androidannotations,"Eric Kok",22,1
androidannotations,"zhangjiongxuan",23,2.5
androidannotations,"Iliya Bershadskiy",24,1
androidannotations,"Artyom Drozdov",25,2.5
androidannotations,"Thomas Bruyelle",26,1.5
osquery,"Teddy Reed",0,127
osquery,"mike@arpaia.co",1,81
osquery,"Mitchell Grenier",2,6.5
osquery,"Sean Williams",3,7.5
osquery,"Zachary Wasserman",4,3
osquery,"Li-Wen Hsu",5,4.5
osquery,"schettino72",6,0.5
osquery,"anuka",7,1
osquery,"Abe Stanway",8,0.5
osquery,"Martin Majlis",9,1
osquery,"Javier Marcos",10,2.5
osquery,"Mike Goffin",11,0.5
osquery,"Pablo S. Torralba",12,0.5
osquery,"Norm MacLennan",13,1.5
osquery,"Alexander Polyakov",14,1.5
osquery,"Akshay Dixit",15,1
osquery,"Wesley Shields",16,0.5
osquery,"Vincent Mauge",17,0.5
presto,"David Phillips",0,441.3333333333333
presto,"Dain Sundstrom",1,817.4166666666664
presto,"Martin Traverso",2,238.9166666666667
presto,"Christopher Berner",3,236.9166666666668
presto,"ehwang",4,93.41666666666666
presto,"Henning Schmiedehausen",5,66.33333333333336
presto,"Andreas Petter",6,2
presto,"mweindel",7,29
presto,"Alex Liu",8,4
presto,"Brenden Matthews",9,1.5
presto,"James Pearce",10,0.5
presto,"Nileema Shingte",11,46
presto,"Zhenxiao Luo",12,8
presto,"Rishi",13,7.833333333333333
presto,"Min(Dongmin Yu)",14,11.333333333333334
presto,"Shubham Tagra",15,3.5
presto,"Sergey Goder",16,5
presto,"Nezih Yigitbasi",17,13
presto,"amleshjk",18,2.5
presto,"Iaroslav Tverdokhlib",19,0.5
presto,"Bryan Rosario",20,2
presto,"Amlesh Jayakumar",21,1.5
presto,"sameeragarwal",22,2.5
fog,"Lance Ivy",0,23.333333333333332
fog,"Wesley Beary",1,2.5
fog,"geemus",2,230.33333333333385
fog,"geemus (Wesley Beary)",3,17.08333333333334
fog,"Erik Michaels-Ober",4,0.5
fog,"Paul Thornthwaite",5,531.9166666666657
fog,"Nelvin Driz",6,41.5
fog,"Diego Desani",7,1
fog,"Timur Alperovich",8,0.5
fog,"ÐžÐ±Ð¾ÐµÐ² Ð ÑƒÐ»Ð¾Ð½ Ð¸Ð±Ð½ Ð¥Ð°Ñ‚Ñ‚Ð°Ð±",9,19.5
fog,"Kaloyan Kanev",10,39.5
fog,"bdorry",11,4.5
fog,"Sergio Rubio",12,150.83333333333331
fog,"Darrin Eden",13,13.333333333333332
fog,"Luqman Amjad",14,14.833333333333332
fog,"Michael Hale",15,7.5
fog,"Amos Benari",16,72.83333333333333
fog,"Anton Lindstrom",17,14.333333333333332
fog,"Nat Welch",18,27.25
fog,"Ariel Zavala",19,13.25
fog,"Rupak Ganguly",20,291.83333333333337
fog,"Carl Hicks",21,4.5
fog,"Andrew Kuklewicz",22,47
fog,"Kevin Olbrich",23,42.83333333333333
fog,"Kevin Chan",24,37.33333333333333
fog,"Patrick Debois",25,37
fog,"Lincoln Stoll",26,92.91666666666666
fog,"Achim LedermÃ¼ller",27,17
fog,"Dan Prince",28,38.5
fog,"Ohad Levy",29,44.5
fog,"Joshua Gross",30,24
fog,"Matt Eldridge",31,0.5
fog,"Nick Osborn",32,174.33333333333331
fog,"freeformz",33,0.75
fog,"Jeff McCune",34,19
fog,"Athir Nuaimi",35,37.83333333333333
fog,"Kyle Rames",36,79.99999999999997
fog,"Josh Yotty",37,10.833333333333332
fog,"ggoodale",38,14.5
fog,"leehuffman",39,4.5
fog,"Stepan G. Fedorov",40,3.5
fog,"fred-secludit",41,2
fog,"Jason Hansen & Josh Lane",42,7.5
fog,"Dmitry Dedov",43,6.5
fog,"Josh Lane & Jason Hansen",44,12
fog,"Brian Dorry",45,17
fog,"Jeff Moody",46,486.5
fog,"David Nalley",47,1.5
fog,"Aliaksei Kliuchnikau",48,0.5
fog,"Trae Robrock",49,2
fog,"Ijonas Kisselbach",50,0.5
fog,"Shawn Catanzarite",51,1.5
fog,"Dylan Egan",52,1
fog,"Josh Blancett",53,3
fog,"Daniel Lobato",54,1
fog,"David Davis",55,0.5
fog,"Dmitri Dolguikh",56,2
fog,"Simon Gate",57,2.5
fog,"Anton LindstroÌˆm",58,4
fog,"John E. Vincent",59,3
fog,"Lum",60,3
fog,"Ferran Rodenas",61,165.5
fog,"Marcin Owsiany",62,3.5
fog,"snyquist2",63,56.5
fog,"jordangbull",64,2
fog,"Ziyad Mir",65,17.5
fog,"Benson Kalahar",66,26.5
fog,"Carlos Sanchez",67,9
fog,"Akshay Moghe",68,4.5
fog,"unknown",69,7
fog,"neillturner",70,1
fog,"Alexander Lomov",71,2
fog,"howete",72,11.666666666666664
fog,"Mike Hagedorn",73,32.666666666666664
fog,"Decklin Foster",74,56
fog,"Joe Kinsella",75,1
fog,"Blake Irvin and Eric Saxby",76,3
fog,"Greg Sutcliffe",77,1
fog,"nightshade427",78,27.5
fog,"Carl Woodward",79,5.5
fog,"Sebastian Saemann",80,11
fog,"Andrew Brown",81,3.5
fog,"Ladislav Smola",82,34
fog,"Philip Mark Deazeta",83,17.5
fog,"Philip Mark M. Deazeta",84,20.333333333333332
fog,"Hunter Nield",85,32.5
fog,"Thom Mahoney & Eugene Howe",86,3.5
fog,"Marjun Pagalan",87,12
fog,"Eric Hodel",88,9.5
fog,"kanetann",89,9
fog,"Tomokazu Hirai",90,9.5
fog,"Brandon Dunne",91,16.5
fog,"Bill Wei",92,24
fog,"Thomas Kadauke",93,7.5
fog,"Grzesiek Kolodziejczyk",94,4.333333333333333
fog,"Brian D. Burns",95,7.999999999999999
fog,"Adan Saenz",96,1
fog,"Alfonso Juan Dillera",97,6
fog,"Alvin Garcia",98,18
fog,"Marek Kasztelnik",99,2
fog,"Evan Petrie",100,3
fog,"Matt Darby",101,287.4166666666667
fog,"Julian Weber",102,0.5
fog,"Pavol Dilung",103,12
fog,"Jason Montleon",104,2
fog,"Erik van Pienbroek",105,1
fog,"karmab",106,2
fog,"Julio Feijo",107,8.08333333333333
fog,"Brad Gignac",108,48.916666666666686
fog,"Brian Hartsock",109,58.000000000000036
fog,"Eugene Howe",110,1.3333333333333333
fog,"Jamie H",111,15.66666666666667
fog,"Bart Vercammen",112,4
fog,"Evan Light",113,1.6666666666666665
fog,"Daniel Reichert",114,26.33333333333333
fog,"Tom Noonan II",115,0.6666666666666666
fog,"Jim Salinas",116,3.5
fog,"Ash Wilson",117,6.583333333333331
fog,"gilles",118,1
fog,"Chris Wuest",119,1.6666666666666665
fog,"Luiz Ribeiro",120,1.5
fog,"Justin Barry",121,0.8333333333333333
fog,"Michael Jackson",122,0.6666666666666666
fog,"Ryan Richard",123,1.1666666666666665
fog,"kfafel",124,4.666666666666666
fog,"Paul Vudmaska",125,1
fog,"Jay Faulkner",126,0.6666666666666666
fog,"Benjamin Manns",127,0.3333333333333333
fog,"Sammy Larbi",128,0.5
fog,"James Healy",129,1.1666666666666665
fog,"Rodrigo Estebanez",130,61.833333333333336
fog,"Sneha Somwanshi",131,4
fog,"Mike Pountney",132,13.333333333333332
fog,"Simas Cepaitis",133,3
fog,"rsalm",134,1
fog,"Dan Abel",135,3
fog,"Anna Shipman",136,0.5
fog,"Peter Meier",137,16.5
fog,"Chirag Jog",138,3
fog,"Marc Grimme",139,9.5
fog,"Kevin Menard",140,2
fog,"Matthew Black",141,0.5
fog,"Ming Jin",142,4
fog,"Shlomi Zadok",143,1.5
fog,"Martin Matuska",144,1
fog,"Nick Huanca",145,0.5
fog,"Eric Stonfer",146,5
fog,"Paulo Henrique Lopes Ribeiro",147,35.5
fog,"Gustavo Villalta",148,3
fog,"Matheus Mina",149,0.5
fog,"Celso Fernandes",150,1.5
fog,"Steve Smith",151,0.5
fog,"Hemant Kumar",152,1.5
fog,"dJason",153,0.5
fog,"Lee Jensen",154,1
fog,"Nathan Sutton",155,1
fog,"Aaron Suggs",156,1
fog,"Markus Schwed",157,0.5
fog,"Bert Hajee",158,1
fog,"Dusty Jones",159,0.25
fog,"Evan Smith",160,0.25
fog,"Thomas Cate",161,0.3333333333333333
fog,"Sami Samhuri",162,0.3333333333333333
fog,"H. Wade Minter",163,0.3333333333333333
fog,"Chris Thompson",164,1
PHP-CS-Fixer,"Carlos C",0,8
PHP-CS-Fixer,"Fabien Potencier",1,17.833333333333336
PHP-CS-Fixer,"Dariusz RumiÅ„ski",2,105.33333333333333
PHP-CS-Fixer,"Graham Campbell",3,40.333333333333336
PHP-CS-Fixer,"Jordi Boggiano",4,2.5
PHP-CS-Fixer,"Myke Hines",5,1.5
PHP-CS-Fixer,"OGAWA Katsuhiro",6,1
PHP-CS-Fixer,"SteÌ�phane PY",7,1
PHP-CS-Fixer,"Matteo Beccati",8,4
PHP-CS-Fixer,"Antonio J. GarcÃ­a Lagar",9,2
PHP-CS-Fixer,"PaweÅ‚ 'Zibi' Zaremba",10,1
PHP-CS-Fixer,"Varga Bence",11,1.5
PHP-CS-Fixer,"Denis Sokolov",12,1
PHP-CS-Fixer,"ericj",13,1
PHP-CS-Fixer,"marcaube",14,1
PHP-CS-Fixer,"Ceeram",15,7.5
PHP-CS-Fixer,"Christophe Coevoet",16,1
PHP-CS-Fixer,"Sebastiaan Stok",17,1.5
PHP-CS-Fixer,"Bram Gotink",18,1.5
PHP-CS-Fixer,"Luis Cordova",19,1.5
PHP-CS-Fixer,"Gocha Ossinkine",20,0.5
PHP-CS-Fixer,"Davi Koscianski Vidal",21,1
PHP-CS-Fixer,"Daniel Tschinder",22,1
PHP-CS-Fixer,"Maks",23,0.5
PHP-CS-Fixer,"Gordon Franke",24,0.5
PHP-CS-Fixer,"Jakub Zalas",25,0.5
PHP-CS-Fixer,"Sasa Stamenkovic",26,1
PHP-CS-Fixer,"seferov",27,0.5
PHP-CS-Fixer,"John Kelly",28,1
PHP-CS-Fixer,"l3l0",29,1
PHP-CS-Fixer,"Steffen Rusitschka",30,0.5
PHP-CS-Fixer,"Max Voloshin",31,0.5
PHP-CS-Fixer,"Cliff Odijk",32,0.5
Faker,"Graham Campbell",0,0.5
Faker,"David Stensland",1,1
Faker,"yohang",2,1
Faker,"Francois Zaninotto",3,62.00000000000001
Faker,"Joshua Jabbour",4,1.5
Faker,"Jad Bitar",5,3
Faker,"Benjamin Eberlei",6,2.5
Faker,"pablodip",7,2
Faker,"zaid-86",8,5
Faker,"Ronan Guilloux",9,5
Faker,"John Was",10,22.333333333333336
Faker,"Kiril Angov",11,2
Faker,"Tim DÃ¼sterhus",12,5.333333333333334
Faker,"Abu Ashraf Masnun",13,4.5
Faker,"lsv",14,2
Faker,"Mikulas",15,2.8333333333333335
Faker,"TomÃ¡Å¡ Klapka",16,2
Faker,"toin0u",17,4.5
Faker,"David Herrmann",18,1.5
Faker,"Bernhard Essl",19,6.833333333333333
Faker,"pdaether",20,5
Faker,"George Haritonidis",21,3
Faker,"Rick Cuddy",22,2.5
Faker,"Colin Viebrock",23,2
Faker,"Matt Lody",24,3
Faker,"AlexCutts",25,0.5
Faker,"DavidBlake",26,0.5
Faker,"JasonMortonNZ",27,2.5
Faker,"Randy garces",28,1
Faker,"tharoldD",29,4
Faker,"David Faux",30,4
Faker,"JoseÌ� Nahuel Cuesta Luengo",31,4
Faker,"Ivannis SuÃ¡rez JÃ©rez",32,3
Faker,"Lito",33,1
Faker,"Carlos Salvatierra",34,4
Faker,"Domingo Oropeza",35,5
Faker,"Mohammad Zolfaghari",36,3
Faker,"drodil",37,5
Faker,"Stefano Sala",38,0.5
Faker,"Ando Roots",39,0.5
Faker,"MichaeÌˆl",40,0.5
Faker,"Jean-francois lefebvre",41,3
Faker,"Hugo Fonseca",42,7.833333333333333
Faker,"Pascal Borreli",43,1
Faker,"marcaube",44,2
Faker,"SÃ¡gi-KazÃ¡r MÃ¡rk",45,3.5
Faker,"Charles SANQUER",46,2.5
Faker,"Hamlet",47,4
Faker,"Aprilus Lumbantoruan",48,2.5
Faker,"Budi Irawan",49,2.5
Faker,"Robert Reinhard",50,1.5
Faker,"Birkir Rafn Gudjonsson",51,4
Faker,"matteosister",52,3.5
Faker,"Massimiliano Arione",53,0.5
Faker,"Emanuele Minotto",54,0.5
Faker,"YAMANE Nana",55,5
Faker,"Lasha Pertakhia",56,2
Faker,"Matiss Janis Aboltins",57,0.5
Faker,"Roman Shvets",58,5
Faker,"ognjen miletic",59,5
Faker,"Ankit Pokhrel",60,4
Faker,"Wim Vandersmissen",61,3.5
Faker,"WouterJ",62,3
Faker,"Ben",63,1
Faker,"Kees Kluskens",64,0.5
Faker,"RadosÅ‚aw Mejer",65,3
Faker,"Evandro Oliveira",66,4
Faker,"Pedro Junior",67,1
Faker,"AlexanderC",68,2.5
Faker,"Calina Cenan",69,1.5
Faker,"Mihai Zaharie",70,3.5
Faker,"Yuriy Ishchenko",71,2
Faker,"Stepan Anchugov",72,1
Faker,"Terion",73,2
Faker,"bazo",74,5
Faker,"AlesÌŒ FarcÌŒnik",75,5
Faker,"umpirsky",76,6
Faker,"Ulrik Johansson",77,4.5
Faker,"Tz-Huan Huang",78,9.333333333333332
Faker,"Hasan Degismez",79,1
Faker,"Ferid MÃ¶vsÃ¼mov",80,3
Faker,"Roman Vasilyev",81,4
Faker,"ruden",82,2
Faker,"Benjamin Laugueux",83,2
Faker,"Maik Penz",84,2
Faker,"Huy TQ",85,5
Faker,"likai",86,3.5
Faker,"Bravise",87,1
Faker,"Christophe Willemsen",88,0.5
Faker,"Geoffrey Brier",89,0.5
Faker,"Kazuyuki Hayashi",90,1
Faker,"Mark van der Velden",91,1
Faker,"Serge Kuharev",92,1
sentry,"David Cramer",0,897
sentry,"Matt Robenolt",1,13
sentry,"bkonkle",2,0.5
sentry,"andy",3,0.5
sentry,"Yuri Baburov",4,0.5
sentry,"Dan Colish",5,0.5
sentry,"umutgultepe",6,0.5
sentry,"Jay Soffian",7,0.5
sentry,"Steve Pulec",8,0.5
sentry,"ckj",9,4
sentry,"VanÄ� Levstik",10,1
sentry,"David Czarnecki",11,0.5
sentry,"Mario Frasca",12,0.5
sentry,"Chris Streeter",13,0.5
sentry,"Bernardo Heynemann",14,0.5
sentry,"Wojciech Zelek",15,0.5
git,"Michael Haggerty",0,21.666666666666668
git,"Dmitry Potapov",1,1
git,"Jeff King",2,134.36666666666667
git,"Linus Torvalds",3,54.45
git,"Lars Hjemli",4,2.0833333333333335
git,"Nguyá»…n ThÃ¡i Ngá»�c Duy",5,48.66666666666667
git,"RenÃ© Scharfe",6,28.583333333333336
git,"Franck Bui-Huu",7,1
git,"Junio C Hamano",8,355.4499999999999
git,"Christian Couder",9,21.53333333333333
git,"barkalow@iabervon.org",10,14.916666666666668
git,"Nicolas Pitre",11,18.333333333333332
git,"Ryan Anderson",12,2.583333333333333
git,"Johannes Schindelin",13,47.66666666666668
git,"Adam Spiers",14,2
git,"Alex Henrie",15,1
git,"Eric Sunshine",16,4.5
git,"Lukas SandstrÃ¶m",17,2.5
git,"Shawn Bohrer",18,0.3333333333333333
git,"Jiang Xin",19,1.8333333333333333
git,"Shawn Pearce",20,19.416666666666664
git,"Elijah Newren",21,7.333333333333333
git,"Felipe Contreras",22,8.833333333333332
git,"James Bowes",23,0.5
git,"Bryan Larsen",24,0.5
git,"Miklos Vajna",25,9.7
git,"Thomas Harning",26,1
git,"Johan Herland",27,25
git,"Jay Soffian",28,3.5
git,"Ilari Liusvaara",29,4
git,"Stefan Beller",30,1.5
git,"Martin von Zweigbergk",31,6
git,"Ramkumar Ramachandra",32,5.5
git,"Jonathan Nieder",33,45.50000000000001
git,"Carlos Rica",34,2.6666666666666665
git,"Ronnie Sahlberg",35,1.5833333333333333
git,"Eric W. Biederman",36,1.5
git,"Michael J Gruber",37,1.5
git,"David Aguilar",38,10.5
git,"Elia Pinto",39,2.5
git,"Thomas Rast",40,29.833333333333332
git,"Jeremy Huddleston",41,1
git,"Brandon Casey",42,9.333333333333332
git,"Alex Riesen",43,7.5
git,"Yakov Lerner",44,1
git,"Jon Loeliger",45,1
git,"Johannes Sixt",46,16.583333333333336
git,"Joachim Schmitz",47,1
git,"Filippo Negroni",48,0.5
git,"Frank Li",49,4.5
git,"Erik Faye-Lund",50,6
git,"Marius Storm-Olsen",51,14
git,"Fredrik Kuivinen",52,4
git,"Stefan-W. Hahn",53,1.5
git,"Torsten BÃ¶gershausen",54,7.5
git,"Brian Downing",55,1.5
git,"Ã†var ArnfjÃ¶rÃ° Bjarmason",56,19.333333333333332
git,"Jason Riedy",57,3
git,"Michal Rokos",58,1
git,"David Michael",59,1
git,"Peter Eriksen",60,0.5
git,"Nick Alcock",61,2
git,"Ramsay Jones",62,3
git,"Kirill Smelkov",63,2.25
git,"Karsten Blees",64,9.333333333333332
git,"Janos Laube",65,1
git,"Andrzej K. Haczewski",66,1.5
git,"Mike Pape",67,1.5
git,"Peter Harris",68,0.5
git,"Sebastian Schuberth",69,1.5
git,"SZEDER GÃ¡bor",70,3
git,"Marc Khouzam",71,1
git,"Philipp A. Hartmann",72,0.5
git,"Ted Zlatanov",73,3
git,"Pat Thoyts",74,1.5
git,"iso-8859-1?Q?David_K=E5gedal",75,1
git,"Alexandre Julliard",76,2.5
git,"Mark Wooding",77,1
git,"Peter Krefting",78,1
git,"Mischa POSLAWSKY",79,0.5
git,"Greg Brockman",80,2
git,"Aneesh Kumar K.V",81,1
git,"Stelian Pop",82,0.5
git,"Gerrit Pape",83,1.5
git,"Andy Parkins",84,1.5
git,"Josh England",85,3
git,"Benoit Person",86,3.5
git,"CÃ©lestin Matte",87,0.5
git,"Matthieu Moy",88,5.5
git,"Guillaume Sasdy",89,8
git,"Simon Cathebras",90,1
git,"NGUYEN Kim Thuat",91,0.5
git,"Colby Ranger",92,5
git,"Nanako Shiraishi",93,5
git,"James Denholm",94,1
git,"David A. Greene",95,1
git,"Florian Achleitner",96,3.5
git,"Julian Phillips",97,1.3333333333333333
git,"Stephan Beyer",98,3
git,"Vicent Marti",99,10
git,"Kyle J. McKay",100,3
git,"Michal Ostrowski",101,1.5
git,"Martin Koegler",102,1
git,"freku045@student.liu.se",103,3.5
git,"Eric Wong",104,33.333333333333336
git,"Martin Langhoff",105,2.1666666666666665
git,"Matthias Urlichs",106,0.3333333333333333
git,"Sven Verdoolaege",107,0.3333333333333333
git,"Matthew Ogilvie",108,2.833333333333333
git,"Frank Lichtenheld",109,1.3333333333333333
git,"Jakub Narebski",110,9.5
git,"Paul Mackerras",111,3.5
git,"Theodore Ts'o",112,1
git,"Simon Hausmann",113,1
git,"Jens Lehmann",114,20.25
git,"John 'Warthog9' Hawley",115,2
git,"Peter Stuge",116,0.5
git,"Jim Meyering",117,2
git,"Adam Simpkins",118,3.5
git,"Nick Hengeveld",119,1.3333333333333333
git,"Tay Ray Chuan",120,5.666666666666666
git,"Bo Yang",121,1.5
git,"Dana How",122,0.5
git,"Pierre Habouzit",123,2.8333333333333335
git,"Dmitry Ivankov",124,1
git,"Michael G. Schwern",125,10.333333333333332
git,"Petr Baudis",126,2.5
git,"Ammon Riley",127,0.5
git,"Sven Strickroth",128,0.5
git,"Josef Weidendorfer",129,0.25
git,"Kjetil Barvik",130,0.5
git,"Paolo Bonzini",131,2
git,"Aaron Schrab",132,2
git,"Tanay Abhra",133,2
git,"David Barr",134,4.5
git,"Richard Hansen",135,0.5
git,"Arnout Engelen",136,1
git,"David Reiss",137,2.5
git,"Heiko Voigt",138,3.5
git,"Mark Rada",139,2
git,"Andreas Ericsson",140,2.5
git,"Clemens Buchacher",141,7.5
git,"Pete Wyckoff",142,14.5
git,"Christian Hesse",143,0.5
git,"Jon Seymour",144,2.5
git,"Thomas Gummerer",145,2.5
git,"Charles Bailey",146,1.5
git,"Eyvind Bernhardsen",147,3
git,"Steffen Prohaska",148,1
git,"Nazri Ramliy",149,1.5
git,"Zbigniew JÄ™drzejewski-Szmek",150,1.5
git,"Adam Roben",151,1.5
git,"Huynh Khoi Nguyen Nguyen",152,1
git,"Doug Bell",153,1
git,"Matthias Lederhofer",154,2
git,"John Keeping",155,2
git,"David Symonds",156,0.5
git,"Erick Mattos",157,2
git,"Pete Harlan",158,0.5
git,"David Kastrup",159,1
git,"Brad King",160,2
git,"Marcel M. Cary",161,2
git,"Carl Worth",162,3.8333333333333335
git,"Dave Olszewski",163,1
git,"Justin Frankel",164,1
git,"Jason McMullan",165,0.5
git,"Robert Fitzsimons",166,1.5
git,"Amos Waterland",167,1
git,"Mike Hommey",168,1
git,"Stephen Haberman",169,2
git,"Greg Price",170,0.5
git,"BjÃ¶rn Gustavsson",171,1.5
git,"David D. Kilzer",172,2.5
git,"Yann Dirson",173,0.5
git,"Abhijit Menon-Sen",174,0.5
git,"Chris Johnsen",175,1
git,"Alexander Gladysh",176,0.5
git,"David Caldwell",177,0.5
git,"Alexander Strasser",178,0.5
git,"Brian Gernhardt",179,1.5
git,"Timo Hirvonen",180,0.5
git,"Nick Edelen",181,1
git,"Bobby Powers",182,0.5
git,"Jeff Muizelaar",183,1
git,"Samuel Bronson",184,1
git,"Giuseppe Bilotta",185,1
git,"Catalin Marinas",186,0.5
git,"Don Zickus",187,1
git,"MichaÅ‚ Kiedrowicz",188,1
git,"Stephen Boyd",189,0.5
git,"Anders Kaseorg",190,0.5
git,"Andreas Gruenbacher",191,1
git,"Peter Collingbourne",192,0.5
git,"Arjen Laarhoven",193,1
git,"Will Palmer",194,1
git,"Alexey Shumkin",195,1.3333333333333333
git,"Leila Muhtasib",196,0.5
git,"Doug Kelly",197,0.5
git,"Jean-NoÃ«l AVILA",198,0.5
git,"David Steven Tweed",199,1
git,"Josh Triplett",200,1
git,"Santi BÃ©jar",201,1
git,"Andy Whitcroft",202,0.5
git,"Dmitry V. Levin",203,0.5
git,"Tuncer Ayaz",204,0.5
git,"Daniel Johnson",205,0.5
git,"Tarmigan Casebolt",206,2.5
git,"Steve Haslam",207,1
git,"Martin Waitz",208,1
git,"Ralf Thielow",209,2
git,"Mark Levedahl",210,0.5
git,"Kevin Bracey",211,1.5
git,"Pickens",212,1
git,"Avery Pennarun",213,1
git,"David Turner",214,1
git,"Antoine Pelisse",215,0.5
git,"Michael Spang",216,0.5
git,"Ping Yin",217,1.5
git,"Peter Hutterer",218,0.5
git,"Michael S. Tsirkin",219,1
git,"Daniel GraÃ±a",220,1
git,"Steven Grimm",221,4
git,"Boris Faure",222,1
git,"Pat Notz",223,1
git,"Wincent Colaiuta",224,2
git,"Lucien Kong",225,1
git,"Benoit Pierre",226,1
git,"Diane Gasselin",227,1
git,"Sebastian GÃ¶tte",228,1
git,"Ephrim Khong",229,1
git,"Alexander Gavrilov",230,0.5
git,"Axel Bonnet",231,0.5
git,"ClÃ©ment Poulain",232,0.5
git,"Marcus Griep",233,2
git,"James Y Knight",234,1
git,"Kevin Ballard",235,1
git,"Jan KrÃ¼ger",236,0.5
git,"Alec Berryman",237,1
git,"Deskin Miller",238,1
git,"Florian Ragwitz",239,1
git,"Eygene Ryabinkin",240,0.5
git,"Ben Jackson",241,1.5
git,"Vitaly \"_Vi\" Shukela",242,0.5
git,"Anton Gyllenberg",243,1
git,"Mark Lodato",244,1
git,"Jared Hance",245,0.5
git,"Marc Branchaud",246,0.5
git,"Robert Zeh",247,2
git,"Adam Brewster",248,1
git,"Paul Walmsley",249,1
git,"Alfred Perlstein",250,1
git,"Sam Vilain",251,3.5
git,"Steven Walter",252,2.5
git,"Ray Chen",253,1
git,"Bryan Jacobs",254,1
git,"Frederic Heitzmann",255,0.5
git,"Peter Baumann",256,0.5
git,"Robert Luberda",257,1
git,"Tobias Schulte",258,0.5
git,"Robin Rosenberg",259,0.5
git,"Chris Rorvick",260,0.5
git,"Lea Wiemann",261,2
git,"Vitor Antunes",262,0.5
git,"Luke Diamand",263,4
git,"Chris Packham",264,0.5
git,"Beat Bolli",265,0.5
git,"Sergey Vlasov",266,0.3333333333333333
android,"Kevin Sawicki",0,281.33333333333337
android,"Jon Ander PeÃ±alba",1,48.833333333333336
android,"Roberto Tyley",2,8.5
android,"Fadil Sutomo",3,18.833333333333336
android,"Artur Termenji",4,10.5
android,"justinmuller",5,1
android,"Henrik",6,11.5
android,"anirudh-mehta",7,5
android,"Henri Sweers",8,2.5
android,"Mustafa Ali",9,2
linguist,"Ted Nyman",0,1.3333333333333333
linguist,"Joshua Peek",1,18.5
linguist,"Arfon Smith",2,7.333333333333333
linguist,"Adam Roben",3,9.5
linguist,"Paul Chaignon",4,1.8333333333333333
linguist,"Brandon Keepers",5,5.5
gradle,"Luke Daley",0,871.250000000001
gradle,"Adam Murdoch",1,2775.5833333333326
gradle,"Rene Groeschke",2,495.74999999999983
gradle,"Daz DeBoer",3,800.5833333333338
gradle,"Alex Selesse",4,0.5
gradle,"Hans Dockter",5,242.50000000000009
gradle,"Tom Eyckmans",6,26
gradle,"Peter Niederwieser",7,396.24999999999994
gradle,"Rob Upcraft",8,8.5
gradle,"Marcin Erdmann",9,152.91666666666666
gradle,"Benjamin Muschko",10,92.75
gradle,"Fredrik Ekholdt",11,28.333333333333332
gradle,"Sterling Greene",12,39.83333333333333
gradle,"Szczepan Faber",13,722.5000000000003
gradle,"daz",14,245.83333333333334
gradle,"Gary Hale",15,146.50000000000003
gradle,"Kenny Stridh",16,1
gradle,"Andrew Oberstar",17,13.416666666666668
gradle,"Valdis Rigdon",18,1.5
gradle,"Michael R. Maletich",19,0.5
gradle,"Jason Gauci",20,0.5
gradle,"Kyle Mahan",21,4
gradle,"Steve Appling",22,54.5
gradle,"Radim Kubacki",23,81.33333333333334
gradle,"David M. Carr",24,0.5
gradle,"Adrian Kelly",25,34.5
gradle,"U-Adam-PC\Adam",26,3.5
gradle,"Perryn Fowler",27,3
gradle,"etiennestuder",28,7.333333333333333
gradle,"Daniel Lacasse",29,8.833333333333334
gradle,"hd@hd-desktop.(none)",30,1
gradle,"Victor Bronstein",31,0.5
gradle,"jmurph",32,1.5
gradle,"Lars Hvile",33,1.5
gradle,"Yoav Landman",34,1
gradle,"Lorant Pinter",35,9
gradle,"John Engelman",36,4.5
gradle,"Ben McCann",37,1
gradle,"jbnizet",38,5.666666666666666
gradle,"David Gileadi",39,7.666666666666667
gradle,"Andreas Schmid",40,1
gradle,"U-WIN-T79U3J3QLBC\Hans Dockter",41,1
gradle,"Vitalii Fedorenko",42,0.5
gradle,"mputters",43,9
gradle,"Andrew Kowal",44,0.5
gradle,"Biswa Dahal",45,1
gradle,"scogneau",46,6
gradle,"Mark Petrovic",47,0.5
gradle,"Cedric Champeau",48,7
gradle,"Curtis Mahieu",49,2
gradle,"Uladzimir Mihura",50,6
gradle,"unknown",51,0.5
gradle,"Tom Denley",52,0.5
gradle,"Michal Srb",53,0.5
gradle,"BjÃ¶rn Kautler",54,1
gradle,"Andrea Panattoni",55,0.5
gradle,"Mike Hunsicker",56,16.833333333333332
gradle,"mhunsicker",57,7.333333333333333
gradle,"wujek srujek",58,1
grunt,"Ben Alman",0,22
grunt,"Joel Kemp",1,0.5
grunt,"Kyle Robinson Young",2,0.5
haml,"nex3",0,33.333333333333336
haml,"Norman Clarke",1,18.5
haml,"Nathan Weizenbaum",2,25.333333333333336
haml,"Akira Matsuda",3,2.333333333333333
haml,"Florian Gilcher",4,1
haml,"Matt Wildig",5,1.5
haml,"hcatlin",6,3.1666666666666665
haml,"Tee Parham",7,2
haml,"Peter M. Goldstein",8,0.5
haml,"packagethief",9,4.333333333333333
haml,"Mircea Moise",10,1
haml,"Sam Pohlenz",11,1
haml,"Mislav MarohniÄ‡",12,2
homebrew,"Max Howell",0,62.250000000000014
homebrew,"Jack Nagel",1,338.95000000000016
homebrew,"Adam Vandenberg",2,312.23333333333346
homebrew,"Darcy Laycock",3,0.5
homebrew,"Erik Kastner",4,1.8333333333333333
homebrew,"Misty De Meo",5,31.666666666666668
homebrew,"Mike McQuaid",6,65.31666666666666
homebrew,"Manpreet Singh",7,1.5
homebrew,"Michael Williams",8,0.5
homebrew,"David HÃ¶ppner",9,72.83333333333334
homebrew,"Robert Shaw",10,7.833333333333333
homebrew,"Ryan Shaw",11,3.6666666666666665
homebrew,"Thomas Grenfell Smith",12,0.5
homebrew,"Yacin Nadji",13,4
homebrew,"Ralph Angenendt",14,2
homebrew,"Brett Koonce",15,64.50000000000001
homebrew,"Robert Sanders",16,1
homebrew,"Frizlab",17,4.5
homebrew,"Stepan Koltsov",18,1
homebrew,"BrewTestBot",19,161.61666666666673
homebrew,"Colin King",20,0.5
homebrew,"Tim D. Smith",21,2.6666666666666665
homebrew,"Christian Romney",22,3
homebrew,"Peter Aronoff",23,3.083333333333333
homebrew,"Paul Fitzpatrick",24,0.5
homebrew,"Ben Hagen",25,3.5
homebrew,"Mike Naberezny",26,6
homebrew,"Liang Qi",27,1
homebrew,"Francisco Facioni",28,1
homebrew,"Lucas Clemente",29,2
homebrew,"Mathieu RhÃ©aume",30,1
homebrew,"palxex",31,2
homebrew,"Jiayong Ou",32,6
homebrew,"Dominyk Tiller",33,18.083333333333336
homebrew,"pkirkovsky",34,0.5
homebrew,"Christoph Heer",35,1
homebrew,"Mark A. Matienzo",36,16
homebrew,"Ryo Okamoto",37,2
homebrew,"Waleed Khan",38,1
homebrew,"Konrad ZieliÅ„ski",39,0.5
homebrew,"Dirk HÃ¶rner",40,1
homebrew,"Pierre Carrier",41,1.5
homebrew,"Alexander Altman",42,1
homebrew,"SKAhack",43,1
homebrew,"Ben Lovett",44,2
homebrew,"Martin Mauch",45,2
homebrew,"Baptiste Fontaine",46,11.5
homebrew,"Loic Nageleisen",47,1
homebrew,"Kyle Fuller",48,2.8333333333333335
homebrew,"Steven Luu",49,1
homebrew,"Steven Scott",50,2
homebrew,"Andrew Kraut",51,5
homebrew,"Troels Thomsen",52,1
homebrew,"Jared Townsley",53,1.8333333333333333
homebrew,"Lin Jen-Shin",54,4.5
homebrew,"Franz Bettag",55,1
homebrew,"David Kreitschmann",56,1.5
homebrew,"Jason Thaxter",57,1
homebrew,"Hans-Gunther Schmidt",58,1
homebrew,"Jon Koops",59,0.5
homebrew,"Cheng LI",60,0.5
homebrew,"Trevor Stevens",61,1
homebrew,"Martin KÃ¼hl",62,18
homebrew,"Chris Smola",63,1.5
homebrew,"Ben Alpert",64,6
homebrew,"Martin PlÃ¶ger",65,0.5
homebrew,"Clinton R. Nixon",66,6
homebrew,"David Cox",67,1
homebrew,"rstata-verticloud",68,1
homebrew,"David Meikle",69,1
homebrew,"Shaun Jackman",70,6.333333333333333
homebrew,"Alexander Simonov",71,1
homebrew,"Lars",72,5
homebrew,"Dominik",73,1
homebrew,"Johan LieseÌ�n",74,1.5
homebrew,"å½±æœˆ é›¶",75,0.5
homebrew,"Hiram Chirino",76,0.5
homebrew,"Martin SchÃ¼rrer",77,1
homebrew,"Evan Grim",78,1
homebrew,"Andrew Sharpe",79,1
homebrew,"Nils Caspar",80,2
homebrew,"jfarrell",81,1
homebrew,"Alexis Hildebrandt",82,20.833333333333336
homebrew,"Ash Berlin",83,2
homebrew,"Frank Celler",84,1
homebrew,"Jeff Hann",85,0.5
homebrew,"Johnathan Conley",86,3
homebrew,"Sorin Ionescu",87,4.5
homebrew,"codec",88,0.8333333333333333
homebrew,"Simon Sigurdhsson",89,9.333333333333332
homebrew,"Jaime MarquiÌ�nez FerraÌ�ndiz",90,11.5
homebrew,"Kerim Kaylan",91,0.5
homebrew,"Charles H. Leggett",92,2
homebrew,"balr0g",93,0.5
homebrew,"James Whitehead II",94,0.5833333333333333
homebrew,"Stian Eikeland",95,4.75
homebrew,"Eric Butler",96,1.5
homebrew,"Joshua Suggs",97,1
homebrew,"Giuseppe Marco Randazzo",98,0.5
homebrew,"David Wooldridge (z0mbix)",99,2.5
homebrew,"Cory T. Cornelius",100,3
homebrew,"Tony Garnock-Jones",101,0.5
homebrew,"Timo Meinen",102,1
homebrew,"Marcin Kulik",103,0.5
homebrew,"Yasuharu NAKANO",104,2.5
homebrew,"Rui Pereira",105,6.333333333333333
homebrew,"BEN ENGLISCH",106,2.5
homebrew,"Pavan Gunupudi",107,1
homebrew,"Anil Madhavapeddy",108,4
homebrew,"Philip Weaver",109,1.3333333333333333
homebrew,"William Woodall",110,2
homebrew,"Philipp Fehre",111,2.5
homebrew,"Tony Sloane",112,2
homebrew,"Tojek Anselm",113,1.5
homebrew,"Kevin M. Dulzo",114,0.5
homebrew,"dinkypumpkin",115,0.5
homebrew,"RÃ©mi PrÃ©vost",116,5
homebrew,"Forest Belton",117,0.5
homebrew,"Jim A",118,1
homebrew,"Max Klinger",119,1
homebrew,"Tim Sharpe",120,0.3333333333333333
homebrew,"Kevin Faustino",121,1
homebrew,"Hiroyuki Iwatsuki",122,2
homebrew,"Xiyue Deng",123,3.75
homebrew,"Kenneth Reitz",124,2.5
homebrew,"Charlie Sharpsteen",125,24.166666666666664
homebrew,"Jannis Leidel",126,9.166666666666666
homebrew,"Evan Shelhamer",127,0.3333333333333333
homebrew,"David Holm",128,13.5
homebrew,"Morgan Roderick",129,0.5
homebrew,"Michael Hale",130,3.5
homebrew,"dbr",131,1.5
homebrew,"Benjamin Maus",132,0.5
homebrew,"Seth Fitzsimmons",133,1.5
homebrew,"nibbles 2bits",134,10.5
homebrew,"David Shere",135,1
homebrew,"chexov",136,5
homebrew,"Daniel Russel",137,0.5
homebrew,"Douglas Creager",138,8
homebrew,"scottsuch",139,0.5
homebrew,"Neville Kadwa",140,1
homebrew,"Aaron Suggs",141,1
homebrew,"hydrajump",142,1
homebrew,"Daniel McDonald",143,0.5
homebrew,"Stefhen Hovland",144,2
homebrew,"mschueler",145,1
homebrew,"Yousef Ourabi",146,1
homebrew,"Micah Koga",147,1
homebrew,"Christian Mayer",148,1
homebrew,"Phil Calvin",149,1
homebrew,"Sven Agnew",150,1
homebrew,"Eric Windisch",151,1
homebrew,"Lee Jensen",152,0.5
homebrew,"Eddie Ringle",153,1
homebrew,"Alfred E. Heggestad",154,2
homebrew,"julienXX",155,2
homebrew,"Yury Korolev",156,0.5
homebrew,"Michael",157,1
homebrew,"Erlend FinvÃ¥g",158,1
homebrew,"Zeno Amaro",159,0.5
homebrew,"Martin Gondermann",160,1
homebrew,"David Caldwell",161,1.5
homebrew,"Chris Osterwood",162,0.5
homebrew,"Andrew Marshall",163,1
homebrew,"Stuart Glenn",164,1
homebrew,"Daniel Trebbien",165,0.5
homebrew,"Olivier ROUX",166,1.5
homebrew,"Chongyu Zhu",167,0.5
homebrew,"Piotr Usewicz",168,0.8333333333333333
homebrew,"Dmitry Yakimenko",169,0.5
homebrew,"Justin Clift",170,8
homebrew,"Jacob Harris",171,0.5
homebrew,"Tim Galeckas",172,0.5
homebrew,"Mathias Bynens",173,4
homebrew,"Job Snijders",174,1.5
homebrew,"Marc Abramowitz",175,2.5
homebrew,"yrammos",176,2
homebrew,"Chris Thachuk",177,2.25
homebrew,"Zearin",178,3
homebrew,"FranÃ§ois Garillot",179,2
homebrew,"David Sanson",180,2
homebrew,"Daniel Mekonnen",181,1
homebrew,"Christian Stigen Larsen",182,0.3333333333333333
homebrew,"Alexey Matveichev",183,0.3333333333333333
homebrew,"Nicholas Harteau",184,1
homebrew,"Dan Boykis",185,0.5
homebrew,"David Edmondson",186,0.5
homebrew,"Paul Annesley",187,1
homebrew,"Devin Weaver",188,2.5
homebrew,"Mandar Gokhale",189,0.5
homebrew,"Guillaume-Jean Herbiet",190,0.5
homebrew,"Kyle Isom",191,1
homebrew,"Zak \\\"Ubercow\\\" Kristjanson",192,0.5
homebrew,"Rike-Benjamin Schuppner",193,0.5
homebrew,"clubphily",194,1
homebrew,"ieee8023",195,0.5
homebrew,"Michael Lapinsky",196,4
homebrew,"Geoff Nixon",197,1.5
homebrew,"Emanuel Evans",198,1
homebrew,"mithrandi@mithrandi.net",199,1
homebrew,"Tanner Lovelace",200,1
homebrew,"Bruno Santos",201,2
homebrew,"Chilledheart",202,0.5
homebrew,"kurayama",203,1.5
homebrew,"Matthew Callis",204,4.5
homebrew,"Sean Graham",205,0.5
homebrew,"Joshua Peek",206,7.833333333333333
homebrew,"Munkhbaatar",207,1
homebrew,"Justin Azoff",208,0.5
homebrew,"David Turnbull",209,1.5
homebrew,"Alexander Chernyshev",210,0.5
homebrew,"Simon LundstrÃ¶m",211,3
homebrew,"Paul van der Walt",212,1
homebrew,"Blake Smith",213,1
homebrew,"Thomas Schreiber",214,1.5
homebrew,"complex",215,0.5
homebrew,"Alex Morega",216,3.5
homebrew,"Ben Chatelain",217,1
homebrew,"Wessel Louwris",218,0.5
homebrew,"Ben Bleything",219,3
homebrew,"Brian Candler",220,1.5
homebrew,"spahl",221,1
homebrew,"FjoÌˆlnir AÌ�sgeirsson",222,1
homebrew,"John Griffin",223,1
homebrew,"Frank J. Cameron",224,0.25
homebrew,"MiÃ«tek Bak",225,1.25
homebrew,"Dan Walters",226,5.5
homebrew,"Oame",227,1
homebrew,"Brett Porter",228,3.5
homebrew,"Ian Langworth â˜ ",229,1.5
homebrew,"Dane Springmeyer",230,1.5
homebrew,"Kevin Ballard",231,1.5
homebrew,"Luke Ledet",232,1
homebrew,"Luke Chadwick",233,2
homebrew,"Cory",234,1.5
homebrew,"phySi0",235,4.5
homebrew,"Nguyen Anh Quynh",236,0.5
homebrew,"Andre Arko",237,4.333333333333333
homebrew,"Justin Spahr-Summers",238,0.3333333333333333
homebrew,"James Laver",239,1
homebrew,"Frank Febbraro",240,1
homebrew,"Torsten Curdt",241,3
homebrew,"Tobias Link",242,1
homebrew,"Jeremy Whitlock",243,2
homebrew,"Steven Merrill",244,1
homebrew,"Joshua Stewart",245,1
homebrew,"Robert Iannucci",246,5.333333333333333
homebrew,"xiaobo",247,1
homebrew,"Mihai Anca",248,1
homebrew,"Marcos Ojeda",249,0.5
homebrew,"Matt Stump",250,1.5
homebrew,"LI Daobing",251,1
homebrew,"Jonathan Wright",252,6.333333333333333
homebrew,"Klaus Meyer",253,1
homebrew,"Tuk Bredsdorff",254,1.5
homebrew,"Sascha Kratky",255,6.5
homebrew,"Pascal Germroth",256,1
homebrew,"Jakob van Santen",257,1
homebrew,"Mike Prentice",258,0.5
homebrew,"Josh Pschorr",259,1
homebrew,"Adrian Almenar",260,0.5
homebrew,"Rufo Sanchez",261,1.5
homebrew,"Jason Terk",262,0.5
homebrew,"fbrosson",263,0.5
homebrew,"nathanbowser",264,1.8333333333333333
homebrew,"Pete Gadomski",265,3
homebrew,"Stephane Epardaud",266,0.5
homebrew,"Julien Ponge",267,2
homebrew,"Diego Zamboni",268,0.5
homebrew,"Bart Janssen",269,0.3333333333333333
homebrew,"Tianyi Cui",270,2.5
homebrew,"Matthias Vallentin",271,1
homebrew,"mhemeryck",272,0.5
homebrew,"Dzhelil Rufat",273,1
homebrew,"Dongsheng Cai",274,1
homebrew,"Marco Ceppi",275,1
homebrew,"Rick Fletcher",276,2.5
homebrew,"Xu Cheng",277,8.5
homebrew,"Mislav MarohniÄ‡",278,1.5
homebrew,"Peter Eisentraut",279,3
homebrew,"Lei Xu",280,1.5
homebrew,"Leonard Ehrenfried",281,1
homebrew,"Erol Fornoles",282,1
homebrew,"tizoc",283,0.5
homebrew,"Michel Martens",284,0.5
homebrew,"Heyward Fann",285,0.5
homebrew,"Roger Jungemann",286,3
homebrew,"dstnbrkr",287,1
homebrew,"Aaron Ecay",288,2.5
homebrew,"Ron Rosson",289,2
homebrew,"Oliver Baum",290,1
homebrew,"Kristofer Henriksson",291,1
homebrew,"x0l",292,1
homebrew,"aimee daniells",293,1
homebrew,"Jean Mertz",294,1
homebrew,"havenwood",295,2
homebrew,"Garrett Barboza",296,1
homebrew,"royhodgman",297,2
homebrew,"Loom",298,1
homebrew,"Glenn Vanderburg",299,1
homebrew,"Rajiv Aaron Manglani",300,2
homebrew,"Martin Probst",301,1
homebrew,"Dominik Moritz",302,1
homebrew,"Swaroop C H",303,1
homebrew,"Bertrand Marron",304,1
homebrew,"Jasper Lievisse Adriaanse",305,1
homebrew,"piti",306,1
homebrew,"Carsten BlÃ¼m",307,1
homebrew,"Shane da Silva",308,1
homebrew,"Joseph YÃ¸lk Chiocchi",309,2
homebrew,"Steve Losh",310,1
homebrew,"Dzmitry Plashchynski",311,1
homebrew,"Eric Spishak",312,0.5
homebrew,"Ivan Meredith",313,1
homebrew,"Markus Prinz",314,1.3333333333333333
homebrew,"cosmo0920",315,2.5
homebrew,"Tim Horton",316,0.5
homebrew,"Matthieu",317,1
homebrew,"Tetsuya HAMAMOTO",318,0.5
homebrew,"Kakutani Shintaro",319,0.5
homebrew,"Alan Antonuk",320,0.5
homebrew,"Aris Adamantiadis",321,0.5
homebrew,"Renaud (Nel) Morvan",322,2.5
homebrew,"Ben Olive",323,0.5
homebrew,"Julian Eberius",324,1.5
homebrew,"Matthew Mongeau",325,0.5
homebrew,"Halvard Skogsrud",326,1
homebrew,"Anthony Ramine",327,3
homebrew,"Justin Hileman",328,1.75
homebrew,"Bruno Sutic",329,2
homebrew,"Birger J. NordÃ¸lum",330,2
homebrew,"Xavier Lacoste",331,2.5
homebrew,"Ryan Pavlik",332,4
homebrew,"Yann-R",333,0.5
homebrew,"Alexander Barton",334,3
homebrew,"Zhiming Wang",335,0.5
homebrew,"Calvin Loncaric",336,0.5
homebrew,"Marc Simpson",337,2
homebrew,"Francisco Souza",338,1.5
homebrew,"Nelson Tam",339,1.5
homebrew,"Chris Rose",340,3
homebrew,"Ryan Barnard",341,1.5
homebrew,"Michael Joseph",342,1
homebrew,"Michael Dippery",343,4
homebrew,"Alkesh Vaghmaria",344,1
homebrew,"Carlo Cabanilla",345,0.3333333333333333
homebrew,"Dom Morgan",346,0.5
homebrew,"Jordan Bracco",347,4.5
homebrew,"Theo Wadsley",348,1
homebrew,"Ryota Ozaki",349,2
homebrew,"Guo Xiao",350,2
homebrew,"Mike Arthur",351,5
homebrew,"Jake Goulding",352,1
homebrew,"Ryan Davis",353,2.5
homebrew,"Tobias Tangemann",354,1
homebrew,"Alessio Bogon",355,1
homebrew,"Chris Adams",356,1.8333333333333333
homebrew,"Gildas Cuisinier",357,1.5
homebrew,"asaph",358,2
homebrew,"Sylvester Keil",359,1
homebrew,"Wil Tan",360,0.5
homebrew,"Fernando Ortiz",361,2.5
homebrew,"Diogo Ramos",362,1
homebrew,"Jason Gessner",363,1
homebrew,"Dmitry Moskalchuk",364,1
homebrew,"Basil Shkara",365,1
homebrew,"Nicolas Ojeda Bar",366,1
homebrew,"blogabe",367,2.5
homebrew,"Pete Boere",368,0.5
homebrew,"fhemberger",369,1
homebrew,"Ilmari Vacklin",370,1
homebrew,"turadg",371,3.5
homebrew,"Roberto Nibali",372,1
homebrew,"FranÃ§ois Beausoleil",373,2
homebrew,"Bo Xiao",374,1
homebrew,"Joe Auricchio",375,1.5
homebrew,"Bryan Ivory",376,1
homebrew,"D1plo1d",377,2
homebrew,"SHIMADA Koji",378,0.5
homebrew,"Brian Palmer",379,1
homebrew,"John Albin Wilkins",380,0.3333333333333333
homebrew,"Kevin Menard",381,0.5
homebrew,"Tom Vercauteren",382,0.5
homebrew,"Berk D. Demir",383,4
homebrew,"Hannu Hartikainen",384,2
homebrew,"Doug Johnston",385,1
homebrew,"Colin",386,1
homebrew,"Roger Seagle",387,1
homebrew,"Justin Hart",388,1
homebrew,"Carl HoÌˆrberg",389,0.5
homebrew,"GaeÌˆtan Lehmann",390,7
homebrew,"Lukas Stabe",391,1
homebrew,"Edward George",392,5.333333333333334
homebrew,"Nehemiah I. Dacres",393,1
homebrew,"Kaspar Schiess",394,1
homebrew,"Emmanuel Blot",395,1.8333333333333333
homebrew,"Thomas Strathmann",396,3
homebrew,"A. Gordon",397,0.5
homebrew,"buckket",398,1
homebrew,"Adam Stankiewicz",399,2
homebrew,"kjedamzik",400,0.5
homebrew,"Martin Hellmich",401,0.5
homebrew,"Aria Stewart",402,3
homebrew,"Lenz Gschwendtner",403,2
homebrew,"Trek Glowacki",404,0.5
homebrew,"Alexey Zakhlestin",405,1.8333333333333333
homebrew,"Leo Franchi",406,1.25
homebrew,"Ferdinand Niedermann",407,2.5
homebrew,"Robert Flick",408,2
homebrew,"James Miller",409,0.5
homebrew,"Alex Regueiro",410,5
homebrew,"SÃ©bastien Gross",411,2
homebrew,"Bastien Dejean",412,2.5
homebrew,"Andy Shinn",413,1
homebrew,"kmowery",414,4
homebrew,"adriancole",415,1
homebrew,"Adam C. Foltzer",416,0.5
homebrew,"Steve Hoeksema",417,0.5
homebrew,"risk",418,1
homebrew,"Michael Wild",419,1
homebrew,"Sebastian Roth",420,2
homebrew,"jon",421,1
homebrew,"Severin Smith",422,3
homebrew,"David Coeurjolly",423,1
homebrew,"Dipen Lad",424,2.333333333333333
homebrew,"Eugene Vilensky",425,1
homebrew,"Ps0ke",426,1
homebrew,"Matt Scilipoti",427,1
homebrew,"Jonathan Wilkins",428,2.5
homebrew,"Piotr Kuczynski",429,0.5
homebrew,"Timothy L Gilbert",430,1
homebrew,"RogÃ©rio Brito",431,1
homebrew,"Brian Smyth",432,5.5
homebrew,"Jonas Pfenniger",433,1
homebrew,"Simon Fransson",434,1
homebrew,"Andrew Janke",435,1.5
homebrew,"Travis Cline",436,1.5
homebrew,"James Willcox",437,1
homebrew,"Antti Rasinen",438,0.5
homebrew,"Jay Soffian",439,1
homebrew,"Jelle SchÃ¼hmacher",440,2.5
homebrew,"Semyon Perepelitsa",441,2
homebrew,"Drew Hess",442,2
homebrew,"JÃ¸rgen P. TjernÃ¸",443,2.5
homebrew,"Cyril Scetbon",444,0.5
homebrew,"Markus Heberling",445,2
homebrew,"Frank DENIS",446,2
homebrew,"Yecheng Fu",447,0.5
homebrew,"insomniacslk",448,1
homebrew,"Anand Buddhdev",449,0.5
homebrew,"Dan Peterson",450,1.5
homebrew,"James Hart",451,1
homebrew,"Austin",452,0.5
homebrew,"Gavin James",453,1
homebrew,"Gavin Heavyside",454,1
homebrew,"YoungTaek Oh",455,0.5
homebrew,"Justin Ridgewell",456,0.5
homebrew,"Matt Chu",457,1
homebrew,"Brice Dutheil",458,1
homebrew,"Justin Balthrop",459,0.5
homebrew,"Alejandro Machado",460,0.5
homebrew,"locolupo",461,0.5
homebrew,"Sam Dengler",462,1.5
homebrew,"Vincent Beffara",463,2
homebrew,"itsZero (Chien-An Cho)",464,0.5
homebrew,"Justin Baugh",465,0.5
homebrew,"Chris Molozian",466,1
homebrew,"David Kocher",467,1
homebrew,"Andrew J. Erickson",468,0.5
homebrew,"Grant Stavely",469,1
homebrew,"Joe Topjian",470,0.5
homebrew,"Allen Bargi",471,0.5
homebrew,"Fred Wenzel",472,1.5
homebrew,"Jonny Gerold",473,1.5
homebrew,"Matthew Todd",474,1
homebrew,"Kenneth Vestergaard",475,2
homebrew,"Yurii Samsoniuk",476,1
homebrew,"atr000",477,1
homebrew,"Ali Asad Lotia",478,2.5
homebrew,"Chris Cosby",479,2
homebrew,"Kostiantyn Kahanskyi",480,1
homebrew,"Vincent Landgraf",481,1.5
homebrew,"Matthias Votisky",482,0.5
homebrew,"jtimberman",483,1.5
homebrew,"elliottcable",484,0.5
homebrew,"youpy",485,1.5
homebrew,"Shane O'Grady",486,1
homebrew,"Alastair Porter",487,0.5
homebrew,"Lee Hanxue",488,1.5
homebrew,"tungolcraft",489,1
homebrew,"Hong Xu",490,0.5
homebrew,"Sindre Sorhus",491,0.5
homebrew,"Lars Eggert",492,8.5
homebrew,"Luis Felipe Strano Moraes",493,1.5
homebrew,"Marcos Augusto",494,0.5
homebrew,"Julian",495,1
homebrew,"Mateusz Lenik",496,0.5
homebrew,"Steven Leung",497,0.5
homebrew,"Karel Minarik",498,1
homebrew,"Andy Kent",499,1
homebrew,"Yuki Ito",500,0.5
homebrew,"Andrew Kofink",501,0.5
homebrew,"JosÃ© Valim",502,1
homebrew,"yasuyk",503,1
homebrew,"Harald Fernengel",504,0.5
homebrew,"Roman V. Babenko",505,1
homebrew,"Kieran Pilkington",506,4.116666666666666
homebrew,"Andrew Childs",507,3
homebrew,"Patrick McLaughlin",508,1
homebrew,"Eric Radman",509,0.5
homebrew,"Devon Stewart",510,1
homebrew,"Buck Golemon",511,0.5
homebrew,"codingisacopingstrategy",512,3
homebrew,"Nelson Darkwah Oppong",513,0.5
homebrew,"Brian Celenza",514,1
homebrew,"Libor Wagner",515,2
homebrew,"DJManas",516,0.5
homebrew,"Luke Gallagher",517,2.5
homebrew,"Andrew Stewart",518,0.5
homebrew,"Second Planet",519,3.8333333333333335
homebrew,"Austin Seipp",520,2.5
homebrew,"Tony Beckham",521,1
homebrew,"Kevin Yap",522,1
homebrew,"Lars Holm Nielsen",523,0.5
homebrew,"darron froese",524,1
homebrew,"eregon",525,1.5
homebrew,"Aleksandar Topuzovic",526,1.5
homebrew,"lukas",527,1
homebrew,"nmeans",528,1
homebrew,"Aaron Carroll",529,1
homebrew,"Simon COURTOIS",530,0.5
homebrew,"Arnaud Lafon",531,1
homebrew,"Josh Delsman",532,1
homebrew,"Jens Erat",533,2
homebrew,"Robson Peixoto",534,1.5
homebrew,"Tom Hughes",535,1
homebrew,"JR Boyens",536,1
homebrew,"Wei Dai",537,1
homebrew,"Don Spaulding",538,0.5
homebrew,"Navin Peiris",539,1
homebrew,"Felix C. Stegerman",540,0.5
homebrew,"Leo Kim",541,0.5
homebrew,"Markus Cisler",542,0.5
homebrew,"Steven Sartorius",543,3
homebrew,"zzzhc",544,1
homebrew,"Kane Dou",545,0.5
homebrew,"Ashley McKenzie",546,0.5
homebrew,"Keenan Brock",547,2.5
homebrew,"Seth Chisamore",548,2
homebrew,"Gerd Behrmann",549,3
homebrew,"Duncan",550,1
homebrew,"Oleg Oshmyan",551,4.5
homebrew,"Pavel Zavyalov",552,1
homebrew,"asaka",553,0.5
homebrew,"Christopher Thielen",554,1
homebrew,"Hector Castro",555,0.5
homebrew,"Paul Horn",556,1
homebrew,"Srinivasan Raguraman",557,1
homebrew,"Geoff Cant",558,3.833333333333333
homebrew,"Caius Durling",559,1.5
homebrew,"August Lilleaas",560,0.5
homebrew,"Amar Sood (tekacs)",561,0.5
homebrew,"Adam Compton",562,0.5
homebrew,"Andreas Fuchs",563,1
homebrew,"Katherine Whitlock",564,1
homebrew,"Caleb Xu",565,2
homebrew,"denji",566,3
homebrew,"Brian Waldon",567,0.5
homebrew,"Mark McGranaghan",568,0.5
homebrew,"Theodore Robert Campbell Jr",569,1
homebrew,"Michael J. Schultz",570,1.5
homebrew,"Tim Sally",571,1
homebrew,"Robert",572,1
homebrew,"Martin Klepsch",573,0.5
homebrew,"Vidar Gundersen",574,1
homebrew,"Alessio Caiazza",575,0.5
homebrew,"Austin Ziegler",576,0.5
homebrew,"dickeyxxx",577,0.5
homebrew,"Kyungdahm Yun",578,0.5
homebrew,"Chang Lan",579,0.5
homebrew,"Stefan",580,3.75
homebrew,"Sean P. Kane",581,0.5
homebrew,"ambs",582,1
homebrew,"Mark Quezada",583,0.5
homebrew,"Hugh Evans",584,1
homebrew,"James Earl Douglas",585,1
homebrew,"Elad Gariany",586,1
homebrew,"Marnen Laibow-Koser",587,2
homebrew,"watsonian",588,1
homebrew,"Enrico M. Crisostomo",589,0.5
homebrew,"David Gageot",590,1
homebrew,"Ilya Strukov",591,1
homebrew,"Jayson Reis",592,1
homebrew,"Deniss Afonin",593,0.8333333333333333
homebrew,"Anatol Pomozov",594,1.5
homebrew,"Nicholas J Humfrey",595,1.5
homebrew,"Sijawusz Pur Rahnama",596,0.5
homebrew,"Tim Heckman",597,0.5
homebrew,"Junegunn Choi",598,1
homebrew,"Olivier Refalo",599,0.5
homebrew,"Michael Huynh",600,1
homebrew,"Fabio Maione",601,1
homebrew,"Alexandre Espinosa Menor",602,1
homebrew,"protomouse",603,0.5
homebrew,"Larry Shaffer",604,4.5
homebrew,"Walter Cacau",605,1
homebrew,"Dan Manges",606,1
homebrew,"Tomoki Aonuma",607,1
homebrew,"prateekbaheti",608,1
homebrew,"Joe Shaw",609,1.75
homebrew,"Stefan SchÃ¼ÃŸler",610,1
homebrew,"Tony Cebzanov",611,1.5
homebrew,"Jamie Macey",612,0.5
homebrew,"Trevor Wennblom",613,4.5
homebrew,"Nat Welch",614,0.5
homebrew,"Dimitri Krassovski",615,1.5
homebrew,"Scott Albertine",616,1
homebrew,"Ori Livneh",617,2
homebrew,"Alexander Solovyov",618,2.5
homebrew,"Stephane Bellity",619,1
homebrew,"manboubird",620,1
homebrew,"bmehaffey",621,1
homebrew,"Dan Frankowski",622,2
homebrew,"Joseph Grace",623,1
homebrew,"Matthew Vincent",624,1
homebrew,"Charles Karney",625,0.5
homebrew,"Michael Stephens",626,1.5
homebrew,"Nicholas Sivo",627,2
homebrew,"Wayne Graham",628,1
homebrew,"Rob Hudson",629,1
homebrew,"Kashif Rasul",630,4.5
homebrew,"Neel Goyal",631,0.5
homebrew,"Parker Moore",632,1.5
homebrew,"Jingwen Owen Ou",633,0.5
homebrew,"Chris Lowis",634,1
homebrew,"Simon Whitaker",635,1
homebrew,"Joey Hoer",636,1
homebrew,"Nick Stenning",637,1.5
homebrew,"RenÃ© Hansen",638,1
homebrew,"Ilya Kulakov",639,1
homebrew,"Joe Block",640,2.5
homebrew,"Marica Odagaki",641,0.8333333333333333
homebrew,"David Aguilar",642,0.3333333333333333
homebrew,"Michael Mior",643,1.5
homebrew,"Sundar Raman",644,1
homebrew,"Gerolf Seitz",645,1
homebrew,"Peter van der Does",646,1
homebrew,"Jason P. Scharf",647,0.5
homebrew,"Arild Shirazi",648,0.5
homebrew,"Dragos Tiselice",649,0.5
homebrew,"Albert Volkman",650,0.5
homebrew,"RenÃ© Moser",651,0.5
homebrew,"Robin",652,1
homebrew,"Colin Dean",653,2
homebrew,"josmo",654,1
homebrew,"Matt McClure",655,1
homebrew,"Thierry Moisan",656,2
homebrew,"Motonori Iwata",657,0.5
homebrew,"Nazri Ramliy",658,1
homebrew,"Michael J. Cohen",659,1
homebrew,"Giovanni Bajo",660,1
homebrew,"Matt Buck",661,0.5
homebrew,"Mark Derricutt",662,1
homebrew,"Steven Harman",663,1
homebrew,"Greg Osuri",664,0.5
homebrew,"Michael C. Grant",665,1
homebrew,"heppstux",666,0.5
homebrew,"Max Lapshin",667,1
homebrew,"hryk",668,2
homebrew,"Alan LaMielle",669,0.5
homebrew,"Sebastian Staudt",670,0.5
homebrew,"Arne JÃ¸rgensen",671,0.3333333333333333
homebrew,"Jamie Snape",672,1
homebrew,"Ted Pennings",673,2.5
homebrew,"Peter Jaros",674,0.5
homebrew,"MÃ¡ximo Cuadros Ortiz",675,0.5
homebrew,"Nate Stedman",676,0.5
homebrew,"Adam Malcontenti-Wilson",677,4.5
homebrew,"seano and Matt Gauger",678,0.5
homebrew,"Angel Pizarro",679,1
homebrew,"Gerrit Beine",680,1.5
homebrew,"Diego de Estrada",681,0.5
homebrew,"Nick Vandal",682,1.5
homebrew,"Pepijn de Vos",683,2
homebrew,"Raphael Simon",684,1
homebrew,"Jordi Romero",685,1
homebrew,"hpoydar",686,0.3333333333333333
homebrew,"Robin Ramael",687,1
homebrew,"Tareq A Khandaker",688,2
homebrew,"Tim Kersey",689,1
homebrew,"Romain Lespinasse",690,1
homebrew,"Anthony DeStefano",691,1
homebrew,"Mel Gray",692,1
homebrew,"Ealden Esto E. Escanan",693,1
homebrew,"tell-k",694,1.5
homebrew,"cleiby",695,0.5
homebrew,"Cameron Pope",696,0.5
homebrew,"Damon McCormick & Cameron Walters",697,1.5
homebrew,"Dean Strelau",698,0.5
homebrew,"Mark L. Chang",699,1.5
homebrew,"elCuervo",700,1.3333333333333333
homebrew,"PoTe",701,0.3333333333333333
homebrew,"Andy Georges",702,0.5
homebrew,"Jonathan Hinkle",703,0.5
homebrew,"Pascal Deschenes",704,1
homebrew,"Markus Hubig",705,2
homebrew,"Tim Mecking",706,1
homebrew,"Crazor",707,1
homebrew,"Fabio Utzig",708,0.5
homebrew,"Justin Wunderle",709,0.5
homebrew,"Aaron Malone",710,1
homebrew,"seanjreilly",711,2
homebrew,"Danny Casady",712,0.3333333333333333
homebrew,"Ryan Senkbeil",713,1.5
homebrew,"Coy Krill",714,1
homebrew,"Jose Diaz-Gonzalez",715,1
homebrew,"HAYASHI Kentaro",716,0.5
homebrew,"Kouhei Sutou",717,0.5
homebrew,"Yoji Shidara",718,3.5
homebrew,"Ryan Kee",719,1
homebrew,"Mark Histed",720,1
homebrew,"John P. Speno",721,0.5
homebrew,"Chris Koenig",722,1
homebrew,"Russ",723,5
homebrew,"Olli Helenius",724,0.5
homebrew,"Thijs Vermeir",725,3.5833333333333335
homebrew,"Stein Magnus Jodal",726,1.5833333333333333
homebrew,"Rob Hanlon",727,1
homebrew,"ckdaas",728,1
homebrew,"Alexander BÃ¶hn",729,0.5
homebrew,"Cyril Nikolaev",730,0.5
homebrew,"Tom Schoonjans",731,1
homebrew,"Nat Ritmeyer",732,0.5
homebrew,"Tino Wagner",733,1.5
homebrew,"Jannes Jeising",734,1.8333333333333333
homebrew,"Nick Dowell",735,0.5
homebrew,"ochaochaocha3",736,0.5
homebrew,"Paul",737,0.5
homebrew,"Moritz Bitsch",738,1
homebrew,"Arlo Breault",739,1
homebrew,"Robert Tully",740,1
homebrew,"Matt Stanton",741,0.5
homebrew,"Nathan Sutton",742,0.5
homebrew,"Ben Navetta",743,1
homebrew,"Christian KÃ¶stlin",744,1
homebrew,"Scott Abernethy",745,1
homebrew,"Laurent Arnoud",746,1
homebrew,"Theo",747,1.5
homebrew,"Robert Konigsberg",748,0.5
homebrew,"Andre Skarzynski",749,1
homebrew,"Lon Baker",750,1
homebrew,"Enderson Maia",751,2.5
homebrew,"Don Morrison",752,1
homebrew,"myfreeweb",753,1.5
homebrew,"Chris Hoffman",754,0.5
homebrew,"David Peek",755,1
homebrew,"dbrown",756,1.5
homebrew,"Bas Spaans",757,0.5
homebrew,"Yishen Miao",758,2
homebrew,"Volker Fritzsch",759,1
homebrew,"Nathaniel Talbott",760,1.5
homebrew,"Anton P. Linevich",761,1
homebrew,"Lonny Gomes",762,1
homebrew,"Jacob Kjeldahl",763,1
homebrew,"SÃ¸ren JÃ¸rvang",764,1
homebrew,"Jamie Sa",765,0.5
homebrew,"Alexey",766,1.5
homebrew,"Damjan Marion",767,1.5
homebrew,"Paul Traylor",768,1
homebrew,"Paul Mucur",769,1
homebrew,"Sean B. Palmer",770,0.5
homebrew,"aas",771,1.5
homebrew,"Daniel Cavanagh",772,1
homebrew,"Eugene San (eugenesan)",773,2.5
homebrew,"Steven Lumos",774,2
homebrew,"Daniel Fone",775,0.5
homebrew,"Ian Lancaster",776,0.5
homebrew,"Chris Ballinger",777,3.5
homebrew,"Justin Downing",778,1
homebrew,"Christian HoÌˆltje",779,1
homebrew,"William Melody",780,0.5
homebrew,"Zachary Voase",781,1
homebrew,"Max Horvath",782,1.5
homebrew,"Benedikt Arnold",783,1
homebrew,"Jonathan Schleifer",784,1
homebrew,"Seth Falcon",785,3.333333333333333
homebrew,"Barberio",786,1
homebrew,"R.T. Lechow",787,1
homebrew,"elij",788,1
homebrew,"Arthur Barton",789,0.5
homebrew,"tonyskn",790,1
homebrew,"Daniel Salber",791,2
homebrew,"Sander Bouwhuis",792,1
homebrew,"Dave Cottlehuber",793,1.5
homebrew,"Marv Cool",794,0.5
homebrew,"Roberto Thais",795,0.5
homebrew,"Takahiro Noda",796,1
homebrew,"jathd",797,1
homebrew,"theunraveler",798,0.5
homebrew,"Christian E. Hopps",799,1
homebrew,"Timothy Andrew",800,1
homebrew,"tduehr",801,1
homebrew,"Harry Gabriel",802,1
homebrew,"Sean Wolfe",803,0.75
homebrew,"JD Harrington",804,2
homebrew,"Daniel Schobel",805,1.5
homebrew,"Jesus Lopez",806,1
homebrew,"Josh Tilles",807,1.5
homebrew,"David Baumgold",808,0.5
homebrew,"Elliot Saba",809,3.5
homebrew,"Lukasz Balcerzak",810,1
homebrew,"Christopher Bowns",811,1
homebrew,"Matthew Lewinski",812,1
homebrew,"Jean-Michel Lacroix",813,1.6666666666666665
homebrew,"Todd Persen",814,0.5
homebrew,"Rob Hunter",815,1
homebrew,"Damien Timewell",816,1
homebrew,"Szymon Kaliski",817,0.5
homebrew,"Peter Powell",818,1
homebrew,"Jacob Jewell",819,2
homebrew,"Bret Comnes",820,0.5
homebrew,"Josa Gesell",821,1
homebrew,"Kamil Trzcinski",822,0.5
homebrew,"Eloy Duran",823,2
homebrew,"Todd Wright",824,0.5
homebrew,"Jan Lehnardt",825,4
homebrew,"Nick Tzaperas",826,0.5
homebrew,"Dan Lipsitt",827,0.3333333333333333
homebrew,"Dan Sully",828,1
homebrew,"Michel Rasschaert",829,0.5
homebrew,"Thomas Duerr",830,0.5
homebrew,"Raymond Tau",831,1
homebrew,"tinogomes",832,1
homebrew,"Tim Potter",833,0.5
homebrew,"Sudish Joseph",834,1.5
homebrew,"Julien Danjou",835,1
homebrew,"Denis Sukhonin",836,1.5
homebrew,"Tom von Schwerdtner",837,1.3333333333333333
homebrew,"Dmitry Shaposhnik",838,1.5
homebrew,"Jonathan Ragan-Kelley",839,1.5
homebrew,"Sean Escriva",840,0.5
homebrew,"Graeme Hamilton",841,1
homebrew,"Stephen Bannasch",842,1.5
homebrew,"Jared Szechy",843,1
homebrew,"Paul Phillips",844,1
homebrew,"Taybin Rutkin",845,0.5
homebrew,"Jason Yanowitz",846,0.5
homebrew,"Bill Atkins",847,1
homebrew,"Liam Jones",848,0.5
homebrew,"Kirk Stork",849,0.5
homebrew,"wkruse",850,0.5
homebrew,"George Gastaldi",851,0.5
homebrew,"siadat",852,1
homebrew,"Pieter Noordhuis",853,0.5
homebrew,"Kevin Lyda",854,2
homebrew,"Seth LaForge",855,1
homebrew,"Michael Klein",856,1
homebrew,"Craig Skinfill",857,1
homebrew,"Nandor Kracser",858,1.5
homebrew,"Alan Harper",859,1.5
homebrew,"Trevor MuÃ±oz",860,2
homebrew,"KOBAYASHI Daisuke",861,0.5
homebrew,"Simon Frost",862,0.5
homebrew,"Alexander Pakulov",863,1
homebrew,"Joe Pintozzi",864,1
homebrew,"Julian Stahnke",865,1
homebrew,"Sebastian Otaegui",866,0.5
homebrew,"Gavin Stark",867,0.5
homebrew,"Luke Pullella",868,1
homebrew,"Bauerpauer",869,1
homebrew,"Ronny Haryanto",870,3
homebrew,"Suvash Thapaliya",871,1
homebrew,"Pablo Carranza",872,0.3333333333333333
homebrew,"Mattias Arrelid",873,1
homebrew,"Sid Karunaratne",874,2
homebrew,"Riobard",875,0.5
homebrew,"Russ Posluszny",876,1
homebrew,"David Calavera",877,1
homebrew,"Stefan Kersten",878,0.5
homebrew,"Brandon Bennett",879,3
homebrew,"Francesco Banconi",880,0.3333333333333333
homebrew,"Brad Crittenden",881,0.3333333333333333
homebrew,"Curtis Hovey",882,0.5
homebrew,"Martijn de Boer",883,0.5
homebrew,"Yusuke Miyazaki",884,0.5
homebrew,"Alexandre Porcelli",885,1
homebrew,"Joshua Griffith",886,1
homebrew,"Michael Garrett",887,1.5
homebrew,"Martin Balfanz",888,1
homebrew,"Bob Fanger",889,1.5
homebrew,"Joshua Rutherford",890,1
homebrew,"Niels",891,1
homebrew,"Rowan Lewis",892,1
homebrew,"karlll",893,1
homebrew,"Stefan Strigler",894,1
homebrew,"OndÅ™ej SurÃ½",895,1.5
homebrew,"HASHIMOTO Ryota",896,1
homebrew,"Andreas Pfohl",897,1
homebrew,"Dougal Sutherland",898,1
homebrew,"Radek Simko",899,0.5
homebrew,"Ches Martin",900,0.5
homebrew,"Dirk Gadsden",901,1
homebrew,"tokuhirom",902,3.5
homebrew,"Craig Rodrigues",903,1.5
homebrew,"Alex Pardoe",904,1
homebrew,"Torkild U. Resheim",905,0.5
homebrew,"Shigeya Suzuki",906,1
homebrew,"Panayotis Katsaloulis",907,0.5
homebrew,"Tim Gray",908,3.333333333333333
homebrew,"Paul Bergeron",909,1
homebrew,"Markus GroÃŸ",910,2
homebrew,"Michael Rogger",911,1
homebrew,"Freddy Roman",912,0.5
homebrew,"Maxim Filatov",913,0.5
homebrew,"Holger Just",914,1
homebrew,"Dan Larkin",915,0.5
homebrew,"onewheelskyward",916,1
homebrew,"Felix Rotthowe",917,0.5
homebrew,"Zach Moazeni",918,1
homebrew,"David Reynolds",919,2.833333333333333
homebrew,"Sean Copenhaver",920,0.5
homebrew,"Michel Steuwer",921,2
homebrew,"Noah Watkins",922,0.5
homebrew,"Beau Gunderson",923,0.5
homebrew,"Paul Kehrer",924,0.5
homebrew,"Brian Aker",925,0.5
homebrew,"Alex Zinchenko",926,1
homebrew,"Justin Mayer",927,0.5
homebrew,"Stefano Pigozzi",928,1.5
homebrew,"Tyler Brock",929,2.033333333333333
homebrew,"richo",930,1.5
homebrew,"nickl-",931,0.5
homebrew,"Sergey Avseyev",932,2
homebrew,"Hermiod",933,0.5
homebrew,"Sebastian Hillig",934,1
homebrew,"Alastair Harrison",935,0.5
homebrew,"Carter Allen",936,1
homebrew,"Sean Goller",937,1.5
homebrew,"Adam",938,1
homebrew,"achiu",939,0.5
homebrew,"Ben Swift",940,5.5
homebrew,"Gray Manley",941,2
homebrew,"john muhl",942,1
homebrew,"Ray Slakinski",943,1
homebrew,"Emmanuel Gil Peyrot",944,0.5
homebrew,"Guy Rozendorn",945,1.5
homebrew,"Yue Liu",946,2.5
homebrew,"Jean-Sebastien Ney",947,1.5
homebrew,"Andy Christianson",948,1
homebrew,"Wolfgang Hommel",949,0.5
homebrew,"Paul J. Davis",950,2
homebrew,"Andreas LÃ¶f",951,1
homebrew,"Arthur Liu",952,1
homebrew,"Christian RishÃ¸j",953,1
homebrew,"Seth Hillbrand",954,0.5
homebrew,"jgreely",955,0.5
homebrew,"Simon Menke",956,1
homebrew,"Taylor Mitchell",957,1.5
homebrew,"Hunter Morris",958,1
homebrew,"Sebastian Albers",959,2
homebrew,"Brian Conway",960,1
homebrew,"Camillo Lugaresi",961,2
homebrew,"Sebastian Stenzel",962,0.5
homebrew,"Fredrik Appelberg",963,1
homebrew,"Sitsofe Wheeler",964,0.5
homebrew,"0xbb",965,0.5
homebrew,"Andos",966,1
homebrew,"Michael Weisman",967,0.5
homebrew,"Chih-Wei Lee",968,1
homebrew,"Martin Delille",969,0.5
homebrew,"BYVoid",970,1.5
homebrew,"Cheah Chu Yeow",971,1
homebrew,"Steve Mokris",972,1
homebrew,"Zack Hobson",973,0.3333333333333333
homebrew,"Aaron Huslage",974,1
homebrew,"Mike Purvis",975,0.5
homebrew,"Myles Borins",976,2.5
homebrew,"Nicolas Pinto",977,2
homebrew,"Peter Kristensen",978,3
homebrew,"Remko TronÃ§on",979,1.5
homebrew,"Michael Shapiro",980,0.3333333333333333
homebrew,"Aaron Patterson",981,1
homebrew,"Steve Erhart",982,3.5
homebrew,"ckenna",983,0.5
homebrew,"Kyle Sexton",984,0.5
homebrew,"G Coco",985,2
homebrew,"Roberto Esposito",986,1
homebrew,"Erik Aigner",987,0.5
homebrew,"Eugene Ray",988,1
homebrew,"Alexey Ivanov",989,2
homebrew,"yury",990,0.5
homebrew,"Juan Wajnerman",991,0.5
homebrew,"Izzat Mukhanov",992,1
homebrew,"Manuel Schneider",993,0.5
homebrew,"Lifepillar",994,5
homebrew,"malcolmhumphreys",995,1
homebrew,"Tzu-ping Chung",996,1
homebrew,"Takenori KUBO",997,1
homebrew,"Greg Thornton",998,0.5
homebrew,"David Christenson",999,1
homebrew,"Karsten Gebbert",1000,0.5
homebrew,"Charlie Somerville",1001,1
homebrew,"Alex Gaynor",1002,0.75
homebrew,"Richard Dowinton",1003,0.5
homebrew,"Kilian Sprotte",1004,1
homebrew,"Devyn Cairns",1005,1
homebrew,"Mike Danko",1006,1.5
homebrew,"Tom Lieber",1007,2
homebrew,"Dave Crossland",1008,1
homebrew,"Jason Wells",1009,1
homebrew,"Fabian Freyer",1010,1
homebrew,"Dennis Luxen",1011,2
homebrew,"Adrian Rego",1012,1
homebrew,"Steven Peters",1013,2.5
homebrew,"Jason Kohles",1014,1
homebrew,"Roy Shilkrot",1015,0.5
homebrew,"Jon Austin",1016,0.5
homebrew,"Jonathan Dahan",1017,0.5
homebrew,"Chad Catlett",1018,0.5
homebrew,"DanielOberg",1019,0.5
homebrew,"Augie Fackler",1020,1
homebrew,"Hans-Martin Will",1021,0.5
homebrew,"take_cheeze",1022,0.5
homebrew,"Max Riveiro",1023,1
homebrew,"pmeinhardt",1024,0.5
homebrew,"Michael S. Fischer",1025,1
homebrew,"Juhani Simola",1026,3
homebrew,"Wes Oldenbeuving",1027,1
homebrew,"marcindulak",1028,0.5
homebrew,"Jacob Tolar",1029,0.5
homebrew,"Samuel John",1030,3.5333333333333337
homebrew,"Lucas Florio",1031,1
homebrew,"include",1032,3.5
homebrew,"Chris Lowder",1033,0.5
homebrew,"Konstantin KÃ¤fer",1034,1
homebrew,"Tryn Mirell",1035,1
homebrew,"Caleb Land",1036,1
homebrew,"Brad Beyenhof",1037,1
homebrew,"Andrew Bennett",1038,1
homebrew,"Vincent Bernat",1039,1
homebrew,"John Hewson",1040,1
homebrew,"James Deaton",1041,1
homebrew,"Alex",1042,1
homebrew,"Martin Linkhorst",1043,0.5
homebrew,"david.hkc",1044,1.8333333333333333
homebrew,"Joel Niedfeldt",1045,0.5
homebrew,"James Abley",1046,1
homebrew,"Johan Hammar",1047,1
homebrew,"Moritz Ulrich",1048,0.5
homebrew,"Jesse Storimer",1049,0.5
homebrew,"Pedro Vanzella",1050,0.5
homebrew,"thalamus",1051,1
homebrew,"Gudleik Rasch",1052,1
homebrew,"Tsukasa OMOTO",1053,1.5
homebrew,"Adam Coddington",1054,0.5
homebrew,"Jakub Arnold",1055,0.5
homebrew,"Daiderd Jordan",1056,1
homebrew,"Chris Kau",1057,1
homebrew,"Jan StÄ™pieÅ„",1058,2.5
homebrew,"Tim Harper",1059,1
homebrew,"Olle Lundberg",1060,2
homebrew,"Nicholas Zaccardi",1061,0.5
homebrew,"Laurent Raufaste",1062,0.5
homebrew,"Michael Andrews",1063,1
homebrew,"Daniel Brockman",1064,1
homebrew,"Jacob Appelbaum",1065,1.5
homebrew,"Lee Packham",1066,1
homebrew,"DusK",1067,1
homebrew,"William Woodruff",1068,1
homebrew,"Zigmund Ozea",1069,1
homebrew,"Dan",1070,0.5
homebrew,"pjaspers",1071,0.5
homebrew,"Henk Doornbos",1072,0.5
homebrew,"Josh",1073,1
homebrew,"Houtan Bastani",1074,0.5
homebrew,"Luke Amdor",1075,1.5
homebrew,"Jon Buffington",1076,0.5
homebrew,"Glenn Rempe",1077,2
homebrew,"David M. Lee",1078,2
homebrew,"Boris Gordon",1079,0.5
homebrew,"chorn",1080,2
homebrew,"Joey Smith",1081,0.5
homebrew,"Simon Heimlicher",1082,1
homebrew,"Erwann Mest",1083,1.5
homebrew,"Kim AhlstrÃ¶m",1084,1
homebrew,"Garrett Hyde",1085,0.5
homebrew,"kkung",1086,2.5
homebrew,"u0hun",1087,0.5
homebrew,"teenst",1088,2
homebrew,"Rune Botten",1089,1
homebrew,"Carl Moden",1090,0.5
homebrew,"Alexey Palazhchenko",1091,1
homebrew,"Wesley Hill",1092,1
homebrew,"Samuel Chou",1093,1
homebrew,"Ingmar Hupp",1094,0.5
homebrew,"Bulat Shakirzyanov",1095,1
homebrew,"Anatoliy Bulukin",1096,0.5
homebrew,"soul916",1097,1.5
homebrew,"Maggie Zhou",1098,0.5
homebrew,"Max Nordlund",1099,0.5
homebrew,"stefanschmidt",1100,1
homebrew,"Sangwhan Moon",1101,0.5
homebrew,"Robert Baruch",1102,1
homebrew,"Adam Szkoda",1103,1
homebrew,"Philip Cheney",1104,1
homebrew,"Teesid Gaw",1105,1
homebrew,"Matthias Granberry",1106,1
homebrew,"Decklin Foster",1107,1
homebrew,"Eric Himmelreich",1108,1
homebrew,"Deniz TÃ¼rkoglu",1109,1
homebrew,"Alex K",1110,0.5
homebrew,"Tim Green",1111,0.3333333333333333
homebrew,"seph",1112,1
homebrew,"Huang YunKun",1113,0.5
homebrew,"Bobby Burden",1114,1
homebrew,"Rob Rix",1115,1
homebrew,"Steffen Hausmann",1116,0.5
homebrew,"AdriÃ  Planas",1117,0.3333333333333333
homebrew,"Ernie Hershey",1118,0.2
homebrew,"ggironda",1119,0.5
homebrew,"mrb",1120,1
homebrew,"Marcus AndreÌ�",1121,0.5
homebrew,"Colin Hebert",1122,1
homebrew,"nulltask",1123,1
homebrew,"Andy Piper",1124,0.8333333333333333
homebrew,"Adam Rudd",1125,0.5
homebrew,"Ainur",1126,0.5
homebrew,"Ajai Khattri",1127,1
homebrew,"kewagi",1128,1.5
homebrew,"IvoNet",1129,1
homebrew,"Sean Wilkinson",1130,1
homebrew,"Andrew Cherkashin",1131,1
homebrew,"Michael Paquier",1132,0.3333333333333333
homebrew,"Carlos LeÃ³n",1133,1
homebrew,"ryanrms",1134,1
homebrew,"Andrew Erickson",1135,1
homebrew,"Hao Song",1136,0.5
homebrew,"Luca Spiller",1137,1
homebrew,"Mike Steder",1138,0.3333333333333333
homebrew,"Dave Goodell",1139,0.3333333333333333
homebrew,"Wesley Bland",1140,0.3333333333333333
homebrew,"Valerii Hiora",1141,1
homebrew,"Victor Castell",1142,1
homebrew,"Maarten Billemont",1143,1
homebrew,"Jason L. Shiffer",1144,2
homebrew,"Neil Patel",1145,1
homebrew,"porcupo",1146,0.5
homebrew,"Justin Weiss",1147,2
homebrew,"Caio Henrique de Queiroz Katayama",1148,1
homebrew,"MikoÅ‚aj Siedlarek",1149,0.5
homebrew,"ì§€í˜„ì¤€",1150,1
homebrew,"ojab",1151,0.5
homebrew,"John Claus",1152,1
homebrew,"Alexander Courtis",1153,0.5
homebrew,"Andrew Swan",1154,0.5
homebrew,"Ryan McCuaig",1155,0.5
homebrew,"Ben Poweski",1156,1
homebrew,"Grant Kinney",1157,1
homebrew,"Curtis Schofield",1158,1
homebrew,"BjoÌˆrn Albers",1159,3.5
homebrew,"Seth Pellegrino",1160,0.5
homebrew,"Robert Pitts",1161,0.5
homebrew,"Nik Cubrilovic",1162,0.5
homebrew,"Patrick Stadler",1163,1
homebrew,"Kyle VanderBeek",1164,0.5
homebrew,"Tobias Stehle",1165,0.5
homebrew,"Charles Lehner",1166,0.5
homebrew,"David Goldwich",1167,0.5
homebrew,"Andrea Francia",1168,1.5
homebrew,"lucaderi",1169,1
homebrew,"Henry Jekyll",1170,0.5
homebrew,"Peter Neubauer",1171,1
homebrew,"David Li",1172,1
homebrew,"James Brown",1173,1
homebrew,"Mike Skalnik",1174,2
homebrew,"Tom Burns",1175,1
homebrew,"Michael Kohl",1176,1.5
homebrew,"Martin Zimmermann",1177,1
homebrew,"Kosuke Asami",1178,1
homebrew,"Christian Rigdon",1179,0.3333333333333333
homebrew,"Cory Sanoy",1180,0.3333333333333333
homebrew,"Edward Samson",1181,1.3333333333333333
homebrew,"James Aitken",1182,1
homebrew,"Michael Malone",1183,1
homebrew,"Phil Adams",1184,1
homebrew,"Denis Dzyubenko",1185,0.5
homebrew,"Jeroen",1186,0.5
homebrew,"Michael Maltese",1187,0.5
homebrew,"Giulio Eulisse",1188,0.5
homebrew,"John Mettraux",1189,1
homebrew,"Luke G",1190,0.5
homebrew,"oinuma-kazuhiro",1191,1
homebrew,"Bernhard Wagner",1192,1
homebrew,"Tomas Carnecky",1193,1.3333333333333333
homebrew,"Will Robertson",1194,0.5
homebrew,"Tom Whipple",1195,0.5
homebrew,"Terin Stock",1196,0.5
homebrew,"Bram Duvigneau",1197,0.5
homebrew,"Rich Healey",1198,1
homebrew,"Matt Reiferson",1199,0.5
homebrew,"Michael T. Conigliaro",1200,0.5
homebrew,"Stephen Tu",1201,1
homebrew,"Nick Quaranto",1202,1
homebrew,"Vincent Massaro",1203,1
homebrew,"Raphael Cohn",1204,1.5
homebrew,"Wil Moore III",1205,0.5
homebrew,"Trevor Powell",1206,0.5
homebrew,"Alan Dipert",1207,0.5
homebrew,"Wout Mertens",1208,0.5
homebrew,"Jakob Schlyter",1209,0.5
homebrew,"Jay Zeschin",1210,1
homebrew,"Pierre Pagnoux",1211,0.5
homebrew,"Trung LeÌ‚",1212,1
homebrew,"Justin Woodbridge",1213,1
homebrew,"Tobias Bieniek",1214,0.5
homebrew,"Eero Saynatkari",1215,1
homebrew,"David Conrad",1216,2.5
homebrew,"Cheng Zhang",1217,1
homebrew,"Florian Sowade",1218,2
homebrew,"Ole Kristensen",1219,0.5
homebrew,"Guilherme Brondani Torri",1220,1
homebrew,"Aziz Light",1221,0.5
homebrew,"Alec Thomas",1222,0.5
homebrew,"David Creemer",1223,0.5
homebrew,"Nick Gravelyn",1224,1.5
homebrew,"Richard West",1225,1
homebrew,"David Riley",1226,1
homebrew,"David Backeus",1227,1
homebrew,"Aleksandar Simic",1228,0.5
homebrew,"David Poirier-Quinot",1229,1
homebrew,"Clemens",1230,0.5
homebrew,"Christoph BÃ¼nte",1231,1.5
homebrew,"John Cupitt",1232,1
homebrew,"Ryan Fowler",1233,1
homebrew,"James Kyle",1234,1.5
homebrew,"linuxgeek247",1235,1
homebrew,"Ralph Giles",1236,1
homebrew,"Jon Buckley",1237,2
homebrew,"Ragi Yaser Burhum",1238,1
homebrew,"Ali Mashtizadeh",1239,1
homebrew,"Michael Blakeley",1240,1
homebrew,"Rupert Bedford",1241,0.5
homebrew,"Benjamin Weber",1242,2.5
homebrew,"Aviv Rosenberg",1243,0.5
homebrew,"Tim Taylor",1244,0.5
homebrew,"Oliver Schrenk",1245,0.5
homebrew,"Jan Berkel",1246,2
homebrew,"mike@arpaia.co",1247,0.3333333333333333
homebrew,"Desert Crystal",1248,1
homebrew,"Paul Sadauskas",1249,0.5
homebrew,"Benjamin Fleischer",1250,1.5
homebrew,"Thomas Gustafsson",1251,1
homebrew,"J. Brandt Buckley",1252,0.5
homebrew,"Robert Lenhardt",1253,1
homebrew,"Jari Bakken",1254,1
homebrew,"Kovensky",1255,1
homebrew,"Shuen-Huei (Drake) Guan",1256,1
homebrew,"Hongli Lai (Phusion)",1257,1
homebrew,"Jason A. Donenfeld",1258,0.5
homebrew,"vemacs",1259,1
homebrew,"Manuel Mayr",1260,0.5
homebrew,"Toni Menzel",1261,1
homebrew,"Sven-S. Porst",1262,0.8333333333333333
homebrew,"Sihui Xu",1263,0.3333333333333333
homebrew,"Thomas BÃ¸rlum",1264,0.3333333333333333
homebrew,"Stephan HÃ¼gel",1265,0.5
homebrew,"Julien Oster",1266,0.5
homebrew,"Viktor SzakÃ¡ts",1267,0.5
homebrew,"Ken Mankoff",1268,2
homebrew,"Jamie Ly",1269,1
homebrew,"Robert Bousquet",1270,0.5
homebrew,"Adomas PaltanaviÄ�ius",1271,1
homebrew,"Pierre Riteau",1272,2
homebrew,"BjÃ¶rn B. Brandenburg",1273,2.1666666666666665
homebrew,"drm0hr",1274,0.5
homebrew,"Zheng Shao",1275,0.5
homebrew,"Ville Korhonen",1276,1
homebrew,"Kozo Nishida",1277,1.5
homebrew,"Guyzmo",1278,2
homebrew,"Isao Yagi",1279,2
homebrew,"Jeremy Larkin",1280,1
homebrew,"Justin Mecham",1281,0.5
homebrew,"Rifat Nabi",1282,1
homebrew,"Ryan Duryea",1283,1
homebrew,"elm",1284,1
homebrew,"Jeremy Dunck",1285,0.5
homebrew,"Thomas Cioppettini",1286,1
homebrew,"John Wilger",1287,0.5
homebrew,"Chris Gibson",1288,1
homebrew,"Cody Hannafon",1289,1
homebrew,"Evan Bovie",1290,0.5
homebrew,"David Albert",1291,2
homebrew,"jquast",1292,1
homebrew,"Jake Wharton",1293,0.5
homebrew,"Bill Welliver",1294,1
homebrew,"Jon Gretar Borgthorsson",1295,1.5
homebrew,"Filippo Valsorda",1296,0.5
homebrew,"Davide Guerri",1297,1
homebrew,"TimotheÌ�e Peignier",1298,1
homebrew,"Corey Quinn",1299,2
homebrew,"Jeff Field",1300,1
homebrew,"godswearhats",1301,1
homebrew,"smiledawgg",1302,1
homebrew,"Lee Capps",1303,0.5
homebrew,"Amitava",1304,1
homebrew,"Alex Rea",1305,1
homebrew,"Pieter Agten",1306,1
homebrew,"Daniel Schauenberg",1307,1
homebrew,"Edward Patel",1308,1
homebrew,"Jonathan Boyett",1309,1
homebrew,"Jonathan Chu",1310,0.5
homebrew,"Archimedes Trajano",1311,1
homebrew,"Ian MacLeod",1312,1
homebrew,"Nicklas Ansman Giertz",1313,0.5
homebrew,"Ed Porras",1314,0.8333333333333333
homebrew,"Squeeks",1315,0.5833333333333333
homebrew,"Simone Contini",1316,0.5
homebrew,"Thomas Jachmann",1317,1
homebrew,"tim",1318,1
homebrew,"chrisatkin",1319,1
homebrew,"n0ts",1320,1
homebrew,"David Paniz",1321,1
homebrew,"Jon Suphammer",1322,0.5
homebrew,"é­�æ¶›",1323,1
homebrew,"Andrew Dunning",1324,1
homebrew,"Zou Guangxian",1325,1
homebrew,"Ming-Hsien Tsai",1326,1.5
homebrew,"rofl0r",1327,1
homebrew,"Richard Clamp",1328,1
homebrew,"Fabian Hassler",1329,1
homebrew,"Cody Boisclair",1330,1
homebrew,"conscell",1331,0.5
homebrew,"Pablo Castellazzi",1332,0.5
homebrew,"Scott Kyle",1333,2
homebrew,"Michael Curtis",1334,1
homebrew,"Andrew Pendleton",1335,1
homebrew,"Matthew L Daniel",1336,1.5
homebrew,"Morton Jonuschat",1337,1
homebrew,"Miikka Koskinen",1338,1
homebrew,"Ralf Stephan",1339,1
homebrew,"Yamashita Yuu",1340,2
homebrew,"Ilya Otyutskiy",1341,1
homebrew,"Kieran Ramos",1342,0.5
homebrew,"John Harrison",1343,1
homebrew,"Aric Coady",1344,1
homebrew,"Andy Freeland",1345,0.3333333333333333
homebrew,"Aku Kotkavuo",1346,1.25
homebrew,"Sergejs Kovrovs",1347,1
homebrew,"dz0004455",1348,0.5
homebrew,"Bradley M. Froehle",1349,1
homebrew,"Rich Hong",1350,0.5
homebrew,"Joshua B. Griffith",1351,1
homebrew,"David Whitmarsh",1352,1
homebrew,"Kalin Harvey",1353,0.5
homebrew,"Stuart Carnie",1354,0.5
homebrew,"Harel Ben-Attia",1355,0.5
homebrew,"Collin Miller",1356,1
homebrew,"ms4py",1357,1
homebrew,"Cliff Rowley",1358,1.5
homebrew,"Andrew Lindesay",1359,1
homebrew,"Stefan Huber",1360,1
homebrew,"Rodd Zurcher",1361,1
homebrew,"Johan Ekenberg",1362,1
homebrew,"Kyle Kauffman",1363,0.5
homebrew,"Wesley Mason",1364,0.5
homebrew,"Ask Solem",1365,0.8333333333333333
homebrew,"Dan Palmer",1366,0.5
homebrew,"Scott Dunlop",1367,1
homebrew,"Todor Genov",1368,1
homebrew,"Ben Hale",1369,1
homebrew,"Blake Watters",1370,0.5
homebrew,"Dean Morin",1371,0.5
homebrew,"Chris Moore",1372,0.5
homebrew,"Buck Doyle",1373,0.5
homebrew,"Mike Barrett",1374,0.5
homebrew,"Jason Sallis",1375,0.5
homebrew,"Wes Morgan",1376,1.5
homebrew,"Drew Olson",1377,1
homebrew,"Stephen Touset",1378,2
homebrew,"adammck",1379,1
homebrew,"Vykook",1380,1
homebrew,"Nick James",1381,1
homebrew,"itsb",1382,1
homebrew,"Avand Amiri",1383,0.5
homebrew,"s3+dev@sdfeu.org",1384,0.5
homebrew,"Johannes Beigel",1385,1
homebrew,"Alex Kantchelian",1386,0.5
homebrew,"Doug Fritz",1387,0.5
homebrew,"phinze",1388,1
homebrew,"syndicut",1389,0.5
homebrew,"Alan Pearce",1390,0.5
homebrew,"Lior Shiponi",1391,0.5
homebrew,"Shawn Jonnet",1392,0.3333333333333333
homebrew,"takahi-i",1393,0.5
homebrew,"Michael Vigor",1394,1
homebrew,"Martin Planer",1395,1
homebrew,"Peter Meilstrup",1396,0.5
homebrew,"Chris Beer",1397,1
homebrew,"pablo flouret",1398,1
homebrew,"Alex Kahn",1399,1.5
homebrew,"J. Brisbin",1400,1
homebrew,"Etienne Laurin",1401,1
homebrew,"Brennon York",1402,1.5
homebrew,"Matt Murphy",1403,1
homebrew,"Michael Prins",1404,1
homebrew,"Alexei",1405,1
homebrew,"Erkki Eilonen",1406,1
homebrew,"adnissen",1407,0.5
homebrew,"Jon Yurek",1408,0.5
homebrew,"Drew Robinson",1409,0.5
homebrew,"Julien Chauveau",1410,0.5
homebrew,"Nathan Toone",1411,0.5
homebrew,"Nicholas Kostelnik",1412,0.5
homebrew,"Anthony Roja Buck",1413,1
homebrew,"Yueh-Hsuan Chiang",1414,0.5
homebrew,"Matthew Robinson",1415,0.5
homebrew,"Michael Hanson",1416,1
homebrew,"Cody Soyland",1417,0.5
homebrew,"Anders F Bjorklund",1418,1
homebrew,"tlk",1419,0.5
homebrew,"Jim Myhrberg",1420,1
homebrew,"Armin Schoisswohl",1421,1
homebrew,"Kang-min Liu",1422,1
homebrew,"Jonathan Chang",1423,1
homebrew,"Erik Michaels-Ober",1424,1
homebrew,"pascalbertrand",1425,1
homebrew,"http://jayferd.us/",1426,0.5
homebrew,"Joel Chippindale",1427,0.5
homebrew,"Norbert Wojtowicz",1428,1
homebrew,"Kohei Ozaki",1429,0.5
homebrew,"Joshua Bussdieker",1430,1
homebrew,"Brandon Beck",1431,1
homebrew,"Mark Nottingham",1432,1
homebrew,"Jeff Putsch",1433,0.5
homebrew,"Tobias Roeser",1434,0.5
homebrew,"ari",1435,0.5
homebrew,"Steinberg",1436,1
homebrew,"Turadg Aleahmad",1437,1
homebrew,"Moritz Wurth",1438,1
homebrew,"Sebastian Sdorra",1439,1
homebrew,"chdiza",1440,1.5
homebrew,"Mechazawa",1441,0.5
homebrew,"Jon Stacey",1442,0.5
homebrew,"Paul Howes",1443,1
homebrew,"Richard Osborn",1444,1
homebrew,"Hellbunny",1445,1
homebrew,"Joel Burget",1446,1
homebrew,"Nax",1447,1
homebrew,"Cody Maggard",1448,0.5
homebrew,"Jeffrey T. Palmer",1449,1
homebrew,"Stephen Belanger",1450,0.5
homebrew,"Rolf Timmermans",1451,0.5
homebrew,"Stefan SchuÌˆÃŸler",1452,1
homebrew,"Paul Kmiec",1453,1
homebrew,"Jerome Bernard",1454,1
homebrew,"Pete Baker",1455,1
homebrew,"Nicolas Brousse",1456,0.5
homebrew,"Yaw Anokwa",1457,0.5
homebrew,"Zhang Yi",1458,0.5
homebrew,"Gasol Wu",1459,1
homebrew,"Steven Kallstrom",1460,0.5
homebrew,"Marcos D. SaÌ�nchez",1461,1
homebrew,"Bodaniel Jeanes",1462,0.5
homebrew,"Jean-Philippe Ouellet",1463,0.5
homebrew,"Brandon Siegel",1464,1
homebrew,"Filip Krikava",1465,0.5
homebrew,"Kamil Figiela",1466,1
homebrew,"Jeff Larson",1467,0.5
homebrew,"Adam Trilling",1468,0.5
homebrew,"Edward Muller",1469,2
homebrew,"Eugene Oden",1470,1
homebrew,"Joshua Priddle",1471,2
homebrew,"benmills",1472,1
homebrew,"Leonhardt Wille",1473,1
homebrew,"Kazuhiro Sera",1474,1
homebrew,"Keisuke Kawahara",1475,1
homebrew,"Andrey Smirnov",1476,1
homebrew,"Daniel RodrÃ­guez TroitiÃ±o",1477,0.3333333333333333
homebrew,"Christian Moritz",1478,2.75
homebrew,"Allen Huang",1479,1
homebrew,"squircle",1480,0.5
homebrew,"Sergey Ryabov",1481,0.5
homebrew,"Jason Baker",1482,2
homebrew,"Gijs Molenaar",1483,1
homebrew,"Johan Oskarsson",1484,1
homebrew,"theirix",1485,1.5
homebrew,"Jay Yu",1486,0.5
homebrew,"Victor Luft",1487,0.5
homebrew,"Peter Host",1488,1
homebrew,"Ian Gallagher",1489,1
homebrew,"glejeune",1490,0.5
homebrew,"Thomas William",1491,1
homebrew,"Chris Wanstrath",1492,1
homebrew,"Yuval Adam",1493,2
homebrew,"Maxime Nowak",1494,0.5
homebrew,"dgageot",1495,0.5
homebrew,"Jens Kohl",1496,1
homebrew,"Zifei Tong",1497,1.5
homebrew,"JP Simard",1498,0.5
homebrew,"Pete Yandell",1499,1.5
homebrew,"Jon Tai",1500,1
homebrew,"Rob Cowie",1501,1
homebrew,"Biju Punalor",1502,1
homebrew,"Ingmar Steiner",1503,0.5
homebrew,"Chris Lucas",1504,0.3333333333333333
homebrew,"David Venable",1505,0.5
homebrew,"James Clarke",1506,0.5
homebrew,"Nick Parker",1507,0.5
homebrew,"Thomas Kupper",1508,1
homebrew,"Oleg Palij",1509,0.5
homebrew,"ywjno",1510,0.5
homebrew,"Brian",1511,0.5
homebrew,"Justin Grevich",1512,1
homebrew,"Andrew Ayer",1513,1
homebrew,"Greg Turnquist",1514,1
homebrew,"Tamas Nepusz",1515,0.5
homebrew,"mt3",1516,0.5
homebrew,"Dean Hall",1517,1
homebrew,"Ben Livingood",1518,0.5
homebrew,"Kelvin Wong",1519,1
homebrew,"Tobi Lehman",1520,1
homebrew,"Alex Samorukov",1521,0.5
homebrew,"Nobutaka OSHIRO",1522,0.5
homebrew,"kawanet",1523,0.5
homebrew,"Ben LeMasurier",1524,1
homebrew,"John Paul Ashenfelter",1525,0.5
homebrew,"Adrian Petrescu",1526,0.5
homebrew,"Samuel Cochran",1527,0.5
homebrew,"Chris FloÌˆÃŸ",1528,1
homebrew,"Tobias Brunner",1529,2
homebrew,"Andrew Barnert",1530,0.5
homebrew,"Jan de Muijnck-Hughes",1531,1
homebrew,"Thomas Danielsson",1532,1
homebrew,"madlep",1533,0.5
homebrew,"Patrik Ragnarsson",1534,0.5
homebrew,"Matt Robenolt",1535,1
homebrew,"Jean-Olivier Irisson",1536,1
homebrew,"Jelmer",1537,0.3333333333333333
homebrew,"Joe Alba",1538,0.5
homebrew,"Dan Weeks",1539,0.5
homebrew,"Martin Gruner",1540,1
homebrew,"Silas Sewell",1541,1
homebrew,"Keichi Takahashi",1542,1
homebrew,"Ric Pruss",1543,1
homebrew,"kuperman",1544,1
homebrew,"Clarke Retzer",1545,1
homebrew,"Forrest Xu",1546,1
homebrew,"Paul Leonard",1547,1
homebrew,"William Lynch",1548,0.5
homebrew,"Kiran Jonnalagadda",1549,1
homebrew,"Ryan Wang",1550,0.5
homebrew,"Ryan Baumann",1551,1
homebrew,"Alpha Chen",1552,0.5
homebrew,"Leroux Cifer",1553,1
homebrew,"Alexander Bohn / FI$H2k",1554,0.5
homebrew,"Thai Pangsakulyanont",1555,1
homebrew,"Norman Clarke",1556,1
homebrew,"Bryce Chidester",1557,1
homebrew,"Daniel Bauke",1558,1
homebrew,"Ruben Fonseca",1559,0.5
homebrew,"David Larson",1560,1
homebrew,"Bjarte Johansen",1561,1
homebrew,"Luc Heinrich",1562,0.5
homebrew,"BjÃ¸rn Arild MÃ¦land",1563,1
homebrew,"Guohui Xiao",1564,1
homebrew,"Jonathan GroÃŸ",1565,1
homebrew,"Matt Kemp",1566,1.5
homebrew,"Louis-Philippe Gauthier",1567,1
homebrew,"newzealandpaul",1568,1
homebrew,"Tom MacWright",1569,1
homebrew,"Mike Fiedler",1570,0.5
homebrew,"KAWACHI Takashi",1571,1
homebrew,"Bas Kok",1572,1.5
homebrew,"Charlie Allom",1573,1
homebrew,"Tjerk Smits",1574,1
homebrew,"Morten Primdahl",1575,1
homebrew,"Mayeutik",1576,1
homebrew,"Jose Peleteiro",1577,0.5
homebrew,"Martin Funk",1578,2.5
homebrew,"Carlos Chacin",1579,1
homebrew,"Steve Krall",1580,0.5
homebrew,"Esteban Santana Santana",1581,1
homebrew,"mroach",1582,1
homebrew,"Aaron Bull Schaefer",1583,0.5
homebrew,"Mikkel Hoegh",1584,1
homebrew,"Jarkko Oranen",1585,0.5
homebrew,"Stefan Pfenninger",1586,1
homebrew,"Silvio Henrique Ferreira",1587,1
homebrew,"George",1588,0.5
homebrew,"Sebastian Cohnen",1589,0.5
homebrew,"avaerya",1590,1
homebrew,"Adam Palmblad",1591,1
homebrew,"syntaxerrormmm",1592,0.5
homebrew,"Lance Hepler",1593,1
homebrew,"ladislas",1594,0.5
homebrew,"BKrsta",1595,0.5
homebrew,"Tobias Steinhoff",1596,1
homebrew,"Feng Honglin",1597,0.5
homebrew,"Jason Ryan Womack",1598,1
homebrew,"Koen Van der Auwera",1599,1
homebrew,"shreddd",1600,0.5
homebrew,"David Kendal",1601,1
homebrew,"Stefan Thiemann",1602,0.5
homebrew,"John Benediktsson",1603,1
homebrew,"Nick Barkas",1604,1
homebrew,"Martin Wilhelmi",1605,0.5
homebrew,"J.Paul Rinehimer",1606,0.5
homebrew,"Matt Mastracci",1607,0.5
homebrew,"M. Scott Ford",1608,1
homebrew,"Simon Walker",1609,1
homebrew,"Dane Jensen",1610,0.5
homebrew,"Patrick Elder",1611,1
homebrew,"Fabian Jakobs",1612,0.5
homebrew,"Steffen Matthischke",1613,2.5
homebrew,"ptrv",1614,1
homebrew,"Zac Stewart",1615,1
homebrew,"Krzysztof Urbaniak",1616,0.3333333333333333
homebrew,"Jiahao Chen",1617,1
homebrew,"Gabriel Bretschner",1618,1
homebrew,"Jon Barber",1619,1
homebrew,"Ivan Torres",1620,0.5
homebrew,"Gregg Lind",1621,0.5
homebrew,"Michael Bensoussan",1622,1
homebrew,"Saku RantamaÌˆki",1623,0.5
homebrew,"Cedric Gatay",1624,1
homebrew,"AurÃ©lien Thieriot",1625,1
homebrew,"Govinda Fichtner",1626,1
homebrew,"Damien Pollet",1627,0.5
homebrew,"Stoned Elipot",1628,0.5
homebrew,"Scott Reeves",1629,0.5
homebrew,"Tobias Birmili",1630,0.5
homebrew,"Griffith Rees",1631,0.5
homebrew,"Michael Maclean",1632,1
homebrew,"nanki",1633,0.5
homebrew,"Kurt Grutzmacher",1634,1
homebrew,"Alex Dunn",1635,1
homebrew,"blacktop",1636,0.5
homebrew,"Michael Heuer",1637,0.5
homebrew,"Keisuke Takahashi",1638,0.5
homebrew,"Oscar Koeroo",1639,1
homebrew,"Jason Voegele",1640,1
homebrew,"Stefan Novak",1641,0.5
homebrew,"Julien Duponchelle",1642,0.5
homebrew,"Ayed",1643,1
homebrew,"Jared Miller",1644,1
homebrew,"Lars Bilke",1645,0.5
homebrew,"saitoha",1646,1
homebrew,"Alan Hamlett",1647,1
homebrew,"Patrick Ellis",1648,1
homebrew,"Dane Summers",1649,0.5
homebrew,"Matthew Scott",1650,1
homebrew,"erase/rewind",1651,1
homebrew,"Ian Gable",1652,0.5
homebrew,"Richard Hurt",1653,2
homebrew,"Brent Fitzgerald",1654,0.5
homebrew,"Hiroaki Nakamura",1655,0.5
homebrew,"Drew Wells",1656,1
homebrew,"Matt Furden",1657,1
homebrew,"Will Orr",1658,1
homebrew,"Jake Bell",1659,1
homebrew,"Victor Jalencas",1660,1
homebrew,"Drew Stephens",1661,1
homebrew,"red",1662,1
homebrew,"Zhong Jianxin (azuwis)",1663,0.5
homebrew,"Jeduan Cornejo",1664,1
homebrew,"Sean Russell",1665,1
homebrew,"Juan Ignacio Laube",1666,1
homebrew,"Victor Bilyk",1667,1
homebrew,"Giordano Vicari",1668,0.5
homebrew,"Alok G Singh",1669,1
homebrew,"Peter Berck",1670,1
homebrew,"Brian Bennett",1671,1
homebrew,"Alexander Surma",1672,0.5
homebrew,"Rob Warner",1673,1
homebrew,"Mathew Oakes",1674,0.5
homebrew,"Patrick Debois",1675,1
homebrew,"Andy Hanna",1676,1
homebrew,"Timothy Crone",1677,1
homebrew,"Christoph Sturm",1678,0.5
homebrew,"Guan Yang",1679,0.5
homebrew,"Ullrich SchÃ¤fer",1680,0.5
homebrew,"Ricardo Martins",1681,0.5
homebrew,"Christian Savard",1682,1
homebrew,"lim@chernjie.com",1683,1
homebrew,"Benjamin Bock",1684,1
homebrew,"Booboule",1685,1
homebrew,"Mike Clarke",1686,0.5
homebrew,"Alan Oliver",1687,1
homebrew,"Daniel BerjoÌ�n",1688,0.5
homebrew,"Zhao Cai",1689,1
homebrew,"Grayson Manley",1690,0.5
homebrew,"Malcolm Reynolds",1691,1
homebrew,"Bernhard Essl",1692,1
homebrew,"Bryan Ross",1693,1
homebrew,"Riley",1694,0.5
homebrew,"Alexander Flatter",1695,1
homebrew,"Johannes Lieder",1696,1
homebrew,"rlotun",1697,1
homebrew,"Chen Wen",1698,1
homebrew,"Sampumon",1699,1
homebrew,"Sergey Mâ€¤",1700,0.5
homebrew,"Shiloh Heurich",1701,0.5
homebrew,"Reid Burke",1702,1
homebrew,"James Fargher",1703,0.5
homebrew,"MinRK",1704,0.5
homebrew,"Brian Martin",1705,1
homebrew,"Dan Michael O. HeggÃ¸",1706,0.5
homebrew,"Felix BuÌˆnemann",1707,0.5
homebrew,"Joseph C",1708,0.5
homebrew,"Seth Voltz",1709,1
homebrew,"Damien Flament",1710,1
homebrew,"Teo Ljungberg",1711,1
homebrew,"Michael Morgan",1712,0.5
io.js,"Ben Noordhuis",0,165.28333333333336
io.js,"Linus MÃ¥rtensson",1,0.5
io.js,"isaacs",2,221.41666666666666
io.js,"Sean McArthur",3,0.5
io.js,"Vladimir Kurchatkin",4,11
io.js,"Nick Apperson",5,1
io.js,"Raymond Feng",6,2
io.js,"Brian White",7,13
io.js,"Timothy J Fontaine",8,29
io.js,"Fedor Indutny",9,91
io.js,"Brendan Ashworth",10,7.5
io.js,"Ryan Dahl",11,211.28333333333333
io.js,"micnic",12,1
io.js,"Robert Kowalski",13,5
io.js,"Bert Belder",14,18.333333333333336
io.js,"Felix BÃ¶hm",15,0.5
io.js,"Felix GeisendÃ¶rfer",16,17.7
io.js,"Trevor Norris",17,22.5
io.js,"Andreas Madsen",18,16.75
io.js,"Micheil Smith",19,2.2
io.js,"Aleksey Smolenchuk",20,1.5
io.js,"Jeremy Selier",21,1
io.js,"Mathias Bynens",22,0.5
io.js,"Nathan Rajlich",23,23.03333333333333
io.js,"Domenic Denicola",24,7.333333333333333
io.js,"Scott Blomquist",25,5.5
io.js,"Tomasz Buchert",26,1.5
io.js,"Steven R. Loomis",27,1.5
io.js,"Glen Keane",28,5
io.js,"Andrew Paprocki",29,3
io.js,"Igor Zinkovsky",30,8.833333333333334
io.js,"Dave Pacheco",31,1
io.js,"Shigeki Ohtsu",32,11.5
io.js,"Miroslav BajtoÅ¡",33,6
io.js,"Alex Kocharin",34,2
io.js,"Orlando Vazquez",35,0.5
io.js,"tasogarepg",36,1
io.js,"Rasmus Andersson",37,2.333333333333333
io.js,"Matt Ranney",38,3
io.js,"koichik",39,32.5
io.js,"David Sklar",40,0.5
io.js,"Rhys Jones",41,1.5
io.js,"Johan Euphrosine",42,2.5
io.js,"Peter Griess",43,2.5
io.js,"Dan VerWeire",44,2
io.js,"Roman Shtylman",45,0.5
io.js,"Richard Rodger",46,1
io.js,"Oleg Efimov",47,0.5
io.js,"Karl Guertin",48,0.5
io.js,"Nuno Job",49,1
io.js,"Sam Roberts",50,10.5
io.js,"Julien Gilli",51,7
io.js,"arlolra",52,2.5
io.js,"Ryan Graham",53,7
io.js,"Charlie McConnell",54,1
io.js,"Guillaume Tuton",55,1
io.js,"Seth Fitzsimmons",56,2
io.js,"Ð¡ÐµÑ€Ð³ÐµÐ¹ ÐšÑ€Ñ‹Ð¶Ð°Ð½Ð¾Ð²Ñ�ÐºÐ¸Ð¹",57,0.5
io.js,"Maciej MaÅ‚ecki",58,8
io.js,"Bradley Meck",59,1
io.js,"Ryan Cole",60,1
io.js,"cjihrig",61,10
io.js,"Greg Sabia Tucker",62,1
io.js,"Tyler Neylon",63,1
io.js,"Alexis Campailla",64,2
io.js,"Jeff Barczewski",65,1
io.js,"Benoit VallÃ©e",66,1
io.js,"J. Lee Coltrane",67,2
io.js,"Ingmar Runge",68,2.5
io.js,"Jason Gerfen",69,1
io.js,"Chris Dickinson",70,6
io.js,"Refael Ackermann",71,1
io.js,"ssuda",72,3
io.js,"Yosuke Furukawa",73,2
io.js,"Andrius Bentkus",74,2
io.js,"Evan Lucas",75,3.5
io.js,"Paul Querna",76,1.5
io.js,"Kenan Sulayman",77,1
io.js,"Greg Brail",78,1
io.js,"Dave Olszewski",79,2
io.js,"Steve Engledow",80,1
io.js,"Christian Tellnes",81,0.5
io.js,"Joe Andaverde",82,1
io.js,"Siddharth Mahendraker",83,1
io.js,"Michael Stillwell",84,1
io.js,"Julian Gruber",85,1
io.js,"Jeremy Martin",86,1
io.js,"Peteris Krumins",87,1
io.js,"Jonas Pfenniger",88,1.5
io.js,"Ryunosuke SATO",89,1
io.js,"Thomas Shinnick",90,1.5
io.js,"Emerson Macedo",91,1
io.js,"Tj Holowaychuk",92,2
io.js,"Andrew Johnston",93,1
io.js,"AJ ONeal",94,0.5
io.js,"Elijah Insua",95,1.5
io.js,"Christopher Jeffrey",96,1
io.js,"Rod Vagg",97,1
io.js,"Vincent Weevers",98,1
io.js,"Bruno Jouhier",99,1
io.js,"Tobie Langel",100,0.5
io.js,"Herbert VojÄ�Ã­k",101,2
io.js,"Kevin Decker",102,1
io.js,"fengmk2",103,1
io.js,"Dmitriy Shalashov",104,1
io.js,"Andy Burke",105,1.5
io.js,"Lalit Kapoor",106,1
io.js,"Adam Malcontenti-Wilson",107,1
io.js,"Thomas Lee",108,0.5
io.js,"FrÃ©dÃ©ric Germain",109,0.5
io.js,"Eugene Girshov",110,1
io.js,"Russell Haering",111,3
io.js,"Mark Nottingham",112,2.5
io.js,"Ali Farhadi",113,4
io.js,"Ben Williamson",114,0.5
io.js,"Peter Rust",115,1
io.js,"Peter Lyons",116,1
io.js,"Reid Burke",117,2
io.js,"Mikeal Rogers",118,4.5
io.js,"Brian Schroeder",119,1
io.js,"Dmitry Nizovtsev",120,2
io.js,"Tim Caswell",121,1
io.js,"James Halliday",122,1
io.js,"Thomas Parslow",123,1
io.js,"Abe Fettig",124,1
io.js,"Cam Swords",125,1
io.js,"seebees",126,11
io.js,"Trevor Livingston",127,1
io.js,"Niclas Hoyer",128,1
io.js,"Jimb Esser",129,1
io.js,"Trent Mick",130,1
io.js,"Patrik Stutz",131,1
io.js,"Mark Cavage",132,1
io.js,"David Trejo",133,1
io.js,"Michaeljohn Clement",134,0.5
io.js,"Sam Hughes",135,0.5
io.js,"David BjoÌˆrklund",136,1
io.js,"Alexander Uvarov",137,1
io.js,"Michael W",138,1
io.js,"Joshua Peek",139,1
io.js,"Vsevolod Strukchinsky",140,0.5
io.js,"Stefan Rusu",141,1
io.js,"Julian Lamb",142,1
io.js,"Eli Skeggs",143,1
io.js,"James Hight",144,1
io.js,"Ed Umansky",145,1
io.js,"Patrick Mooney",146,1
io.js,"Simen Brekken",147,1
io.js,"James Hartig",148,0.5
io.js,"Andreas Reich",149,1
io.js,"Ju-yeong Park",150,0.5
io.js,"Benjamin Thomas",151,1
io.js,"Rory Bradford",152,1
io.js,"Jackson Tian",153,1
io.js,"Johan BergstrÃ¶m",154,1
io.js,"Petka Antonov",155,1
io.js,"Robert Mustacchi",156,4
io.js,"Nathan Friedly",157,1
io.js,"Daniel Chatfield",158,1
io.js,"Denys Zariaiev",159,1
io.js,"Brandon Benvie",160,1
io.js,"Sami Samhuri",161,1
io.js,"Yazhong Liu",162,1
io.js,"Brandon Beacher",163,1.5
io.js,"C. Scott Ananian",164,1
io.js,"Raynos",165,0.5
io.js,"Eran Hammer",166,1
io.js,"Daniel Moore",167,0.5
io.js,"ayanamist",168,1
io.js,"Sam Newman",169,3
io.js,"Johnny Ray",170,1
io.js,"Xavier Shay",171,1
io.js,"Alexey Kupershtokh",172,1
io.js,"Jacob Hoffman-Andrews",173,0.5
io.js,"Sean Cunningham",174,1
io.js,"Erik Dubbelboer",175,1
io.js,"Adam Lippai",176,1
io.js,"Friedemann Altrock",177,1
io.js,"Nick Sullivan",178,1
io.js,"Ruben Rodriguez",179,1
io.js,"Jakub Lekstan",180,1
io.js,"Kyle Robinson Young",181,1
io.js,"Matt Robenolt",182,0.5
io.js,"Nicolas LaCasse",183,0.5
io.js,"Bryan Cantrill",184,3.5
io.js,"Yoshihiro Kikuchi",185,1
io.js,"Jorge Chamorro Bieling",186,2
io.js,"Manav Rathi",187,0.5
io.js,"Aaditya Bhatia",188,0.5
io.js,"Nick Simmons",189,0.5
io.js,"Daniel Ennis",190,1
io.js,"hheennrryy@gmail.com",191,1
ipython,"Blake Griffith",0,1
ipython,"MinRK",1,218.70000000000002
ipython,"Brian Granger",2,87.61666666666665
ipython,"Matthias BUSSONNIER",3,16.833333333333336
ipython,"Thomas Kluyver",4,101.08333333333333
ipython,"Fernando Perez",5,46.53333333333334
ipython,"vivainio",6,6.616666666666665
ipython,"fperez",7,9.533333333333335
ipython,"ville",8,7.833333333333331
ipython,"Paul Ivanov",9,7.5
ipython,"Robert Kern",10,1.8333333333333333
ipython,"Bradley M. Froehle",11,5.333333333333333
ipython,"MartÃ­n GaitÃ¡n",12,0.3333333333333333
ipython,"Takafumi Arakaki",13,5.5
ipython,"Pablo de Oliveira",14,3
ipython,"jstenar",15,2.25
ipython,"Jerry Fowler",16,0.5
ipython,"dan.milstein",17,0.3333333333333333
ipython,"Jonathan Taylor",18,0.5
ipython,"Pauli Virtanen",19,0.5
ipython,"Carlos Cordoba",20,0.5
ipython,"Manuel Riel",21,1.5
ipython,"Scott Sanderson",22,3.5
ipython,"Jason Grout",23,2
ipython,"Zachary Sailer",24,4.333333333333333
ipython,"Kyle Kelley",25,2
ipython,"Stefan van der Walt",26,3
ipython,"Nicholas Bollweg (Nick)",27,1
ipython,"Mateusz Paprocki",28,1
ipython,"Jessica B. Hamrick",29,5.333333333333333
ipython,"Jonathan Frederic",30,94.16666666666667
ipython,"David Wyde",31,2.5
ipython,"jon",32,3.5
ipython,"Gordon Ball",33,0.3333333333333333
ipython,"epatters",34,21.333333333333332
ipython,"BjÃ¶rn Linse",35,1
ipython,"John Stowers",36,1
ipython,"Greg Caporaso",37,2
ipython,"Nicolas Rougier",38,2.333333333333333
ipython,"Thomi Richards",39,1
ipython,"Christian Boos",40,1
ipython,"Walter Doerwald",41,1
ipython,"Julia Evans",42,3.5
ipython,"AnneTheAgile",43,0.5
ipython,"DamiÃ¡n Avila",44,2
ipython,"damianavila",45,1.5
ipython,"Lev Abalkin",46,1.3333333333333333
ipython,"chebee7i",47,2.833333333333333
ipython,"Daniel B. Vasquez",48,1.5
ipython,"cel",49,1
ipython,"Dimitry Kloper",50,1
ipython,"Puneeth Chaganti",51,1
ipython,"Omar Andres Zapata Mesa",52,0.3333333333333333
ipython,"Doug Blank",53,2
ipython,"Julian Taylor",54,1
ipython,"Brandon Parsons",55,1
ipython,"Mark Wiebe",56,0.5
ipython,"Tim Couper",57,1
ipython,"Ville M. Vainio",58,0.3333333333333333
opencv,"Andrey Pavlenko",0,847.3333333333333
opencv,"Maksim Shabunin",1,24.833333333333336
opencv,"vbystricky",2,29.333333333333336
opencv,"Andrey Kamaev",3,41.99999999999999
opencv,"Vadim Pisarevsky",4,50.333333333333336
opencv,"Alexander Alekhin",5,42.33333333333333
opencv,"marina.kolpakova",6,3.6666666666666665
opencv,"Roman Donchenko",7,9.666666666666666
opencv,"Alexander Smorkalov",8,54.5
opencv,"Vladislav Vinogradov",9,415.16666666666663
opencv,"Vladimir Bystricky",10,4.5
opencv,"Elena Gvozdeva",11,13
opencv,"Tony",12,1
opencv,"hbristow",13,1
opencv,"Lars Glud",14,2
opencv,"AoD314",15,4
opencv,"Greg Hale",16,0.5
opencv,"OpenCV Buildbot",17,9.5
opencv,"Konstantin Matskevich",18,9.5
opencv,"edgarriba",19,5.333333333333333
opencv,"Ilya Krylov",20,3
opencv,"Bo Li",21,1
opencv,"Samson Yilma",22,2
opencv,"Anatoly Baksheev",23,1.5
opencv,"Pat O'Keefe",24,1
opencv,"Ilya Lysenkov",25,3.5
opencv,"Ilya Lavrenov",26,94.33333333333334
opencv,"Alex Leontiev",27,9
opencv,"Alexander Karsakov",28,15.5
opencv,"Anna Kogan",29,2
opencv,"Daniil Osokin",30,3
opencv,"Istvan Sarandi",31,1
opencv,"Rohit Girdhar",32,1
opencv,"Aaron Denney",33,2
opencv,"Ievgen Khvedchenia",34,11.5
opencv,"Mathieu Barnachon",35,0.5
opencv,"Vincent Rabaud",36,2.5
opencv,"Fedor Morozov",37,13.5
opencv,"Pierre-Emmanuel Viel",38,0.5
opencv,"GregoryMorse",39,3
opencv,"Marvin Smith",40,2
opencv,"Alexander Shishkov",41,2.5
opencv,"mlyashko",42,5
opencv,"Sergei Nosov",43,1
opencv,"Jason Newton",44,2
opencv,"orestis",45,0.3333333333333333
opencv,"Nghia Ho",46,2
opencv,"Daniel Angelov",47,2
opencv,"Ovidiu Parvu",48,1
opencv,"unknown",49,1.3333333333333333
opencv,"Aaron Kunze",50,0.5
opencv,"Ivan Korolev",51,0.5
opencv,"Eric Christiansen",52,3
opencv,"Dmitriy Anisimov",53,1.5
opencv,"Rahul Kavi",54,1.5
opencv,"Victor Passichenko",55,3.5
opencv,"siddharth",56,6.5
opencv,"Adrien BAK",57,3.5
opencv,"Alexander Mordvintsev",58,0.5
opencv,"Michael Pratt",59,3
opencv,"Gabe Schwartz",60,0.5
opencv,"Juan Manuel Perez",61,18
opencv,"Petr Glotov",62,1
opencv,"peng xiao",63,1
opencv,"Georgios Evangelidis",64,2.5
opencv,"krodyush",65,0.5
opencv,"Ernest Galbrun",66,0.5
opencv,"ozantonkal",67,9
jade,"TJ Holowaychuk",0,130.83333333333331
jade,"Forbes Lindesay",1,87.33333333333334
jade,"Cameron Howey",2,20
jade,"Timothy Gu",3,5.5
jade,"Eldar Gabdullin",4,9.5
jade,"Alexy Maslennikov",5,5
jade,"Alexandros "Chorvus" Tzortzidis",6,4
jade,"Paul Young",7,3
jade,"Szymon Wygnanski",8,5
jade,"Rainer Dreyer",9,2.5
jade,"Volodymyr Iatsyshyn",10,0.5
jade,"Shane Daniel",11,1
jade,"kolonist",12,1.5
jade,"Christian Genco",13,2
jade,"Sean Lang",14,0.8333333333333333
jade,"Noah Kantrowitz",15,1
jade,"Chris Leishman",16,5.5
jade,"eleith",17,2
jade,"Guillermo Rauch",18,1
jade,"Ryunosuke SATO",19,8
jade,"Se7enSky studio",20,2
jade,"Mark Dalgleish",21,2
jade,"Domenic Denicola",22,2
mustache.js,"Phillip Johnsen",0,3
mustache.js,"David da Silva",1,2
mustache.js,"Michael Jackson",2,84.83333333333333
mustache.js,"Jan Lehnardt",3,12.833333333333332
mustache.js,"Alexander Lang",4,1.3333333333333333
mustache.js,"Chris Buckley",5,2
mustache.js,"Matt Sacks",6,2
mustache.js,"John Butler",7,1.5
mustache.js,"Ben Cherry",8,2
mustache.js,"Paul J. Davis",9,0.5
mustache.js,"Chris Wanstrath",10,0.5
mustache.js,"Elise Wood",11,1
mustache.js,"Damien Mathieu",12,0.5
mustache.js,"Aaron Gibralter",13,1.5
mustache.js,"Chris Williams",14,1
mustache.js,"Lakshan Perera",15,2
mustache.js,"utvara",16,0.5
mustache.js,"Sebastian Cohnen",17,1
mustache.js,"Daniel Fagerstrom",18,1
backbone,"Jeremy Ashkenas",0,7.25
backbone,"Graeme",1,3
backbone,"Brad Dunbar",2,3.25
backbone,"Samuel Clay",3,1
backbone,"Jimmy Yuen Ho Wong",4,0.25
backbone,"Adam Krebs",5,0.25
jekyll,"Parker Moore",0,75.49999999999999
jekyll,"Tom Preston-Werner",1,10.666666666666668
jekyll,"Nick Quaranto",2,6.833333333333333
jekyll,"liufengyun",3,2
jekyll,"scribu",4,2
jekyll,"maul.esel",5,7.333333333333333
jekyll,"Alfred Xing",6,7.5
jekyll,"David Calavera",7,1
jekyll,"Tom Bell",8,1
jekyll,"Kris Brown",9,5.5
jekyll,"Matt Rogers",10,3.5
jekyll,"Peter Rhoades",11,1
jekyll,"Chris Van Pelt",12,0.3333333333333333
jekyll,"Andrew Stone",13,1
jekyll,"Lucas Jenss",14,1
jekyll,"Joel Glovier",15,4.5
jekyll,"Ben Balter",16,0.5
jekyll,"kleinfreund",17,3
jekyll,"Tanguy Krotoff",18,0.5
jekyll,"XhmikosR",19,0.5
jekyll,"eugenebolshakov",20,3
jekyll,"Fotos Georgiadis",21,2
jekyll,"Anatol Broder",22,2
jekyll,"ChaYoung You",23,0.5
jekyll,"Leandro Lisboa Penz",24,0.5
jekyll,"Jeremy Lecour",25,1
jekyll,"Jens Nazarenus",26,2.5
jekyll,"remi",27,0.8333333333333333
jekyll,"Chris Frederick",28,2
jekyll,"Sebastian Morr",29,0.5
jekyll,"Juan Ignacio Donoso",30,1
jekyll,"Tommy Sullivan",31,1
jekyll,"Garen Torikian",32,2
jekyll,"Aidan Feldman",33,1
jekyll,"Renaud Martinet",34,0.5
jekyll,"Jonas Pfenniger",35,0.5
jekyll,"Anthony Smith",36,0.5
jekyll,"Jason Graham",37,0.5
jekyll,"Daniel Grieve",38,0.5
jekyll,"Christos Trochalakis",39,1
jekyll,"MattHall",40,0.5
intellij-community,"Roman Shevchenko",0,1340.783333333333
intellij-community,"Maxim Shafirov",1,4401.516666666695
intellij-community,"nik",2,1687.5333333333324
intellij-community,"Dmitry Jemerov",3,7518.916666666657
intellij-community,"Eugene Vigdorchik",4,1470.683333333333
intellij-community,"Alexey Pegov",5,160.36666666666665
intellij-community,"Konstantin Bulenkov",6,625.8666666666666
intellij-community,"Gregory Shrago",7,292.49999999999994
intellij-community,"Eugene Zhuravlev",8,666.6666666666667
intellij-community,"Alexander Lobas",9,176
intellij-community,"Anton Makeev",10,749.1666666666666
intellij-community,"Alexey Kudravtsev",11,3479.2333333333568
intellij-community,"anna",12,3334.4000000000074
intellij-community,"Constantine Plotnikov",13,87.75
intellij-community,"Dmitry Batkovich",14,314
intellij-community,"peter",15,3440.4666666666762
intellij-community,"Denis Zhdanov",16,718.2833333333336
intellij-community,"Vladimir Krivosheev",17,501.53333333333325
intellij-community,"Maxim.Mossienko",18,552.2833333333335
intellij-community,"Egor.Ushakov",19,119.41666666666664
intellij-community,"Dmitry Trofimov",20,1686.833333333333
intellij-community,"Alexander.Podkhalyuzin",21,1.3333333333333333
intellij-community,"Michael Golubev",22,126.5
intellij-community,"Natalia Ukhorskaya",23,3.5
intellij-community,"Nikolay Tropin",24,8.333333333333332
intellij-community,"Max Medvedev",25,2002.000000000001
intellij-community,"Kirill Kalishev",26,412.4999999999999
intellij-community,"Evgeny Zakrevsky",27,67.28333333333335
intellij-community,"andrey.zaytsev",28,70.25
intellij-community,"Mikhael Bogdanov",29,1.5
intellij-community,"Vassiliy Kudryashov",30,50.25
intellij-community,"Anna Kozlova",31,3896.383333333336
intellij-community,"Ekaterina Tuzova",32,1701.1666666666665
intellij-community,"irengrig",33,1055.7500000000005
intellij-community,"Sergey Evdokimov",34,275.8333333333333
intellij-community,"Danila Ponomarenko",35,150
intellij-community,"Dmitry Avdeev",36,835.9500000000015
intellij-community,"Sergey Vasiliev",37,117.49999999999999
intellij-community,"Kirill.Safonov",38,64.83333333333334
intellij-community,"Eugene Kudelevsky",39,287.7
intellij-community,"Alexey Gopachenko",40,12.833333333333334
intellij-community,"Alexander Doroshko",41,20.5
intellij-community,"Ilya Klyuchnikov",42,42
intellij-community,"Yann CÃ©bron",43,118
intellij-community,"Bas Leijdekkers",44,2414.0000000000014
intellij-community,"batya239",45,15.5
intellij-community,"Rustam.Vishnyakov",46,113.83333333333333
intellij-community,"Yaroslav Lepenkin",47,136.66666666666666
intellij-community,"Evgeny Pasynkov",48,68.50000000000007
intellij-community,"Ivan Chirkov",49,7.5
intellij-community,"Evgeny Gerashchenko",50,12.5
intellij-community,"Alexander Zolotov",51,225.00000000000003
intellij-community,"Sergey Ignatov",52,179.9166666666667
intellij-community,"Andrey Starovoyt",53,135.66666666666666
intellij-community,"Dennis Ushakov",54,146.33333333333331
intellij-community,"no_reply@jetbrains.com",55,44.7
intellij-community,"Olesya Smirnova",56,956.3666666666666
intellij-community,"unknown",57,67
intellij-community,"Alexander Chernikov",58,80.58333333333333
intellij-community,"Maxim.Medvedev",59,333.3333333333333
intellij-community,"Alexey Sedunov",60,2
intellij-community,"Ekaterina Shliakhovetskaja",61,64.33333333333334
intellij-community,"Dmitry Lomov",62,16.833333333333332
intellij-community,"Ilya Sergey",63,325.3333333333334
intellij-community,"akosyakov",64,1
intellij-community,"Dmitry Batrak",65,252.83333333333337
intellij-community,"Mike Strobel",66,0.5
intellij-community,"Alexander.Shvedov",67,66.33333333333333
intellij-community,"VISTALL",68,3
intellij-community,"Dmitry Boulytchev (dboulytchev@gmail.com)",69,79.5
intellij-community,"Dmitry Boulytchev",70,495
intellij-community,"Vyacheslav Lukianov",71,118.41666666666666
intellij-community,"Valentin Fondaratov",72,9
intellij-community,"Svetlana.Zemlyanskay",73,35.333333333333336
intellij-community,"Pavel V. Talanov",74,0.5
intellij-community,"Pavel Sher",75,1
intellij-community,"Mikhail Golubev",76,508.6666666666666
intellij-community,"Sergey Simonchik",77,51.333333333333336
intellij-community,"Konstantin Ulitin",78,5
intellij-community,"Vyacheslav Karpukhin",79,2.5
intellij-community,"Oleg Sukhodolsky",80,10.666666666666668
intellij-community,"Oleg Shpynov",81,129.16666666666666
intellij-community,"Denis Fokin",82,23.833333333333336
intellij-community,"Vladimir.Orlov",83,22
intellij-community,"Alexander Kirillin",84,3.8333333333333335
intellij-community,"Dmitry Semeniouta",85,0.5
intellij-community,"Ilya.Kazakevich",86,281
intellij-community,"Dmitry Cheryasov",87,363.6666666666667
intellij-community,"Fedor Korotkov",88,21
intellij-community,"Anna Bulenkova",89,8.5
intellij-community,"Aleksey Pivovarov",90,337.5
intellij-community,"Zalim Bashorov",91,0.5
intellij-community,"Shaverdova Elena",92,9.5
intellij-community,"Andrey Vokin",93,7.833333333333333
intellij-community,"Alexey Utkin",94,1
intellij-community,"Nadya Zabrodina",95,298.66666666666663
intellij-community,"Kirill Likhodedov",96,606.2499999999998
intellij-community,"Roman Chernyatchik",97,119.33333333333333
intellij-community,"Vladislav.Soroka",98,335.1666666666667
intellij-community,"Vassiliy",99,14.5
intellij-community,"Vojtech Krasa",100,1
intellij-community,"Nikolay Matveev",101,9
intellij-community,"Artem Govorov",102,1
intellij-community,"alexey.chmutov",103,5.5
intellij-community,"Serge Baranov",104,1
intellij-community,"Sergey Malenkov",105,48.666666666666664
intellij-community,"Andrey Vlasovskikh",106,881.3333333333334
intellij-community,"Kirill Maximov",107,19.166666666666668
intellij-community,"Sergey Savenko",108,4
intellij-community,"develar",109,1
intellij-community,"Pavel Fatin",110,3.5
intellij-community,"Konstantin Kolosovsky",111,238.5
intellij-community,"Matthew Aynalem",112,0.5
intellij-community,"Vladimir Dubovik",113,1.5
intellij-community,"Raphael Moll",114,1
intellij-community,"Ann Oreshnikova",115,21
intellij-community,"Daniel Marcotte",116,1
intellij-community,"Irina Megorskaya",117,17.5
intellij-community,"Maria Khalusova",118,3
intellij-community,"Joe Walnes",119,1
intellij-community,"Alexey Ushakov",120,1.5
intellij-community,"kirillk",121,1
intellij-community,"Stanislav Erokhin",122,39.833333333333336
intellij-community,"Michael Gerasimov",123,1
intellij-community,"Erokhin Stanislav",124,66.83333333333333
intellij-community,"Julia Beliaeva",125,34.83333333333333
intellij-community,"Kevin",126,2
intellij-community,"ery",127,0.5
intellij-community,"Alex Ruiz",128,2.5
intellij-community,"Daniil Ovchinnikov",129,22
intellij-community,"Dmitry Krasilschikov",130,124.66666666666667
intellij-community,"Dany",131,4
intellij-community,"siosio",132,14.5
intellij-community,"Jorge Martin Espinosa",133,1
intellij-community,"Peter Gromov",134,0.5
intellij-community,"jgindin",135,1.5
intellij-community,"Willem Verstraeten",136,1
intellij-community,"Dirk Dittert",137,4
intellij-community,"Stiver",138,96.66666666666667
intellij-community,"Xavier Fournet",139,9
intellij-community,"Piotr Wielgolaski",140,1
intellij-community,"Christian Williams",141,1
intellij-community,"Tor Norbye",142,1
intellij-community,"Sascha Weinreuter",143,195.83333333333331
intellij-community,"Liana Bakradze",144,25.5
intellij-community,"medvector",145,0.5
intellij-community,"Leonid Shalupov",146,6.166666666666667
intellij-community,"Alexander Marchuk",147,40.33333333333333
intellij-community,"Elizaveta Shashkova",148,9
intellij-community,"alexey.ivanov",149,172.83333333333337
intellij-community,"Egor Malyshev",150,2
intellij-community,"lehnerj",151,0.5
capybara,"Jonas Nicklas",0,75.83333333333334
capybara,"Joe Alba",1,0.5
capybara,"Jonas Nicklas and Kevin Fitzpatrick",2,2
capybara,"Jo Liss",3,1.5
capybara,"Andrey Botalov",4,19.5
capybara,"Thomas Walpole",5,15.833333333333332
capybara,"Theo Hultberg and Jonas Nicklas",6,0.5
capybara,"Jonas Nicklas and Nicklas RamhÃ¶j",7,2.5
capybara,"Anders TÃ¶rnqvist",8,1.5
capybara,"Mike Pack",9,3
capybara,"Andrew Brown",10,6.833333333333333
capybara,"Martijn Walraven",11,0.5
capybara,"Lenny Marks",12,1
capybara,"John Firebaugh",13,0.5
capybara,"Vasiliy Ermolovich",14,1
capybara,"Gonzalo Rodriguez",15,0.5
capybara,"Mark Dodwell",16,1
capybara,"Gareth Townsend",17,1
capybara,"Greg Lazarev",18,1
capybara,"Ryunosuke SATO",19,1
capybara,"Scott Cytacki",20,1
capybara,"molfar",21,1.5
capybara,"Carl Porth",22,0.5
capybara,"Andrea Fazzi",23,0.5
capybara,"jarra",24,1
capybara,"Steve Hull",25,1
capybara,"asceth",26,1
capybara,"David Chelimsky and Jonas Nicklas",27,0.5
capybara,"Edgars Beigarts",28,1
capybara,"adammck",29,1
vowpal_wabbit,"Brian Muller",0,1.3333333333333333
vowpal_wabbit,"Hal Daume III",1,53.41666666666667
vowpal_wabbit,"John Langford",2,109.83333333333334
vowpal_wabbit,"Vaclav Petricek",3,1.1666666666666665
vowpal_wabbit,"Luong Hoang",4,19.25
vowpal_wabbit,"Chris Quirk",5,2.083333333333333
vowpal_wabbit,"U-NORTHAMERICA\jcl",6,1.9166666666666663
vowpal_wabbit,"Vladimir Vladimirov",7,0.3333333333333333
vowpal_wabbit,"Nick Nussbaum",8,2.833333333333333
vowpal_wabbit,"Olivier Chapelle",9,1
vowpal_wabbit,"Paul Mineiro",10,20.666666666666664
vowpal_wabbit,"Sam Steingold",11,3.1666666666666665
vowpal_wabbit,"Kai-Wei Chang",12,2.5
vowpal_wabbit,"Alexey Rodriguez Yakushev",13,1
vowpal_wabbit,"ariel faigon",14,10.5
vowpal_wabbit,"sidsen",15,1
vowpal_wabbit,"Jon Morra",16,5
vowpal_wabbit,"Jake Hofman",17,1
vowpal_wabbit,"Jaimyoung Kwon",18,0.5
vowpal_wabbit,"ericwhyne",19,1
vowpal_wabbit,"someben",20,1
vowpal_wabbit,"Alekh Agarwal",21,1
vowpal_wabbit,"trufanov-nok",22,2
vowpal_wabbit,"Zhen Qin",23,1
vowpal_wabbit,"Shravan M Narayanamurthy",24,0.5
vowpal_wabbit,"Paulius Klyvis",25,0.5
vowpal_wabbit,"grf",26,0.5
vowpal_wabbit,"Gordon Rios",27,1.5
vowpal_wabbit,"Anna Choromanska",28,0.5
vowpal_wabbit,"fenchel",29,1
joomla-cms,"Andrew Eddie",0,286.0833333333334
joomla-cms,"Jean-Marie Simonet",1,476.18333333333226
joomla-cms,"Rouven WeÃŸling",2,137.78333333333336
joomla-cms,"Nicholas K. Dionysopoulos",3,149.5
joomla-cms,"Michael Babker",4,544.9166666666666
joomla-cms,"chrisdavenport",5,2.5
joomla-cms,"Anthony Ferrara",6,15.55
joomla-cms,"Rey Gigataras",7,3.283333333333333
joomla-cms,"Rob Schley",8,161.4666666666669
joomla-cms,"Matt Thomas",9,1.5
joomla-cms,"Johan Janssens",10,160.46666666666673
joomla-cms,"Louis Landry",11,65.75000000000006
joomla-cms,"Peter van Westen",12,14.25
joomla-cms,"Ercan Ozkaya",13,11.466666666666667
joomla-cms,"Christophe Demko",14,57.31666666666668
joomla-cms,"Hannes Papenberg",15,36.03333333333333
joomla-cms,"bembelimen",16,5.5
joomla-cms,"Elin Waring",17,162
joomla-cms,"Dennis Hermatski",18,12.333333333333334
joomla-cms,"Denise McLaurin",19,0.75
joomla-cms,"Mark Dexter",20,144.39999999999998
joomla-cms,"Ron Severdia",21,0.5833333333333333
joomla-cms,"Gergo Erdosi",22,12.866666666666667
joomla-cms,"Mitch Pirtle",23,7.216666666666666
joomla-cms,"Andy Miller",24,2.8166666666666664
joomla-cms,"Buddhima",25,80.36666666666663
joomla-cms,"kyleledbetter",26,48.33333333333333
joomla-cms,"Thomas Hunziker",27,9.666666666666668
joomla-cms,"Samuel Moffatt",28,19.616666666666664
joomla-cms,"javier gomez",29,7
joomla-cms,"Toby Patterson",30,1.5
joomla-cms,"Nicholas Dionysopoulos",31,35.5
joomla-cms,"Sander Potjer",32,0.5
joomla-cms,"Patrick Alt",33,8.166666666666668
joomla-cms,"Ian MacLennan",34,15.5
joomla-cms,"Beat",35,8.5
joomla-cms,"wilsonge",36,5.5
joomla-cms,"zero-24",37,2
joomla-cms,"Kubik-Rubik",38,16
joomla-cms,"Ram Tripathi",39,4.25
joomla-cms,"sebek",40,1
joomla-cms,"Yannick Gaultier",41,9.333333333333332
joomla-cms,"roland-d",42,2.5
joomla-cms,"dgt41",43,2.5
joomla-cms,"Roberto Segura - phproberto",44,20
joomla-cms,"Jason Williams",45,0.5
joomla-cms,"Enno Klasing",46,1.4999999999999998
joomla-cms,"Tino Brackebusch",47,0.5
joomla-cms,"Sergio Manzi",48,3
joomla-cms,"Julien Vonthron",49,0.5
joomla-cms,"Hooduku Team",50,2.5
joomla-cms,"Obsidev",51,1
joomla-cms,"Constantin Romankiewicz",52,1
joomla-cms,"David Hurley",53,7
joomla-cms,"Elijah Madden",54,4
joomla-cms,"Brian Teeman",55,2.5
joomla-cms,"Jonnathan",56,2.5
joomla-cms,"Levis Bisson",57,0.3333333333333333
joomla-cms,"dianaprajescu",58,24.166666666666668
joomla-cms,"Achal-Aggarwal",59,11
joomla-cms,"Nikolai Plath",60,62
joomla-cms,"Piotr Konieczny",61,2
joomla-cms,"P.Alex (Pruteanu Alexandru)",62,1.5
joomla-cms,"George Wilson",63,11
joomla-cms,"Don Gilbert",64,3
joomla-cms,"Alex Kempkens",65,1.4166666666666665
joomla-cms,"eitamar",66,0.5
joomla-cms,"Rishant Agarwal",67,1
joomla-cms,"Puneet Kala",68,24.333333333333332
joomla-cms,"kshitij sharma",69,2.5
joomla-cms,"nibra",70,12.5
joomla-cms,"David Jardin",71,5
jquery,"Dave Methvin",0,9.333333333333332
jquery,"Rick Waldron waldron.rick@gmail.com",1,4.333333333333333
jquery,"Timmy Willison",2,44.416666666666664
jquery,"John Resig",3,27.083333333333332
jquery,"jaubourg",4,30.583333333333332
jquery,"MichaÅ‚ GoÅ‚eÌ¨biowski",5,22.333333333333332
jquery,"timmywil",6,2
jquery,"Frederic Hemberger",7,0.5
jquery,"Oleg",8,6.5
jquery,"Richard Gibson",9,5.583333333333334
jquery,"Brandon Aaron",10,9.333333333333332
jquery,"Mike Sherov",11,3.333333333333333
jquery,"JÃ¶rn Zaefferer",12,4.666666666666667
jquery,"Arthur Verschaeve",13,0.5
jquery,"Trey Hunner",14,0.5
jquery,"David Serduke",15,0.5
jquery,"Elijah Manor",16,0.5
jquery,"byroot",17,1
jquery,"Ariel Flesler",18,0.5
jquery,"jrburke",19,3.5
jquery,"malsup",20,0.5
jquery,"Justin Meyer",21,0.5
jquery-ui,"Scott GonzÃ¡lez",0,200.9500000000001
jquery-ui,"Richard Worth",1,110.94999999999993
jquery-ui,"JoÌˆrn Zaefferer",2,47.199999999999996
jquery-ui,"Rafael Xavier de Souza",3,17.5
jquery-ui,"Keith Wood",4,18.53333333333333
jquery-ui,"Maggie Costello Wachs",5,1
jquery-ui,"Paul Bakaus",6,32.25
jquery-ui,"Scott Jehl",7,3.333333333333333
jquery-ui,"TJ VanToll",8,3.5
jquery-ui,"kborchers",9,5.166666666666666
jquery-ui,"Felix Nagel",10,12
jquery-ui,"Mike Sherov",11,18.366666666666667
jquery-ui,"gnarf",12,4.416666666666667
jquery-ui,"dominiquevincent",13,2.5
jquery-ui,"Klaus Hartl",14,0.5
jquery-ui,"David Petersen",15,0.8333333333333333
jquery-ui,"Nate Eagle",16,0.5
jquery-ui,"adam j. sontag",17,0.5
jquery-ui,"cherif",18,0.5
jquery-ui,"Pavel Selitskas",19,0.5
jquery-ui,"William Griffiths",20,0.5
jquery-ui,"Matthieu Penant",21,0.5
jquery-ui,"Jorge Barreiro",22,0.5
jquery-ui,"Lado Lomidze",23,0.5
jquery-ui,"Douglas",24,0.5
jquery-ui,"elisy",25,0.5
jquery-ui,"Michel Weimerskirch",26,0.5
jquery-ui,"stojce",27,0.5
jquery-ui,"Saji",28,0.5
jquery-ui,"BjÃ¸rn Johansen",29,1
jquery-ui,"David De Sloovere",30,0.5
jquery-ui,"Heiko Henning",31,0.5
jquery-ui,"Marc Grabanski",32,1
jquery-ui,"Eduardo Lundgren",33,0.5
requirejs,"jrburke",0,573.5
requirejs,"Andy Chung",1,0.5
requirejs,"James Burke",2,31.5
requirejs,"Kris Zyp",3,0.5
requirejs,"Tyll WeiÃŸ",4,2
requirejs,"justlaputa",5,0.5
requirejs,"Arian Stolwijk",6,0.5
requirejs,"Jimmy Theis",7,3
requirejs,"Mitchell Cowie",8,1
formtastic,"Justin French",0,113.08333333333333
formtastic,"Morton Jonuschat",1,3.0833333333333335
formtastic,"Thomas Walpole",2,1.3333333333333333
formtastic,"Larry Sprock",3,0.5
formtastic,"Michal Cichra",4,10.5
formtastic,"Andrew Haines",5,3
formtastic,"Gabriel Sobrinho",6,2.583333333333333
formtastic,"grimen",7,2.666666666666667
formtastic,"Pip Taylor",8,2
formtastic,"Karthik T",9,2
formtastic,"Jakub OkoÅ„ski",10,1.5
formtastic,"Nathan Long",11,1
formtastic,"JosÃ© Corcuera",12,1.25
formtastic,"Lars O. Overskeid",13,1
formtastic,"Marcello Barnaba",14,2
formtastic,"Alex Rothenberg",15,0.5
formtastic,"Ijonas Kisselbach",16,1
formtastic,"Wojciech WnÄ™trzak",17,0.5
formtastic,"Aditya Sanghi",18,2
formtastic,"Michael Koper",19,0.5
formtastic,"Matt Burke",20,1
formtastic,"Sascha Konietzke",21,1
kivy,"Jeff Pittman",0,12
kivy,"Zen-CODE",1,1.5
kivy,"Mathieu Virbel",2,225.08333333333334
kivy,"akshayaurora",3,32.41666666666666
kivy,"matham",4,9
kivy,"gabriel pettier",5,0.5
kivy,"Alexander Taylor",6,1.75
kivy,"Dusty Phillips",7,1
kivy,"dessant",8,0.75
kivy,"Christopher Denter",9,11
kivy,"Dominique B",10,0.5
kivy,"Thomas Hansen",11,4.833333333333333
kivy,"George Sebastian",12,2
kivy,"Sam Brotherton",13,1
kivy,"Karl Sander",14,0.3333333333333333
kivy,"tshirtman",15,4
kivy,"Brian Knapp",16,1
kivy,"Terje Skjaeveland",17,2.5
kivy,"Richard Larkin",18,0.5
kivy,"David Fraser",19,1
kivy,"Charles Merriam",20,2.5
kivy,"Ian Foote",21,0.5
kivy,"victor-rene",22,0.5
kivy,"Jorge Gueorguiev Garcia",23,0.3333333333333333
kivy,"Dean Serenevy",24,1
kivy,"Thomas-Karl Pietrowski",25,1
kivy,"Rene Horn",26,1
kivy,"Edwin Marshall (aspidites)",27,0.5
kivy,"Abhinav",28,0.5
kivy,"Julien Bouquillon",29,0.5
ion,"Koushik Dutta",0,114
ion,"Steve Lhomme",1,1
assetic,"Kris Wallsmith",0,168.5
assetic,"AndrÃ© Roaldseth",1,3.5
assetic,"xzyfer",2,2
assetic,"Johannes M. Schmitt",3,7
assetic,"Christophe Coevoet",4,3
assetic,"Francisco Facioni",5,3
assetic,"Alex Vasilenko",6,2
assetic,"Stephen Kirkby",7,1
assetic,"Maximilian Reichel",8,2
assetic,"Pierre du Plessis",9,1
assetic,"jarrod Nettles",10,2.5
assetic,"Matthias Krauser",11,1
assetic,"Keyvan Akbary",12,2
assetic,"Bruno Ais",13,5
assetic,"Nicolas Grekas",14,1.5
assetic,"dbu",15,1
assetic,"Dominik Zogg",16,3
assetic,"Maximilian Walter",17,2.5
assetic,"Pierre Tachoire",18,1.5
assetic,"Douglas Greenshields",19,1.5
assetic,"tiraeth",20,1.5
assetic,"Bart van den Burg",21,3.5
assetic,"Olivier Louvignes",22,3.5
assetic,"Benjamin Doherty",23,2
assetic,"Maxime Thirouin",24,5.5
assetic,"SeÌ�bastien HOUZEÌ�",25,1
assetic,"ever.zet",26,0.5
assetic,"Sebastiaan Stok",27,1
Leaflet,"Vladimir Agafonkin",0,117
Leaflet,"danzel",1,13
Leaflet,"Steve Kashishian",2,2
Leaflet,"Johannes",3,0.5
Leaflet,"John Firebaugh",4,8
Leaflet,"Bernhard Eder",5,1
Leaflet,"AndreyGeonya",6,1
Leaflet,"Mattias Bengtsson",7,1
Leaflet,"Marc Tobias Metten",8,1
Leaflet,"snkashis",9,6
Leaflet,"fastrde",10,1.5
Leaflet,"Robert Nordan",11,1
Leaflet,"Jason Sanford",12,4
Leaflet,"Eldar Djafarov",13,0.5
Leaflet,"Tom MacWright",14,1.5
Leaflet,"Alexander Parshin",15,0.5
Leaflet,"Konstantin.Myakshin",16,1
Leaflet,"anru",17,1
Leaflet,"emartinez",18,0.5
less.js,"cloudhead",0,43.5
less.js,"Luke Page",1,234.50000000000003
less.js,"jackwanders",2,1
less.js,"Triangle717",3,0.5
less.js,"ForbesLindesay",4,1
less.js,"Jacob Thornton",5,2.5
less.js,"Alexis Sellier",6,7.499999999999999
less.js,"Doug Haber",7,1.5
less.js,"XhmikosR",8,2
less.js,"seven-phases-max",9,19.5
less.js,"Christian Hammond",10,2.5
less.js,"Cloud Chen",11,2.5
less.js,"Mohammad Samman",12,0.5
less.js,"Matthew Smith",13,4
less.js,"meri",14,17.5
less.js,"shaun",15,0.5
less.js,"tscheinecker",16,3
less.js,"Ian Beck",17,2
less.js,"Simone Deponti",18,3
less.js,"hokaccha",19,3
less.js,"Joscha Feth",20,2
less.js,"John Reading",21,1
less.js,"Daniel Katz",22,1
less.js,"James Foster",23,1
less.js,"Luca Bernardo Ciddio",24,2
less.js,"Jay Adkisson",25,1
less.js,"OndrÌŒej Macoszek",26,2
less.js,"Bass Jobsen",27,3
less.js,"Salim Bensiali",28,2.5
less.js,"Jon Schlinkert",29,1
less.js,"Krzysztof Chrapka",30,1
less.js,"Rasmus Back",31,0.5
less.js,"Oliver Becker",32,1
libgdx,"badlogic",0,210.66666666666669
libgdx,"Bartol Karuza",1,0.8333333333333333
libgdx,"badlogicgames",2,1356.1666666666665
libgdx,"nathan.sweet",3,401.6666666666667
libgdx,"Andrew Shu",4,1.8333333333333333
libgdx,"davebaol",5,11.666666666666666
libgdx,"Christoph Aschwanden",6,1
libgdx,"Unkn0wn0ne",7,1.8333333333333333
libgdx,"Jaroslaw Wisniewski",8,2
libgdx,"Richard Martin",9,1
libgdx,"Ariel Coppes",10,7
libgdx,"christoph.widulle",11,4
libgdx,"lefay",12,0.5
libgdx,"Xoppa",13,730.6666666666666
libgdx,"Jon Renner",14,20
libgdx,"Justin Shapcott",15,247.16666666666669
libgdx,"TomSki",16,10
libgdx,"Tom",17,4
libgdx,"Matthew Robinson",18,0.5
libgdx,"Niklas Therning",19,6
libgdx,"BlueRiverTeam",20,6
libgdx,"Daniel Ludwig",21,3
libgdx,"hneuer",22,7.833333333333333
libgdx,"email.nex.software@gmail.com",23,9.833333333333332
libgdx,"anserran",24,2
libgdx,"moly",25,1.5
libgdx,"Vincent Bousquet",26,7.5
libgdx,"Mikhail Kreymerman",27,1.5
libgdx,"Daniel Holderbaum",28,13
libgdx,"Daniel Heinrich",29,1
libgdx,"sterwill@tinfig.com",30,136.5
libgdx,"Amir Szekely",31,1
libgdx,"Rob Bogie",32,1
libgdx,"Avetis",33,1.5
libgdx,"dfraska",34,2.3333333333333335
libgdx,"Manuel Bua",35,4
libgdx,"mattdesl",36,2
libgdx,"Thomas ten Cate",37,6.5
libgdx,"inferno",38,86
libgdx,"lordjone",39,2.5
libgdx,"Ncl8",40,0.5
libgdx,"bitiotic",41,2.5
libgdx,"Valentin Milea",42,4
libgdx,"st.lebach@gmail.com",43,2
libgdx,"dermetfan",44,0.5
libgdx,"Alexander Dorokhov",45,0.5
libgdx,"kalle.hamalainen85@gmail.com",46,0.8333333333333333
libgdx,"eric.spitz2000@gmail.com",47,1.8333333333333333
libgdx,"davedx@gmail.com",48,0.5
libgdx,"Przemek Muller",49,2.5
libgdx,"Alex Vega",50,1.5
libgdx,"siondream",51,1
libgdx,"James Game",52,2.833333333333333
libgdx,"Pedro Veloso",53,1
libgdx,"greek1979",54,0.5
libgdx,"Adrian Papari",55,1
libgdx,"Jesse Talavera-Greenberg",56,1
libgdx,"Gareth",57,1
libgdx,"didum",58,0.5
libgdx,"BlackBluegL",59,1
libgdx,"Stefan Bachmann",60,1
libgdx,"Pat",61,1
libgdx,"Paul Siegel",62,1
libgdx,"Rosthouse",63,1
Mailpile,"Brennan Novak",0,175.5
Mailpile,"Bjarni R. Einarsson",1,120
Mailpile,"SmÃ¡ri McCarthy",2,9.5
Mailpile,"HalldÃ³r RÃºnarsson",3,0.5
Mailpile,"Steinn Steinsen",4,0.5
Mailpile,"Folker Bernitt",5,3
Mailpile,"Lieblingswelt",6,0.5
Mailpile,"Vadim Rutkovsky",7,2.5
Mailpile,"John Faucett",8,2.5
Mailpile,"Erik Anderson",9,0.5
Mailpile,"Michal Kawalec",10,0.5
Mailpile,"Uli KÃ¶hler",11,0.5
Mailpile,"Jon Bringhurst",12,1
Mailpile,"Felipe Mobus",13,1
d3,"Mike Bostock",0,427.5
d3,"Luca Mussi",1,1.5
d3,"Jason Davies",2,53.5
d3,"John Firebaugh",3,1.5
d3,"Jeffrey Heer",4,0.5
d3,"Daniel Goldbach",5,1.5
d3,"Roger Bramon",6,2
d3,"Martin HaÌˆcker",7,2
d3,"Philippe Serhal",8,2
d3,"JosÃ© Romeu GarcÃ­a",9,0.5
d3,"ljani",10,2
d3,"Dave Landry",11,2
d3,"mauromelis",12,1
d3,"Arjen van Oostrum",13,1
d3,"Dorota",14,1
d3,"Fabricio Tavares de Oliveira",15,2
d3,"Alexander WU",16,0.5
d3,"Scott Cheng",17,0.5
d3,"Carlos Rendon",18,0.5
d3,"Prajit Ramachandran",19,1
d3,"Erik Cunningham",20,1
backup,"Brian D. Burns",0,135.66666666666666
backup,"Michael van Rooijen",1,37.16666666666667
backup,"Tomasz Stachewicz",2,1
backup,"Ivan Danci",3,2
backup,"Joe Crim",4,0.5
backup,"Daniel Skates",5,2
backup,"Arun Agrawal",6,0.8333333333333333
backup,"Mike Heijmans",7,2
backup,"Pritesh Jain",8,2
backup,"Jesse Dearing",9,1
backup,"Braintree",10,2
backup,"Doug Barth",11,2
backup,"Manuel Alabor",12,0.5
backup,"Steven Newson",13,1
backup,"JoeÌˆl GaÌˆhwiler",14,2
backup,"Ufuk Kayserilioglu",15,2
backup,"Aditya Sanghi",16,0.8333333333333333
backup,"stoyan",17,2
backup,"Pat Allan",18,1
backup,"Max Hollmann",19,1
backup,"Enrique GarcÃ­a Cota",20,2
backup,"Bernd Ahlers",21,0.5
backup,"Glauco CustÃ³dio",22,1
meteor,"David Glasser",0,130.3499999999999
meteor,"Slava Kim",1,132.61666666666667
meteor,"Nick Martin",2,39.15
meteor,"Emily Stark",3,38.5
meteor,"Avital Oliver",4,46.95
meteor,"Sashko Stubailo",5,51.100000000000016
meteor,"Alex Notov",6,0.5
meteor,"Braden Simpson",7,2.333333333333333
meteor,"matt debergalis",8,2.833333333333333
meteor,"Tim Haines",9,23.666666666666664
meteor,"Mike Bannister",10,4.583333333333333
meteor,"ekatek",11,1.95
meteor,"ZHANG Cheng",12,0.3333333333333333
meteor,"Andrew Wilcox",13,25.78333333333333
meteor,"Maxime Quandalle",14,3
meteor,"Geoff Schmidt",15,29.53333333333333
meteor,"Matthew Arbesfeld",16,8.2
meteor,"Naomi Seyfer",17,16.083333333333336
meteor,"David Greenspan",18,90.2
meteor,"Rasmus Erik Voel Jensen",19,0.5
meteor,"Justin SB",20,3.5
meteor,"Marc-Andre Lafortune",21,1
meteor,"Jonathan Pidgeon",22,0.5
meteor,"Heikki YlÃ¶nen",23,0.3333333333333333
meteor,"Ben Newman",24,2.5
vagrant,"Mitchell Hashimoto",0,654.8333333333333
vagrant,"Ole Michaelis",1,1
vagrant,"Adam Lazzarato",2,1
vagrant,"Brandon Philips",3,0.5
vagrant,"Fabio Rehm",4,26.5
vagrant,"Emiliano Ticci",5,1
vagrant,"Kalman Hazins",6,8.5
vagrant,"Seth Vargo",7,51.5
vagrant,"Takekazu Omi",8,1
vagrant,"Patrick Wyatt",9,1.5
vagrant,"Shawn Neal",10,21.5
vagrant,"VÃ­t Ondruch",11,0.5
vagrant,"Richard Guin",12,2.5
vagrant,"Max Lincoln",13,1.5
vagrant,"Boohbah",14,0.5
vagrant,"Artur Roszczyk",15,4
vagrant,"Eugene Ware",16,0.5
vagrant,"Brian Johnson",17,6.5
vagrant,"Timothy Sutton",18,4
vagrant,"Teemu Matilainen",19,20.5
vagrant,"gpkfr",20,3
vagrant,"Doug MacEachern",21,7.5
vagrant,"Nick DeMonner",22,1
vagrant,"Thomas Boerger",23,4.5
vagrant,"Wayne E. Seguin",24,2
vagrant,"Seginoviax",25,6
vagrant,"Govinda Fichtner",26,0.5
vagrant,"Chris Hubbard",27,1.5
vagrant,"Stoned Elipot",28,6.5
vagrant,"Charles Strahan",29,4
vagrant,"Eric Saxby",30,11.5
vagrant,"Mark Harrison",31,1
vagrant,"Tomoyuki Sahara",32,5
vagrant,"Elan RuusamÃ¤e",33,2
vagrant,"Salimane Adjao Moustapha",34,0.5
vagrant,"Jan Thomas Moldung",35,5
vagrant,"JÃ¶rn Schwarze",36,0.5
vagrant,"Christopher Chan-Nui",37,2
vagrant,"Evan Borgstrom",38,0.5
vagrant,"Myles A. K. Steinhauser",39,0.5
vagrant,"Clinton Wolfe",40,4
vagrant,"Philipp Franke",41,3.5
vagrant,"Gurpartap Singh",42,1
vagrant,"Tarrant",43,0.5
vagrant,"cuberri",44,1
vagrant,"Elliot Segler",45,0.5
vagrant,"Matt Wrock",46,1.5
vagrant,"Alexander Kurilo",47,0.5
vagrant,"Tim Joseph Dumol",48,0.5
vagrant,"John Watson",49,0.5
vagrant,"Mike Lundy",50,0.5
vagrant,"Steven Leung",51,0.5
vagrant,"Hiroshi Miura",52,1.5
vagrant,"Achim Herwig",53,0.5
vagrant,"Gilles Cornu",54,4.833333333333333
vagrant,"Collin Allen",55,1.3333333333333333
vagrant,"Nick Anderson",56,1
vagrant,"U-quartz\Cory",57,0.5
vagrant,"Torben Knerr",58,1.5
vagrant,"Naoto TAKAHASHI",59,1.5
vagrant,"Mark Peek",60,2.5
vagrant,"Marno van der Molen",61,1
vagrant,"Raadad Elsleiman",62,4
vagrant,"Marc Meszaros",63,0.5
vagrant,"agreenbhm",64,0.5
vagrant,"khiro",65,0.5
vagrant,"Kostyantyn Fomin",66,1
vagrant,"Ian Downes",67,1
vagrant,"Mike Fiedler",68,2
vagrant,"Scott Sanders",69,0.5
vagrant,"Michael Lopez",70,1.5
vagrant,"Paul Hinze",71,13
vagrant,"Charlie Huggard",72,2
vagrant,"Ryan Uber",73,0.5
vagrant,"John Bender",74,1
vagrant,"BlackEagle",75,1
vagrant,"Jack Pearkes",76,0.5
vagrant,"Jacob Clark",77,0.5
flask,"Armin Ronacher",0,45.833333333333336
flask,"Thomas Waldmann",1,1
flask,"Daniel NeuhaÌˆuser",2,0.3333333333333333
flask,"Justin Quick",3,0.8333333333333333
flask,"Keyan Pishdadian",4,2
flask,"Markus Unterwaditzer",5,8
flask,"Sebastien Estienne",6,1
moment,"Rod Vagg",0,1
moment,"Igor Lima",1,0.3333333333333333
moment,"Tim Wood",2,38.91666666666667
moment,"Iskren Chernev",3,90.66666666666666
moment,"Werner Mollentze",4,1
moment,"Abdel Said",5,5
moment,"Suhail Alkowaileet",6,1
moment,"Nader Toukabri",7,2
moment,"Pasha L. Topchiyev (Asus G75VX)",8,0.8333333333333333
moment,"Menelion ElensÃºle (Andre Polykanine)",9,3.1666666666666665
moment,"kraz",10,0.8333333333333333
moment,"kaushik gandhi",11,1
moment,"vajradog",12,1.5
moment,"jbleduigou",13,1.5
moment,"Nedim Cholich",14,1
moment,"Petr Bela",15,1.5
moment,"Anatoly Mironov",16,1
moment,"Robert Allen",17,1
moment,"ulrik nielsen",18,0.5
moment,"MadMG",19,1
moment,"Luchs",20,0.5
moment,"Aggelos Karalias",21,1
moment,"Jared Morse",22,0.5
moment,"Jonathan Abourbih",23,1.8333333333333333
moment,"Chris Gedrim",24,0.3333333333333333
moment,"Colin Dean",25,1
moment,"Julio NapurÃ­",26,0.3333333333333333
moment,"Henry Kehlmann",27,0.8333333333333333
moment,"Eneko Illarramendi",28,0.3333333333333333
moment,"Ebrahim Byagowi",29,1
moment,"Tarmo Aidantausta",30,0.8333333333333333
moment,"Ragnar Johannesen",31,1
moment,"Robin van der Vliet",32,1.5
moment,"Juan G. Hurtado",33,0.3333333333333333
moment,"Moshe Simantov",34,1.5
moment,"Mayank Singhal",35,1
moment,"Bojan Markovic",36,1
moment,"adambrunner",37,0.8333333333333333
moment,"Armen Darabyan",38,1
moment,"Mohammad Satrio",39,1
moment,"Hinrik Ã–rn SigurÃ°sson",40,1
moment,"Lorenzo Giuliani",41,0.5
moment,"Irakli Janiashvili",42,1
moment,"Kruy Vanna",43,1
moment,"Michel Weimerskirch",44,1
moment,"recallfx",45,0.6666666666666666
moment,"Mindaugas MozÅ«ras",46,0.6666666666666666
moment,"Kristaps Karlsons",47,0.8333333333333333
moment,"Borislav Mickov",48,1
moment,"Floyd Pink",49,1
moment,"Harshad Kale",50,1
moment,"Weldan Jamili",51,0.8333333333333333
moment,"David Rossellat",52,1
moment,"Espen Hovlandsdal",53,0.5
moment,"Suvash Thapaliya",54,1
moment,"Joris RÃ¶ling",55,0.5
moment,"mechuwind",56,1
moment,"Caio Ribeiro Pereira",57,1
moment,"Valentin Agachi",58,0.8333333333333333
moment,"Andrei Damian-Fekete",59,0.8333333333333333
moment,"viktorminator",60,1
moment,"Martin Minka",61,1
moment,"Robert Sedovsek",62,1
moment,"Arjunkumar Krishnamoorthy",63,1
moment,"Kridsada Thanabulpong",64,1
moment,"Daniel Hagman",65,1
moment,"Anton VeÌ�rinov",66,0.6666666666666666
moment,"muminoff",67,1
moment,"bangnk",68,1
moment,"root",69,0.25
moment,"Zeno Zeng",70,0.25
moment,"ben",71,0.8333333333333333
moment,"Dan Dascalescu",72,3
moment,"Dustin J. Mitchell",73,1
moment,"Isaac Cambron",74,4.166666666666666
moment,"Brian Wyant",75,0.5
moment,"LacheÌ€ze Alexandre",76,0.5
moment,"Limon Monte",77,0.5
moment,"John Madhavan-Reese",78,0.25
moment,"Nicholas Bollweg",79,0.25
moment,"Rocky Meza",80,0.25
moment,"Peter Marsh",81,1
moment,"Christoph Hermann",82,1
moment,"hokaccha",83,0.5
moment,"Matt Garrett",84,0.5
moment,"Xotic750",85,1
moment,"Eric Hartford",86,0.5
moment,"Stephen Huenneke",87,1
moment,"gensym",88,0.5
mongoid,"Durran Jordan",0,599.8333333333334
mongoid,"Josh Martin",1,1.5
mongoid,"Arthur Neves",2,35.333333333333336
mongoid,"Conrad Irwin",3,0.5
mongoid,"calin",4,2
mongoid,"Hans Hasselberg",5,3.5
mongoid,"Douwe Maan",6,5
mongoid,"Rodrigo Saito",7,1.5
mongoid,"Tom Stuart",8,0.5
mongoid,"Christoph Grabo",9,0.5
mongoid,"Akira Matsuda",10,0.5
mongoid,"Peter Dedene",11,0.3333333333333333
mongoid,"Jacques Crocker",12,5.5
mongoid,"Bernerd Schaefer and Veezus Kreist",13,2
mongoid,"Jason Adams",14,1
mongoid,"Visnu Pitiyanuvath",15,1
mongoid,"Eric Marden",16,0.5
mongoid,"Tiago Rafael Godinho",17,0.5
mongoid,"Chris Winslett",18,1
mongoid,"Caio Filipini",19,8.5
mongoid,"netizer",20,1.5
mongoid,"Mat Schaffer and Paul Elliott",21,0.5
mongoid,"Mathias Biilmann Christensen",22,1
mongoid,"Jason Sydes",23,0.5
mongoid,"Chris Griego and Morgan Nelson",24,0.5
mongoid,"yaroslav zemlyanuhin",25,1
mongoid,"Matt",26,0.5
mongoid,"Matthew Schulkind",27,1.5
mongoid,"Konstantin Shabanov",28,1.5
mongoid,"Bowen Sun",29,1
mongoid,"Priyank Gupta",30,1
mongoid,"jmaicher",31,1
mongoid,"Gauthier Delacroix",32,1
mongoid,"GearHead90",33,0.5
mongoid,"Derick Bailey",34,1
mongoid,"jasl",35,1
mongoid,"Prem Sichanugrist",36,0.5
mongoid,"Paul Elliott",37,0.5
mongoid,"Sebastien Azimi",38,0.5
mongoid,"Durran Jordan and Tim Pope",39,0.5
pdf.js,"Brendan Dahl",0,28.833333333333332
pdf.js,"Rob Wu",1,18.5
pdf.js,"Vivien Nicolas",2,5.5
pdf.js,"Michael Payne",3,0.5
pdf.js,"Tim van der Meij",4,8.25
pdf.js,"Yury Delendik",5,53.25000000000001
pdf.js,"Jim Mathies",6,2.5
pdf.js,"Jonas Jenwald",7,10.75
pdf.js,"Mack Duan",8,2.25
pdf.js,"fkaelberer",9,2.5
pdf.js,"Adil Allawi",10,1
pdf.js,"Nicholas Nethercote",11,0.5
pdf.js,"Kalervo Kujala",12,2.3333333333333335
pdf.js,"Artur Adib",13,4.5
pdf.js,"notmasteryet",14,3.333333333333333
pdf.js,"Andreas Gal",15,0.5
pdf.js,"Christian Krebs",16,1
pdf.js,"Julian Viereck",17,0.3333333333333333
pdf.js,"Saebekassebil",18,1
pdf.js,"pramodhkp",19,1
pdf.js,"Rob Sayre",20,2.5
pdf.js,"Chris Jones",21,0.5
pdf.js,"Vivin Paliath",22,2.3333333333333335
pdf.js,"Jonas",23,1.3333333333333333
three.js,"Mr.doob",0,150.25
three.js,"alteredq",1,41
three.js,"Erik Kitson",2,0.5
three.js,"zz85",3,24.75
three.js,"Juergen Ahting",4,0.5
three.js,"Abe Pazos",5,1
three.js,"Daniel",6,0.5
three.js,"merpnderp",7,1
three.js,"Jono Brandel",8,0.5
three.js,"Ben Houston",9,47.583333333333336
three.js,"WestLangley",10,3.25
three.js,"michael",11,1
three.js,"Jos Dirksen",12,0.5
three.js,"Nicolas Garcia Belmonte",13,1.3333333333333333
three.js,"Nikos M",14,1
three.js,"Pierre Lepers",15,0.5
three.js,"Ian Kerr",16,2
three.js,"OpenShift guest",17,46.5
three.js,"Szymon Nowak",18,0.3333333333333333
three.js,"ElisÃ©e Maurer",19,0.5
three.js,"Brian Cajes",20,1
three.js,"Zelimir Fedoran",21,1.5
three.js,"repsac",22,81
three.js,"Sean Griffin",23,0.5
three.js,"Chris Lewis",24,0.5
Flashlight,"nate-parrott",0,568.6666666666667
Flashlight,"David HaberthÃ¼r",1,0.5
Flashlight,"olunx",2,1
Flashlight,"Laurent OF Fough",3,2
Flashlight,"Kroderia",4,2
Flashlight,"Yusuke Miyazaki",5,3
Flashlight,"SHIBATA Seiji",6,2
Flashlight,"mtunique",7,4
Flashlight,"Luis Forman",8,13.5
Flashlight,"Toni Hoffmann",9,11
Flashlight,"fengshuo",10,1
Flashlight,"Alain Adler",11,4.5
Flashlight,"Sebastien Bertrand",12,1
Flashlight,"Matthew Cheok",13,3
Flashlight,"songchenwen",14,6
Flashlight,"matth96",15,6
Flashlight,"Lanzafame",16,2
Flashlight,"George Lydakis",17,1.5
Flashlight,"Guilherme AraÃºjo",18,1
Flashlight,"Alx Stu",19,2
Flashlight,"xuxiaoteng",20,1.5
Flashlight,"Philip Trauner",21,2
Flashlight,"Sachin Kesiraju",22,2
Flashlight,"Osile",23,1
Flashlight,"Jia Sui",24,1
Flashlight,"Arek JaskÃ³lski",25,1
Flashlight,"Frank Schmitt",26,1
Flashlight,"Allen Hsu",27,14
Flashlight,"Marc Bachmann",28,4.5
Flashlight,"xremix",29,13.833333333333332
Flashlight,"Massimiliano Marcon",30,58
Flashlight,"Alex Zavrazhniy",31,2.5
Flashlight,"Zhao Han",32,1
Flashlight,"hekt",33,1
Flashlight,"Erik Johansson",34,1.5
Flashlight,"iagolast",35,1
Flashlight,"Kenny Levinsen",36,1.8333333333333333
Flashlight,"inket",37,1
Flashlight,"Jesse Friedman",38,2
Flashlight,"patternoia",39,1
Flashlight,"LastDanmer",40,0.3333333333333333
Flashlight,"Omar Abdelhafith",41,2
Flashlight,"vicugna",42,0.5
Flashlight,"Guillaume Boudreau",43,2
Flashlight,"Nicklas Lind",44,0.5
Flashlight,"Justin Brower",45,1
Flashlight,"gabriel",46,1
Flashlight,"hawkfalcon",47,1
Flashlight,"Henrik Bjornskov",48,1
Flashlight,"Ofer Affias",49,4
Flashlight,"Tim",50,1
Flashlight,"Andy Venet",51,1.5
Flashlight,"Will Stamper",52,1
Flashlight,"thenewhobbyist",53,1
Flashlight,"Martin STEFFEN",54,0.3333333333333333
Flashlight,"Sarath Mantrala",55,1
Flashlight,"Sebastian Grans",56,1
Flashlight,"Thomas Eschemann",57,1.5
Flashlight,"Matthew Finlayson",58,0.5
Flashlight,"Fang Yang",59,3
Flashlight,"Aziz Alto",60,1
Flashlight,"callmewhy",61,0.5
Flashlight,"ZHONGHuanGit",62,1
netty,"Trustin Lee",0,914.6666666666674
netty,"Norman Maurer",1,191.8333333333335
netty,"Prajwal Tuladhar",2,4.5
netty,"vibul",3,21.166666666666668
netty,"ian",4,1
netty,"Tim Boudreau",5,2.5
netty,"Jon Keys",6,2.5
netty,"Scott Mitchell",7,53.833333333333336
netty,"nmittler",8,64.83333333333334
netty,"Adrian Cole",9,0.5
netty,"Scott Blum",10,2
netty,"louiscryan",11,0.5
netty,"Daniel Bevenius",12,10.833333333333334
netty,"Stephane Landelle",13,3.5
netty,"Rogiel Sulzbach",14,1
netty,"fredericBregier",15,4.333333333333333
netty,"fboucher38",16,36
netty,"Idel Pivnitskiy",17,38
netty,"Matthias Einwag",18,7.5
netty,"Jeff Pinner",19,7.5
netty,"norman",20,11.166666666666666
netty,"Mike Schore",21,1.5
netty,"igariev",22,1
netty,"Alexey Parfenov",23,3.5
netty,"ursa",24,1
netty,"IonuÈ› G. Stan",25,0.5
netty,"David Dossot",26,1
netty,"Michael Nitschinger",27,26
netty,"Jongyeol Choi",28,3
netty,"Mousom Dhar Gupta",29,23.5
netty,"bk1te",30,12
netty,"Luke Wood",31,5.833333333333333
netty,"Jakob Buchgraber",32,15
netty,"Mirko Caserta",33,1.5
netty,"Leonardo Freitas Gomes",34,3.5
netty,"Atsuhiko Yamanaka",35,0.5
netty,"kxbmap",36,0.5
netty,"Sergey Skachkov",37,12
netty,"Marek Jelen",38,18
netty,"belliottsmith",39,1.5
netty,"Sam Young",40,4
netty,"Vladimir Krivosheev",41,1
netty,"Sun Ning",42,2.5
netty,"Cruz Bishop",43,1
netty,"Valentin Kovalenko",44,1
netty,"Matthew Leventi",45,1.5
netty,"Jestan Nirojan",46,19.833333333333332
netty,"alexey",47,2.5
netty,"Andrei Pozolotin",48,37.5
netty,"hepin1989",49,4
netty,"Peter Schulz",50,1
netty,"Jay",51,0.5
netty,"Robert Varga",52,1
netty,"fbregier",53,0.3333333333333333
netty,"Edwin Mol",54,0.5
netty,"kerr",55,1
netty,"iainmcgin",56,0.3333333333333333
netty,"Barber",57,1
netty,"bgallagher",58,2.5
AndEngine,"Nicolas Gramlich",0,597.5
AndEngine,"Janne Sinivirta",1,0.5
AndEngine,"Scott Kennedy",2,1
odoo,"bch",0,5.333333333333333
odoo,"Joel Grand-Guillaume",1,0.3333333333333333
odoo,"ced",2,20.28333333333333
odoo,"vra",3,9.333333333333334
odoo,"Fabien Pinckaers",4,161.06666666666663
odoo,"fp",5,2.5
odoo,"qdp-odoo",6,4.333333333333333
odoo,"Mustufa Rangwala",7,19.2
odoo,"Mantavya Gajjar",8,19.2
odoo,"Vo Minh Thu",9,56.78333333333334
odoo,"Antony Lesuisse",10,146.00000000000003
odoo,"Denis Ledoux",11,16.666666666666664
odoo,"DBR (OpenERP)",12,3.833333333333333
odoo,"Stephane Wirtel",13,37.083333333333336
odoo,"Quentin (OpenERP)",14,43.83333333333334
odoo,"Christophe Simonis",15,50.89999999999999
odoo,"Anthony Muschang",16,0.5
odoo,"mra (Open ERP)",17,19.366666666666664
odoo,"hda (Tiny)",18,12.333333333333334
odoo,"OpenERP",19,2.833333333333333
odoo,"uco (OpenERP)",20,30.916666666666668
odoo,"Simon Lejeune",21,16.333333333333336
odoo,"Vir (Open ERP)",22,19.283333333333335
odoo,"mtr",23,8.5
odoo,"Dhara (OpenERP)",24,6
odoo,"Rajesh Prajapati (OpenERP)",25,1.5
odoo,"Jay (Open ERP)",26,4.866666666666667
odoo,"Numerigraphe - Lionel Sausin",27,10.833333333333334
odoo,"Olivier Dony",28,42.266666666666666
odoo,"Harry (Open ERP)",29,15.666666666666668
odoo,"Amit Parmar (OpenERP)",30,0.3333333333333333
odoo,"Josse Colpaert",31,26.666666666666668
odoo,"pinky",32,144.5333333333333
odoo,"Xavier Morel",33,137.65
odoo,"nch@tinyerp.com",34,2.6666666666666665
odoo,"psi (Open ERP)",35,16.2
odoo,"GÃ©ry Debongnie",36,8.5
odoo,"qdp",37,10.333333333333332
odoo,"apa-tiny",38,14.5
odoo,"aag (OpenERP)",39,4.333333333333334
odoo,"RCH(Open ERP)",40,5.166666666666666
odoo,"sbh (Open ERP)",41,26.583333333333332
odoo,"Raphael Collet",42,35.66666666666667
odoo,"Fabien Meghazi",43,56.25
odoo,"Paramjit Singh Sahota",44,4.166666666666666
odoo,"Arthur Maniet",45,1.3333333333333333
odoo,"dle@openerp.com",46,3
odoo,"RGA(openERP)",47,2.333333333333333
odoo,"Denis Ledoux dle@openerp.com",48,3
odoo,"niv-openerp",49,138.91666666666666
odoo,"Bharat Devnani (OpenERP)",50,1.8333333333333333
odoo,"Pinakin Nayi (OpenERP)",51,1.5
odoo,"Georges Racinet",52,2
odoo,"Rifakat Haradwala (Open ERP)",53,1.8333333333333333
odoo,"Martin Trigaux",54,45.66666666666667
odoo,"nel@tinyerp.com",55,7.583333333333333
odoo,"ron@tinyerp.com",56,8
odoo,"PSO(OpenERP)",57,0.5
odoo,"tiny",58,4
odoo,"ATP (Open ERP)",59,5.833333333333333
odoo,"qdp-launchpad@tinyerp.com",60,3
odoo,"PAP(OpenERP)",61,2.5
odoo,"Sofia",62,4
odoo,"olt@tinyerp.com",63,0.5
odoo,"Mayur Maheshwari (OpenERP)",64,0.3333333333333333
odoo,"Stefan Rijnhart",65,0.5
odoo,"vta vta@openerp.com",66,9.333333333333332
odoo,"Arnaud Pineux",67,10.083333333333332
odoo,"Jeremy Kersten",68,6
odoo,"ajay javiya (OpenERP)",69,23.083333333333336
odoo,"Jigar Amin - OpenERP",70,2.5833333333333335
odoo,"Twinkle Christian (OpenERP)",71,1.5
odoo,"Parth Gajjar (Open ERP)",72,8.25
odoo,"Thibault DelavallÃ©e",73,201.70000000000005
odoo,"tpa-odoo",74,20.500000000000004
odoo,"KSA (Open ERP)",75,6.166666666666666
odoo,"Panos Christeas",76,28.333333333333332
odoo,"DSH (Open ERP)",77,8
odoo,"FranÃ§ois Degrave",78,1.3333333333333333
odoo,"Jagdish Panchal (Open ERP)",79,3.833333333333333
odoo,"Antonin Bourguignon",80,10.166666666666668
odoo,"Vidhin Mehta (OpenERP)",81,8
odoo,"JÃ©rome Maes",82,7.5
odoo,"rpa (Open ERP)",83,1.8333333333333333
odoo,"Rucha (Open ERP)",84,22.666666666666664
odoo,"jke-openerp",85,23.166666666666664
odoo,"Christophe Matthieu",86,99.33333333333333
odoo,"Thibault Francois",87,2.833333333333333
odoo,"qdc",88,0.8333333333333333
odoo,"Cecile Tonglet",89,1
odoo,"p_christeas",90,1
odoo,"Ysa (Open ERP)",91,0.5
odoo,"P. Christeas",92,5.083333333333333
odoo,"Mod2 Team(OpenERP)",93,1.8333333333333333
odoo,"Yogesh (OpenERP)",94,2.833333333333333
odoo,"MVA",95,7.333333333333333
odoo,"atp (OpenERP)",96,1.6666666666666665
odoo,"Atul Patel (OpenERP)",97,6.333333333333333
odoo,"Cedric Snauwaert",98,13
odoo,"Roberto LÃ³pez LÃ³pez (OpenERP)",99,3
odoo,"Jignesh Rathod (OpenERP)",100,2
odoo,"Priyesh",101,6.583333333333332
odoo,"ysa",102,1.75
odoo,"Richard Mathot (OpenERP)",103,15.166666666666666
odoo,"Divyesh Makwana (Open ERP)",104,4.5
odoo,"Somesh Khare",105,1
odoo,"Vishmita",106,1
odoo,"Chirag Dodiya (OpenERP)",107,1
odoo,"Minh Tran",108,2.8333333333333335
odoo,"FrÃ©dÃ©ric van der Essen",109,48
odoo,"Martin",110,0.5
odoo,"parthiv patel",111,4
odoo,"Conexus.at",112,2.5
odoo,"Osenda",113,3
odoo,"Nicolas Seinlet",114,5
odoo,"Cubic ERP",115,2.5
odoo,"renatonlima@gmail.com",116,1
odoo,"Maxime Chambreuil",117,0.5
odoo,"nicolas.bessi@camptocamp.com",118,10
odoo,"Yury Tello",119,3
odoo,"jeff@osbzr.com",120,0.5
odoo,"blaggacao",121,1.5
odoo,"Nhomar Hernandez",122,1.5
odoo,"Aaron Bohy",123,1
odoo,"eneldoserrata",124,1
odoo,"Michael Telahun Makonnen",125,2.5
odoo,"Goffin Simon",126,6
odoo,"Phil Frost",127,0.5
odoo,"yannick",128,4
odoo,"Goran Kliska",129,2
odoo,"Peter Herczeg",130,1.5
odoo,"Khushboo Bhatt (Open ERP)",131,11.5
odoo,"Meera Trambadia",132,1
odoo,"Lorenzo Battistini",133,0.5
odoo,"rolvraen",134,1
odoo,"grzegorz-openglobe",135,0.5
odoo,"ThinkOpen Solutions",136,1.5
odoo,"Fekete Mihai",137,0.5
odoo,"Laznik Dusan",138,1.5
odoo,"dusan",139,1.5
odoo,"Tidiane Sy (Baamtu)",140,2
odoo,"Ahmet AltÄ±nÄ±ÅŸÄ±k",141,1.5
odoo,"marcelo",142,2
odoo,"Tien Tran",143,2
odoo,"Foram Katharotiya (OpenERP)",144,0.5
odoo,"ssi (Open ERP)",145,1.5
odoo,"Naresh Choksy",146,5.5
odoo,"Rucha Patel",147,6.166666666666666
odoo,"ACH",148,0.5
odoo,"Kirti Savalia (OpenERP)",149,0.5
odoo,"gpa",150,1
odoo,"Anael Closson",151,4
odoo,"chirag patel",152,1.5
odoo,"Tejas Tank",153,2
odoo,"ARA (OpenERP)",154,2
odoo,"Frederic van der Essen",155,13.5
odoo,"ara@tinyerp.com",156,0.3333333333333333
odoo,"Mitesh Soni",157,0.5
odoo,"mso",158,1
odoo,"openerp-sle",159,4.5
odoo,"Rvo (Open ERP)",160,5.5
odoo,"Vijaykumar Baladaniya",161,1
odoo,"Prashant Panchal (OpenERP)",162,0.5
odoo,"Amit Vora",163,3
odoo,"RavishchanraMurari (Open ERP)",164,3
odoo,"Randhir Mayatra (OpenERP)",165,1
odoo,"Alexandre Fayolle",166,2
odoo,"jir",167,2
odoo,"Dharmraj Jhala (OpenERP)",168,1.3333333333333333
odoo,"vda (Open ERP)",169,4.333333333333333
odoo,"Openerp Online",170,6.333333333333333
odoo,"Kunal Chavda (OpenERP)",171,2.25
odoo,"Jiten (OpenERP)",172,2.833333333333333
odoo,"ddm",173,13.5
odoo,"chm@openerp.com",174,13.5
odoo,"ddm@openerp.com",175,4
odoo,"ssh-odoo",176,2.333333333333333
odoo,"Mitesh Savani",177,2
odoo,"bth-openerp",178,5
odoo,"Dharmraj Jhala",179,1.5
odoo,"Mahendra Barad (OpenERP)",180,10
odoo,"Nicolas Wisniewski",181,0.5
odoo,"msh-openerp",182,1
odoo,"Harshad Modi",183,0.3333333333333333
odoo,"mga@tinyerp.com",184,0.2
odoo,"Florent Xicluna",185,0.5
odoo,"Shanta Kabra",186,0.5
odoo,"Julien Thewys",187,2
django-social-auth,"MatÃ­as Aguirre",0,67.41666666666666
django-social-auth,"Stas Kravets",1,8.083333333333332
django-social-auth,"Alexey Boriskin",2,2.25
django-social-auth,"Steven Cummings",3,1.5
django-social-auth,"Alexander Todorov",4,1
django-social-auth,"makarov",5,0.5
django-social-auth,"Henry Ward",6,0.5
django-social-auth,"z4r",7,0.5
django-social-auth,"Jonas Degrave",8,0.5
django-social-auth,"Thomas Whitton",9,0.5
django-social-auth,"Amirouche Boubekki",10,0.5
django-social-auth,"Adam Hitchcock",11,0.5
django-social-auth,"vicalloy",12,0.3333333333333333
django-social-auth,"Sean Lee",13,0.3333333333333333
django-social-auth,"Daniel G. Taylor",14,1
django-social-auth,"Hassek",15,0.5
django-social-auth,"David Henderson",16,1
django-social-auth,"AurÃ©lien Bompard",17,0.5
django-social-auth,"Larry Price",18,0.5
django-social-auth,"User",19,0.5
django-social-auth,"Ravi Kotecha",20,0.3333333333333333
django-social-auth,"Amol Kher",21,0.5
django-social-auth,"Andrew Korzhuev",22,1
django-social-auth,"vinigracindo",23,1
django-social-auth,"Florian Moga",24,0.5
django-social-auth,"Devin Sevilla",25,0.5
django-social-auth,"Kevin O'Connor",26,1
django-social-auth,"niQo",27,0.5
django-social-auth,"Rafal Zawadzki",28,0.5
django-social-auth,"Chase Seibert",29,0.5
django-social-auth,"Jichao Ouyang",30,1
django-social-auth,"Iurii Kriachko",31,1
django-social-auth,"David Gouldin",32,0.5
django-social-auth,"gibuloto",33,0.5
django-social-auth,"Kulbir",34,0.5
django-social-auth,"Slava Bacherikov",35,0.25
django-social-auth,"Hepo",36,0.5
django-social-auth,"Matt Harris",37,1.5
django-social-auth,"GeekAn",38,0.5
openFrameworks,"arturo",0,1028.7333333333331
openFrameworks,"theo",1,37.41666666666668
openFrameworks,"Mehmet Akten",2,23.666666666666668
openFrameworks,"pelayo",3,2.5
openFrameworks,"Robert Xiao",4,0.5
openFrameworks,"danomatika",5,25.75
openFrameworks,"vade",6,19
openFrameworks,"ofTheo",7,537.3666666666668
openFrameworks,"lukasz karluk",8,108.33333333333333
openFrameworks,"Arthur Carabott",9,0.5
openFrameworks,"Adam Carlucci",10,11.833333333333332
openFrameworks,"Mark Pitchless",11,1
openFrameworks,"Elliot Woods",12,1.7
openFrameworks,"kylemcdonald",13,25
openFrameworks,"LeoColomb",14,10.333333333333334
openFrameworks,"zach gage",15,3.666666666666667
openFrameworks,"roxlu",16,15.233333333333338
openFrameworks,"zach",17,1
openFrameworks,"stefan",18,10.5
openFrameworks,"Christopher Baker",19,28.2
openFrameworks,"Joshua Noble",20,18.5
openFrameworks,"Lucas Vickers",21,0.5
openFrameworks,"Christoph Buchner",22,3.5
openFrameworks,"Memo Akten",23,8.533333333333331
openFrameworks,"Zach Lieberman",24,21.616666666666667
openFrameworks,"Lia",25,0.5
openFrameworks,"Matthew Gingold",26,0.5
openFrameworks,"Jason Van Cleave",27,0.5
openFrameworks,"Vanderlin",28,2.5
openFrameworks,"damian",29,7
openFrameworks,"arturo castro",30,18.499999999999996
openFrameworks,"NickHardeman",31,3.5
openFrameworks,"tgfrerer",32,1.2
openFrameworks,"Golan Levin",33,0.3333333333333333
openFrameworks,"Jeff Hoefs",34,0.25
openFrameworks,"Timon Skerutsch",35,1
openFrameworks,"Michael Hadley",36,0.5
openFrameworks,"Jonas Jongejan",37,0.8333333333333333
openFrameworks,"Elie Zananiri",38,4
openFrameworks,"obviousjim",39,4.5
openFrameworks,"Daniel Rosser",40,2
openFrameworks,"benben",41,6.5
openFrameworks,"Thiago Hersan",42,1.5
openFrameworks,"unknown",43,1.5
openFrameworks,"wasawi",44,8
fnordmetric,"finn zirngibl",0,1
fnordmetric,"Paul Asmuth",1,400
fnordmetric,"Laura Schlimmer",2,16
phabricator,"epriestley",0,2656.5000000000005
phabricator,"Joshua Spence",1,270.6666666666667
phabricator,"James Rhodes",2,81.5
phabricator,"Hangjun Ye",3,3
phabricator,"Cam Spiers",4,0.5
phabricator,"Bob Trahan",5,327.83333333333337
phabricator,"Chad Little",6,115.99999999999999
phabricator,"Mukunda Modell",7,1.5
phabricator,"vrana",8,110.16666666666664
phabricator,"awyler",9,3
phabricator,"Afaque Hussain",10,5.333333333333334
phabricator,"Jakub Vrana",11,4.5
phabricator,"Lauri-Henrik Jalonen",12,9.666666666666668
phabricator,"Edward Speyer",13,47.333333333333336
phabricator,"Ricky Elrod",14,15.333333333333332
phabricator,"Debarghya Das",15,8.5
phabricator,"Alan Huang",16,6.5
phabricator,"Julius Seporaitis",17,1
phabricator,"Elvan Hidayat",18,0.5
phabricator,"jungejason",19,5.5
phabricator,"austinkelleher",20,0.5
phabricator,"Ashish SHUKLA",21,0.5
phabricator,"Nick Pellegrino",22,1
phabricator,"Chad Horohoe",23,2
phabricator,"kwadwo",24,1.5
phabricator,"Fabian Stelzer",25,2
phabricator,"Tal Shiri",26,3.5
phabricator,"Anh Nhan Nguyen",27,12
phabricator,"Hafsteinn Baldvinsson",28,5.666666666666666
phabricator,"lkassianik",29,8
phabricator,"Brian Pane",30,0.5
phabricator,"Andrew Gallagher",31,1
phabricator,"tuomaspelkonen",32,5.666666666666666
phabricator,"David Cramer",33,1.5
phabricator,"jhester",34,0.5
phabricator,"Adam Simpkins",35,0.5
phabricator,"Juan Pablo Civile",36,1
phabricator,"Aviv Eyal",37,8
phabricator,"Asher Baker",38,2
phabricator,"Manuel Klimek",39,0.5
phabricator,"Eric Stern",40,0.5
phabricator,"adonohue",41,10.833333333333332
phabricator,"Vlad Albulescu",42,1
phabricator,"Aurelijus",43,0.5
phabricator,"Peng Li",44,1.5
phabricator,"Jason Ge",45,4.833333333333334
phabricator,"David Reuss",46,1.5
phabricator,"Bryan Cuccioli",47,3
phabricator,"gc3",48,0.5
phabricator,"Alex Quach",49,0.5
phabricator,"kevin",50,0.5
phabricator,"Alex Monk",51,2
phabricator,"Nick Harper",52,4.5
phabricator,"Marek Sapota",53,0.5
phabricator,"John-Ashton Allen",54,4
phabricator,"David Fisher",55,1.5
phabricator,"mkedia",56,1.3333333333333333
phabricator,"Dereckson",57,0.5
phabricator,"hwang",58,0.5
phabricator,"linead",59,0.5
phabricator,"Gareth Evans",60,2.5
phabricator,"Pieter Hooimeijer",61,14.833333333333332
phabricator,"Cristian Adamo",62,1
phabricator,"Mikael Knutsson",63,0.5
phabricator,"Michael Peters",64,0.5
phabricator,"elenaperezrioja",65,1
phabricator,"Suman Karumuri",66,1
phabricator,"indiefan",67,5
phabricator,"John Watson",68,1.5
phabricator,"Korvin Szanto",69,1
php-src,"Stig Bakken",0,70.67777777777778
php-src,"Sascha Schumann",1,52.72777777777779
php-src,"Kalle Sommer Nielsen",2,14.166666666666668
php-src,"Wez Furlong",3,102.18333333333328
php-src,"Xinchen Hui",4,576.4520202020201
php-src,"Zeev Suraski",5,90.36868686868686
php-src,"Anatol Belski",6,265.36868686868695
php-src,"Sebastian Bergmann",7,208.40202020202096
php-src,"Felipe Pena",8,1017.9742424242427
php-src,"Stanislav Malyshev",9,440.6333333333331
php-src,"William Martin",10,30.499999999999996
php-src,"Sander Roobol",11,19.5
php-src,"Zoe Slattery",12,539.0833333333335
php-src,"Andrea Faulds",13,124.16666666666666
php-src,"Mateusz Kocielski",14,0.5
php-src,"Antony Dovgal",15,707.6020202020202
php-src,"Sara Golemon",16,68.07424242424244
php-src,"Greg Beaver",17,224.8666666666673
php-src,"Sterling Hughes",18,16.700000000000003
php-src,"Steph Fox",19,474.583333333333
php-src,"Ilia Alshanetsky",20,256.6242424242425
php-src,"Hartmut Holzgraefe",21,34.33333333333333
php-src,"Gustavo AndrÃ© dos Santos Lopes",22,394.1666666666667
php-src,"Adam Harvey",23,78.5
php-src,"Ferenc Kovacs",24,29.666666666666664
php-src,"Eitan Mosenkis",25,1
php-src,"Rathna N",26,2
php-src,"Marcus Boerger",27,579.3833333333336
php-src,"Hannes Magnusson",28,69.33333333333333
php-src,"Remi Collet",29,55
php-src,"Tal Peer",30,1
php-src,"Rob Richards",31,92.53333333333332
php-src,"Moriyoshi Koizumi",32,249.75000000000006
php-src,"Josie Messa",33,262.8333333333333
php-src,"Pierrick Charron",34,27.666666666666664
php-src,"Jani Taskinen",35,111.29090909090908
php-src,"andy wharmby",36,661.6666666666669
php-src,"Mikko Koppanen",37,1.3333333333333333
php-src,"Shein Alexey",38,3.8333333333333335
php-src,"Rasmus Lerdorf",39,77.83333333333333
php-src,"Matt Ficken",40,15.5
php-src,"John Jawed (JJ)",41,0.5
php-src,"Michael Wallner",42,60.36666666666668
php-src,"Tjerk Meesters",43,21.166666666666664
php-src,"Jille Timmermans",44,2
php-src,"Nikita Popov",45,231.53333333333333
php-src,"Sriram Natarajan",46,5
php-src,"Matteo Beccati",47,31.083333333333332
php-src,"Eyal Teutsch",48,7
php-src,"Paulo Eduardo",49,1
php-src,"David Soria Parra",50,41.666666666666664
php-src,"Derick Rethans",51,219.91666666666677
php-src,"Pierre Joye",52,289.3944444444448
php-src,"Florian MARGAINE",53,6.333333333333334
php-src,"foobar",54,64.31868686868688
php-src,"Scott MacVicar",55,95.7909090909091
php-src,"Nuno Lopes",56,113.33333333333331
php-src,"Philip Olson",57,1.3333333333333333
php-src,"Kai Schroeder",58,2.333333333333333
php-src,"Johannes SchlÃ¼ter",59,99.7
php-src,"Dmitry Stogov",60,1050.1
php-src,"Daniel Convissor",61,50.33333333333333
php-src,"Veres Lajos",62,43.66666666666667
php-src,"EC2 Default User",63,1
php-src,"Dmitri Iouchtchenko",64,1
php-src,"Lonny Kapelushnik",65,5.5
php-src,"Reeze Xia",66,16
php-src,"Boro Sitnikovski",67,5.5
php-src,"Mariano Iglesias",68,1
php-src,"Raghubansh Kumar",69,813.6666666666667
php-src,"Lars Strojny",70,45.16666666666665
php-src,"Simon Welsh",71,0.3333333333333333
php-src,"Rodrigo Prado de Jesus",72,33
php-src,"Alexander Moskaliov",73,0.5
php-src,"Alexander Moskalev",74,0.5
php-src,"m.bennewitz",75,1
php-src,"Sanjay Mantoor",76,100.5
php-src,"gron1987",77,1
php-src,"Moshe Doron",78,2
php-src,"Rodrigo Wanderley de Melo Cardoso",79,1
php-src,"Michael Maclean",80,4.666666666666666
php-src,"Christopher Jones",81,282.4999999999999
php-src,"David Coallier",82,4.333333333333333
php-src,"Christian Stocker",83,25.25
php-src,"Eric Stewart",84,28.5
php-src,"Ant Phillips",85,623.4999999999998
php-src,"Steve Seear",86,79.33333333333334
php-src,"Antonio Diaz Ruiz",87,36
php-src,"Knut Urdalen",88,16.666666666666664
php-src,"Chris Wright",89,9.5
php-src,"SVN Migration",90,208.75000000000057
php-src,"Raphael Geissert",91,8
php-src,"Robin Fernandes",92,184.16666666666666
php-src,"Frank M. Kromann",93,2.3333333333333335
php-src,"Felix De Vliegher",94,22.83333333333333
php-src,"Martin Jansen",95,4.5
php-src,"KÃ©vin Dunglas",96,3
php-src,"Arnaud Le Blanc",97,81.36666666666666
php-src,"Alex Bobrov",98,1
php-src,"Andrew Skalski",99,1.4166666666666665
php-src,"Andreas Streichardt",100,1.5
php-src,"ptarjan",101,29.5
php-src,"Philip Hofstetter",102,1
php-src,"Takeshi Abe",103,14.166666666666666
php-src,"Stefan Esser",104,2.083333333333333
php-src,"Mattias Bengtsson",105,4.5
php-src,"Florian Anderiasch",106,7.833333333333333
php-src,"Robert Nicholson",107,114.5
php-src,"Marcelo Diniz",108,1.5
php-src,"Rafael Machado Dohms",109,22
php-src,"Lior Kaplan",110,3.5
php-src,"Sean Bright",111,1
php-src,"Leigh",112,5.833333333333334
php-src,"Anthony Ferrara",113,23
php-src,"Michael M Slusarz",114,4
php-src,"Rouven WeÃŸling",115,1
php-src,"Rui Hirokawa",116,158.5
php-src,"Yasuo Ohgaki",117,88
php-src,"Patrick Allaert",118,93.75
php-src,"Melvyn Sopacua",119,6.5
php-src,"Olivier DOUCET",120,22
php-src,"Marc Easen",121,1.5
php-src,"Ard Biesheuvel",122,13.500000000000002
php-src,"Popa Adrian Marius",123,4.333333333333333
php-src,"Gustavo Lopes",124,25.25
php-src,"Jakub Zelenka",125,9.5
php-src,"Omar Kilani",126,2.583333333333333
php-src,"Juan Basso",127,1
php-src,"Gwynne Raskind",128,3
php-src,"Kevin Israel",129,1
php-src,"Stig Venaas",130,1.0833333333333333
php-src,"Anantha Kesari H Y",131,4.499999999999999
php-src,"Douglas Goldstein",132,1.5
php-src,"OndÅ™ej HoÅ¡ek",133,2
php-src,"Seiji Masugata",134,1.1666666666666665
php-src,"Ryan Biesemeyer",135,0.5
php-src,"Andrey Andreev",136,1
php-src,"Sherif Ramadan",137,1
php-src,"Andrey Hristov",138,100.66666666666666
php-src,"Georg Richter",139,51.66666666666667
php-src,"Ulf Wendel",140,375.66666666666663
php-src,"Keyur Govande",141,7.333333333333333
php-src,"Timm Friebe",142,22
php-src,"Thies C. Arntzen",143,8.2
php-src,"Dan Kalowsky",144,0.5
php-src,"Andreas Karajannis",145,0.3333333333333333
php-src,"Henrique do Nascimento Angelo",146,20.333333333333332
php-src,"Dominic Luechinger",147,2.5
php-src,"mk-j",148,1
php-src,"Daniel Lowrey",149,25
php-src,"Paul Oehler",150,1.5
php-src,"jas-",151,3.5
php-src,"Jason Greene",152,5.366666666666666
php-src,"Andrei Zmievski",153,14.333333333333334
php-src,"Arjen Schol",154,6
php-src,"krakjoe",155,1
php-src,"Stanley Sufficool",156,4.7
php-src,"Matheus Degiovani",157,1.5
php-src,"George Schlossnagle",158,115.41666666666666
php-src,"pwolanin",159,2
php-src,"Edin Kadribasic",160,2.033333333333333
php-src,"Will Fitch",161,2.5
php-src,"Dan Scott",162,1
php-src,"Christopher Kings-Lynne",163,4.5
php-src,"William Felipe Welter",164,1
php-src,"Brian Shire",165,2.333333333333333
php-src,"michelangelo",166,1
php-src,"Vlad Krupin",167,0.6666666666666666
php-src,"Jan Lehnardt",168,2
php-src,"Pedro MFA Evangelista",169,1
php-src,"Danack",170,1
php-src,"Christian Seiler",171,8.833333333333334
php-src,"Guilherme Blanco",172,2
php-src,"Jeff Welch",173,4
php-src,"Bob Weinand",174,20.333333333333332
php-src,"Arpad Ray",175,40
php-src,"Conor McDermottroe",176,0.3333333333333333
php-src,"Etienne Kneuss",177,95.95
php-src,"Jouni Ahto",178,1.5833333333333333
php-src,"Boris Lytochkin",179,34.5
php-src,"Shane Caraveo",180,10.166666666666668
php-src,"Manuel Mausz",181,3
php-src,"Chris Vandomelen",182,0.25
php-src,"Igor Wiedler",183,33.5
php-src,"Damjan Cvetko",184,1
php-src,"Peter Cowburn",185,4.833333333333334
php-src,"Mike Willbanks",186,1
php-src,"Paul Garvin",187,0.5
php-src,"Joshua Thijssen",188,3
php-src,"Julien Pauli",189,2.5
php-src,"Stefan Marr",190,95.5
php-src,"Mark Baker",191,5
php-src,"donnut",192,30.5
php-src,"Sebastian SchÃ¼rmann",193,3.5
php-src,"Ben Longden",194,7.5
php-src,"Colin Viebrock",195,0.6666666666666666
php-src,"Andi Gutmans",196,19.066666666666663
php-src,"Zak Greant",197,2
php-src,"Ben Ramsey",198,2
php-src,"Alexey Zakhlestin",199,8.5
php-src,"Iain Lewis",200,11
php-src,"Matt Wilmas",201,14.666666666666666
php-src,"Alan Knowles",202,0.5
php-src,"mcq8",203,2
php-src,"Dave Kelsey",204,119.5
php-src,"Joey Smith",205,3
php-src,"Kirill Maximov",206,1.5
php-src,"Jeroen van Wolffelaar",207,4
php-src,"Aaron Hamid",208,1
php-src,"Sergey Akbarov",209,0.5
php-src,"marcosptf",210,2
php-src,"theanomaly.is@gmail.com",211,1
php-src,"Dmitry Panin",212,1
php-src,"Adam Gegotek",213,3
php-src,"MÃ¡rcio Almada",214,3
php-src,"jim winstead",215,1
php-src,"James Moore",216,0.5
php-src,"husman",217,1
php-src,"John Coggeshall",218,22.5
php-src,"Mark Karpeles",219,4.5
php-src,"Dan Libby",220,17.333333333333336
php-src,"root",221,5
php-src,"Mauricio Vieira",222,4
php-src,"Sammy Kaye Powers",223,2
php-src,"Stefan Roehrich",224,1
php-src,"Tim Siebels",225,0.5
php-src,"Ian Holsman",226,0.5
php-src,"Niklas Lindgren",227,1
php-src,"JÃ©rÃ´me Loyet",228,43.33333333333333
php-src,"Gernot Vormayr",229,2
php-src,"Robin Gloster",230,0.5
php-src,"David Zuelke",231,1
php-src,"George Wang",232,4.5
php-src,"Uwe Schindler",233,1
php-src,"ALeX Kazik",234,0.5
php-src,"Marco Pivetta",235,2.5
php-src,"Sean Coates",236,0.5
php-src,"Magnus Mï¿½ï¿½ttï¿½",237,1.5
php-src,"nikita2206",238,1
php-src,"Jay Smith",239,9
php-src,"Dejan Marjanovic",240,2
php-src,"AndrÃ© Langhorst",241,2
php-src,"Joe Orton",242,0.5
php-src,"Tim Strehle",243,3
php-src,"Davey Shafik",244,4.833333333333333
php-src,"Stig S. Bakken",245,1.5
php-src,"Daniel Beulshausen",246,0.9166666666666665
php-src,"Sobak",247,0.5
php-src,"Joseph Tate",248,1
php-src,"Markus Fischer",249,0.5
php-src,"Levi Morrison",250,57.5
php-src,"Eric Stenson",251,0.5
php-src,"Marcel Araujo",252,3
php-src,"Venkat Raghavan S",253,0.3333333333333333
php-src,"Masaki Fujimoto",254,0.3333333333333333
php-src,"Harald Radi",255,0.6666666666666666
devise,"Carlos Antonio da Silva",0,38
devise,"JosÃ© Valim",1,128.5
devise,"Samuel Cochran",2,2
devise,"Marcelo Silveira",3,3
devise,"Matthew Rudy Jacobs",4,1
devise,"Jon Phenow",5,0.5
devise,"Rodrigo Flores",6,3.5
devise,"Cyril Mougel",7,0.5
devise,"Drew Ulmer",8,2.5
devise,"Sean Hill",9,1
devise,"Chun-Yang",10,8
devise,"Lucas Mazza",11,4
devise,"Daniel Pehrson",12,1.5
devise,"Matt Connolly",13,1
devise,"Rodrigo Rosenfeld Rosas",14,1
devise,"Chaker Nakhli",15,1
devise,"Tan Jun Rong",16,1
devise,"John Wilger",17,1
devise,"Anshul Sharma",18,0.5
devise,"Dmitriy Kiriyenko",19,0.5
devise,"AndrÃ©s MejÃ­a",20,2
devise,"Vinicius Baggio",21,1
devise,"stJhimy",22,2
devise,"Guillaume Hain",23,0.5
devise,"Derek Kastner",24,0.5
devise,"Jacques Crocker",25,1.5
devise,"Erik Michaels-Ober",26,3
devise,"David Henry",27,6
devise,"George Millo",28,0.5
devise,"Szymon PrzybyÅ‚",29,1
devise,"Alexander Uvarov",30,1
devise,"Vasiliy Ermolovich",31,2
devise,"Mark Guk",32,0.5
devise,"Jonas Grimfelt",33,0.5
powerline,"Kim SilkebÃ¦kken",0,15.5
powerline,"ZyX",1,169
powerline,"S0lll0s",2,2.5
powerline,"Austin Beam",3,2
powerline,"Kovid Goyal",4,0.5
powerline,"Matthew M. Keeler",5,0.5
prawn,"Gregory Brown",0,43.166666666666664
prawn,"Evan Sharp",1,4
prawn,"Alex Dowad",2,1.5
prawn,"sandal",3,2
prawn,"Brad Ediger",4,9
prawn,"James Healy",5,6.833333333333333
prawn,"Jon Canady",6,0.3333333333333333
prawn,"paul",7,0.3333333333333333
prawn,"Jamis Buck",8,3
prawn,"Kenneth Kalmer",9,2
prawn,"Daniel Nelson",10,27
prawn,"Alexander [Cheba] Mankuta",11,3.833333333333333
prawn,"Florian Witteler",12,2
prawn,"jonathangreenberg",13,1.5
prawn,"CÃ©dric Boutillier",14,0.5
prawn,"Felipe Doria",15,83
prawn,"Erik Flood",16,1
prawn,"Jeremy Friesen",17,1
prawn,"Andrew O'Brien",18,0.5
prawn,"Petrik",19,0.5
puphpet,"Juan Treminio",0,251
puphpet,"Yuriy Gerasimov",1,3.5
puphpet,"Jason Endres",2,3
puphpet,"shivapoudel",3,9
puphpet,"Ankur Paul",4,3.5
puphpet,"Matthew Radcliffe",5,4.5
puphpet,"Luis Cordova",6,12.5
puphpet,"Andrew Keller",7,0.5
puphpet,"RoSk0",8,3
puphpet,"Ikoula",9,8.5
puphpet,"Marques Johansson",10,6.5
puphpet,"leipert",11,0.5
puppet,"Josh Partlow",0,74.83333333333334
puppet,"Josh Cooper",1,89.41666666666666
puppet,"Justin Stoller",2,13.750000000000002
puppet,"Andrew Parker",3,121.16666666666664
puppet,"cprice",4,33.333333333333336
puppet,"rahul",5,33.33333333333333
puppet,"John Duarte",6,25.083333333333332
puppet,"Michael Smith",7,7
puppet,"Colin",8,0.5
puppet,"Jeremy Barlow",9,1
puppet,"Jeff McCune",10,26.166666666666668
puppet,"Dominic Maraglia",11,71.5
puppet,"Branan Purvine-Riley",12,1
puppet,"Nick Lewis",13,38.5
puppet,"Daniel Pittman",14,153.00000000000003
puppet,"Britt Gresham",15,2
puppet,"Eric Thompson",16,11.833333333333332
puppet,"Dan Lidral-Porter",17,7.5
puppet,"Patrick Carlisle",18,49.833333333333336
puppet,"Kylo Ginsberg",19,27.666666666666664
puppet,"Henrik Lindberg",20,259.25
puppet,"Ken Barber",21,9.333333333333332
puppet,"Ryan Gard",22,1
puppet,"mruzicka",23,4.166666666666666
puppet,"Anderson Mills",24,1
puppet,"Matt Robinson",25,51
puppet,"Pieter van de Bruggen",26,22.916666666666664
puppet,"Dominic Cleal",27,7.333333333333333
puppet,"Kelsey Hightower",28,63
puppet,"Will Hopper",29,1.5
puppet,"Adrien Thebo",30,17.5
puppet,"Jacob Helwig",31,5.5
puppet,"Ethan J. Brown",32,13.5
puppet,"Jeff Weiss",33,4.333333333333333
puppet,"Jill Burrows",34,0.3333333333333333
puppet,"Scott Garman",35,2
puppet,"Matthaus Litteken",36,5.833333333333334
puppet,"Peter Huene",37,3.5
puppet,"Ben Hughes",38,1
puppet,"Rick Bradley",39,11.333333333333332
puppet,"Markus Roberts",40,60.16666666666668
puppet,"R.I.Pienaar",41,4.5
puppet,"luke",42,123.99999999999996
puppet,"Luke Kanies",43,346.9999999999999
puppet,"Brice Figureau",44,69.66666666666669
puppet,"James Turnbull",45,26.83333333333333
puppet,"Nate Wolfe",46,0.5
puppet,"Paul Berry",47,7.333333333333333
puppet,"Moses Mendoza",48,15.833333333333334
puppet,"nfagerlund",49,14.333333333333334
puppet,"Melissa Stone",50,0.5
puppet,"Russ Allbery",51,0.8333333333333333
puppet,"lutter",52,2.333333333333333
puppet,"Lauri Tirkkonen",53,0.5
puppet,"Chris Barker",54,0.5
puppet,"Clay Caviness",55,1.8333333333333333
puppet,"Gary Larizza",56,4.5
puppet,"Ohad Levy",57,1
puppet,"Michael Stahnke",58,1
puppet,"Christian Hofstaedtler",59,6.5
puppet,"Eric Sorenson",60,0.5
puppet,"Joshua Harlan Lifton",61,0.5
puppet,"Todd Zullinger",62,2.3333333333333335
puppet,"Marc Fournier",63,0.3333333333333333
puppet,"Hailee Kenney",64,5.5
puppet,"Thomas Hallgren",65,31.5
puppet,"Jesse Wolfe",66,23.166666666666664
puppet,"Kevin Corcoran",67,1
puppet,"Dustin J. Mitchell",68,4.5
puppet,"Erik DalÃ©n",69,13
puppet,"Peter Meier",70,0.5
puppet,"John Julien",71,6.166666666666667
puppet,"Alex Dreyer",72,1
puppet,"Max Martin",73,5
puppet,"Brandon High",74,2.5
puppet,"Garrett Honeycutt",75,4
puppet,"Ruth Linehan",76,10.5
puppet,"Dan Bode",77,2.5
puppet,"Jared Jennings",78,2.5
puppet,"Hunter Haugen",79,0.5
puppet,"Alice KÃ¦rast",80,1
puppet,"Thomas Bellman",81,1.3333333333333333
puppet,"Andrew Shafer",82,15.5
puppet,"Hector Rivas Gandara",83,3
puppet,"Bryan Kearney",84,2.333333333333333
puppet,"Nigel Kersten",85,9
puppet,"David Schmitt",86,2.3333333333333335
puppet,"mccune",87,2
puppet,"Jeffrey McCune",88,3
puppet,"Andrew Forgue",89,4.5
puppet,"Mark Plaksin",90,1
puppet,"Jasper Lievisse Adriaanse",91,5.833333333333333
puppet,"Kyle Anderson",92,4
puppet,"Paul Boyd",93,2
puppet,"Richard Crowley",94,2.5
puppet,"Paul Mucur",95,2
puppet,"Martin Englund",96,1
puppet,"Maciej Blizinski",97,0.5
puppet,"Ross West",98,0.5
puppet,"fiddyspence",99,0.5
puppet,"Rein Henrichs",100,4
puppet,"Brett Lentz",101,4
puppet,"Anselm Strauss",102,1
puppet,"Michael V. O'Brien",103,0.5
puppet,"Kosh",104,0.5
puppet,"Stefan Schulte",105,8.666666666666666
puppet,"Jeffrey C. Ollie",106,1.5
puppet,"Nan Liu",107,0.5
puppet,"Cameron Thomas",108,1
puppet,"Francois Deppierraz",109,3
puppet,"Ashley Penney",110,1
puppet,"Steven Lindberg",111,2
puppet,"Alex Harvey",112,1
puppet,"Sean E. Millichamp",113,5
puppet,"Digant Kasundra",114,1
puppet,"John Ferlito",115,0.5
puppet,"ajax",116,1
puppet,"Steven Jenkins",117,1.5
puppet,"beergeek",118,0.5
puppet,"Guillaume Rose",119,1
puppet,"mpalmer",120,0.5
puppet,"Carl Caum",121,1
puppet,"Rob Reynolds",122,1.5
puppet,"Julien Pivotto",123,2
puppet,"Veres Lajos",124,0.5
puppet,"Felix Frank",125,3
puppet,"Paul Lathrop",126,4
puppet,"Adam Jacob",127,0.25
puppet,"Tim Bishop",128,2
puppet,"Matthias Pigulla",129,0.5
puppet,"l",130,1
puppet,"Lindsey",131,1
puppet,"Till Maas",132,1
puppet,"Ludovic LANGE",133,0.3333333333333333
puppet,"PaweÅ‚ Tomulik",134,0.5
puppet,"Dieter De Meyer",135,1
pandas,"Jeffrey Tratner",0,18.583333333333332
pandas,"Wes McKinney",1,215.58333333333334
pandas,"Phillip Cloud",2,28.083333333333332
pandas,"y-p",3,23.833333333333332
pandas,"jreback",4,60.833333333333336
pandas,"Adam Klein",5,8.833333333333334
pandas,"John W. O'Brien",6,1
pandas,"sinhrks",7,2.1666666666666665
pandas,"Chang She",8,13.333333333333332
pandas,"Shane Conway",9,0.3333333333333333
pandas,"Spencer Lyon",10,0.3333333333333333
pandas,"David Stephens",11,2.583333333333333
pandas,"Jacob Schaer",12,2
pandas,"Andy Hayden",13,4
pandas,"Joris Van den Bossche",14,3.5
pandas,"PKEuS",15,0.8333333333333333
pandas,"Kevin Sheppard",16,0.8333333333333333
pandas,"jmorris0x0",17,1.5
pandas,"hsperr",18,1
pandas,"Paddy Mullen",19,0.25
pandas,"John McNamara",20,0.25
pandas,"Kieran O'Mahony",21,5.333333333333334
pandas,"Vincent Arel-Bundock",22,1.5
pandas,"Brandon Bradley",23,2
pandas,"Wouter Overmeire",24,2.5
pandas,"unutbu",25,2
pandas,"Jev Kuznetsov",26,1
pandas,"Dieter Vandenbussche",27,2
pandas,"Andreas WuÌˆrl",28,1
pandas,"Dan Birken",29,0.5
pandas,"immerrr",30,0.5
pandas,"Todd Jennings",31,1
pandas,"Vytautas Jancauskas",32,2
pandas,"ischwabacher",33,1
pandas,"rockg",34,1.5
pandas,"michaelws",35,0.5
pandas,"Viktor Kerkez",36,0.5
pandas,"Dale Jung",37,1
pandas,"Jason Sexauer",38,0.5
rails,"Mikel Lindsaar",0,12.666666666666666
rails,"David Heinemeier Hansson",1,278.48333333333346
rails,"JosÃ© Valim",2,214.61666666666667
rails,"JosÃ© Valim and Mikel Lindsaar",3,15
rails,"Abdelkader Boudih",4,16.5
rails,"Prem Sichanugrist",5,20.666666666666668
rails,"Cristian Bica",6,26.5
rails,"Andrew White",7,42.83333333333333
rails,"Piotr Sarnacki",8,166.66666666666669
rails,"Carlhuda",9,15.166666666666666
rails,"Michael Koziarski",10,28.083333333333332
rails,"Jeremy Kemper",11,169.03333333333336
rails,"Andy Jeffries",12,3
rails,"Joshua Peek",13,73.19999999999999
rails,"Timm",14,9
rails,"Tekin Suleyman",15,2
rails,"Sergey Nartimov",16,3.5
rails,"Jeroen van Dijk",17,4
rails,"Brian Cardarella",18,1
rails,"Pratik Naik",19,32
rails,"Yehuda Katz + Carl Lerche",20,23.749999999999996
rails,"Colin Curtin",21,2
rails,"Akshay Vishnoi",22,8.5
rails,"Rafael MendonÃ§a FranÃ§a",23,64.41666666666669
rails,"Yves Senn",24,40.95
rails,"Christian Felder (masone)",25,1
rails,"Frank Fischer",26,2
rails,"Chad Woolley",27,0.5
rails,"Santiago Pastorino",28,21.23333333333333
rails,"Xavier Noria",29,30.45
rails,"Jamis Buck",30,7
rails,"Alexey Vakhov",31,3
rails,"Yehuda Katz",32,43
rails,"Sven Fuchs",33,6.5
rails,"claudiob",34,3.333333333333333
rails,"Carl Lerche",35,12.616666666666667
rails,"Aaron Patterson",36,128.7333333333333
rails,"Rick Olson",37,22
rails,"Guillermo Iguaran",38,16.083333333333332
rails,"Francesco Rodriguez",39,8.616666666666667
rails,"brainopia",40,5
rails,"Fabrizio Regini",41,0.5
rails,"Bryan Helmkamp",42,1
rails,"Bruno Sutic",43,0.5
rails,"Franco Catena",44,0.5
rails,"John Firebaugh",45,3
rails,"Andre Arko",46,0.5
rails,"Brian Durand",47,2.3333333333333335
rails,"Vlad Bokov",48,1
rails,"Kir Shatrov",49,9.5
rails,"Ryan Dao",50,0.5
rails,"schneems",51,9.5
rails,"Genadi Samokovarov",52,2
rails,"@schneems and @mattt",53,1.5
rails,"Josh Kalderimis",54,5.333333333333333
rails,"Sam Stephenson",55,7
rails,"Prathamesh Sonpatki",56,1
rails,"thoefer",57,1
rails,"Gregg Kellogg",58,0.5
rails,"Ben Woosley",59,4.5
rails,"Godfrey Chan",60,6.5
rails,"Rafael ChacÃ³n",61,1
rails,"Thomas Drake-Brockman",62,1.5
rails,"Kenny Ortmann",63,1
rails,"Nicholas Seckar",64,20.333333333333336
rails,"Tobias LÃ¼tke",65,1.6666666666666665
rails,"Neeraj Singh",66,17.833333333333332
rails,"Ernie Miller",67,0.5
rails,"Mike Gaffney",68,1
rails,"Guo Xiang Tan",69,2.5
rails,"Emilio Tagua",70,0.7
rails,"Sam Pohlenz",71,1
rails,"Marcel Molina",72,3.75
rails,"Manfred Stienstra",73,9.25
rails,"Piotr Chmolowski",74,4
rails,"Drew Ulmer",75,1
rails,"JosÃ© Valim & Carlos Antonio da Silva",76,1
rails,"Matt Jones",77,4
rails,"Tu Hoang",78,0.5
rails,"Angelo capilleri",79,1
rails,"Josh Goebel",80,1
rails,"Steve Klabnik",81,2
rails,"grosser",82,1
rails,"Å�ukasz StrzaÅ‚kowski",83,111.49999999999999
rails,"Michael Lovitt",84,1
rails,"Hugo Roque",85,1
rails,"Tom Ward",86,1
rails,"Daniel Schierbeck",87,5.833333333333334
rails,"Carlos Antonio da Silva",88,9.666666666666666
rails,"Carlos Galdino",89,5
rails,"Olek Janiszewski",90,1
rails,"Alex Robbin",91,1
rails,"Alex Soulim",92,1
rails,"Maarten Claes",93,0.5
rails,"Thomas von Deyen",94,1
rails,"David Chelimsky",95,2.833333333333333
rails,"Arun Agrawal",96,0.5
rails,"robertomiranda",97,3.5
rails,"virusman",98,1
rails,"Joel JunstrÃ¶m",99,2.5
rails,"world.erb",100,1
rails,"Iain Beeston",101,1
rails,"Akira Matsuda",102,6
rails,"Piotr NieÅ‚acny",103,1
rails,"Nikolay Shebanov",104,1
rails,"Darragh Curran",105,0.5
rails,"Stefan Kaes",106,0.3333333333333333
rails,"Chris Kowalik",107,1
rails,"thedarkone",108,0.3333333333333333
rails,"Dan Pickett",109,0.5
rails,"Nicholas Bruning",110,2
rails,"Vipul A M",111,7.333333333333334
rails,"Sean Griffin",112,107.39999999999999
rails,"Erik Michaels-Ober",113,3
rails,"Matthew Draper",114,2.8333333333333335
rails,"Jeroen van Baarsen",115,0.5
rails,"Bogdan Gusiev",116,1.5
rails,"Jon Leighton",117,80.68333333333335
rails,"Roberto Vasquez Angel",118,2
rails,"jamie",119,3.5
rails,"Jeff Dean",120,2.5
rails,"Jacob Atzen",121,0.5
rails,"Trevor Turk",122,1
rails,"James Hill",123,0.5
rails,"Grant Hutchins & Peter Jaros",124,0.5
rails,"Tsutomu Kuroda",125,1
rails,"Samuel Kadolph",126,0.5
rails,"eileencodes",127,0.8333333333333333
rails,"Eloy Duran",128,4.5
rails,"EÌ�tienne BarrieÌ�",129,1
rails,"Ryuta Kamizono",130,7.033333333333333
rails,"Florian Weingarten",131,0.5
rails,"Dan McClain",132,1.5
rails,"Arthur Neves",133,1.1666666666666665
rails,"Konstantin Shabanov",134,2
rails,"Philippe Creux",135,0.5
rails,"Marc-Andre Lafortune",136,1.3333333333333333
rails,"Damien Mathieu",137,0.5
rails,"Juanjo BazaÌ�n",138,1
rails,"Vijay Dev",139,0.5
rails,"Rashmi Yadav",140,0.5
rails,"wangjohn",141,6.5
rails,"Michael Ryan",142,2.5
rails,"kennyj",143,2.5
rails,"Pat Allan",144,6
rails,"Mariano Valles",145,1.5
rails,"Brent Wheeldon & Nick Monje",146,2
rails,"Jack Dempsey",147,0.5
rails,"Brian Lopez",148,4
rails,"Joseph Palermo",149,2
rails,"Yamada Masaki",150,2
rails,"Victor Costan",151,2
rails,"Jeff Lawson",152,1
rails,"Matt Aimonetti",153,0.5
rails,"lsylvester",154,0.5
rails,"Joao Carlos",155,1
rails,"Rob Worley",156,1
rails,"Paul Gallagher",157,1
rails,"Paul Nikitochkin",158,0.5
rails,"Joachim Garth",159,1
rails,"Murray Steele",160,3.5
rails,"Ryan Oblak",161,1.5
rails,"Ethan",162,0.5
rails,"Takehiro Adachi",163,2.5
rails,"Mislav MarohniÄ‡",164,1
rails,"Edward Faulkner",165,2.5
rails,"Iain Hecker",166,1
rails,"Lucas Clemente",167,1
rails,"Joshua Wood",168,1
rails,"Aleksey Magusev",169,1
rails,"Dr.(USA) Joerg Schray",170,1
rails,"Nick Sieger",171,1
rails,"Lawrence Pit",172,2
rails,"Noemj",173,0.5
rails,"Serguei Filimonov",174,0.5
rails,"OZAWA Sakuro",175,1
rails,"Vasiliy Ermolovich",176,1
rails,"Florian Weber",177,1
rails,"Dylan Smith",178,1
rails,"Alexey Muranov",179,1
rails,"Rick Martinez",180,1.5
rails,"Dmitry Vorotilin",181,1
rails,"Lauro Caetano",182,2
rails,"railsbob",183,1
rails,"Will St. Clair + Neeraj Singh",184,2.5
rails,"Ian Young",185,1
rails,"David Peter",186,1
rails,"Szymon Nowak",187,0.5
rails,"Arthur Klepchukov",188,0.5
rails,"Florent Guilleux",189,1
rails,"Mack Earnhardt",190,0.5
rails,"Dave Desrochers",191,0.5
rails,"Alex MacCaw",192,0.5
rails,"Ulisses Almeida + Kassio Borges",193,1
rails,"Bryan Stearns",194,2
rails,"Frederick Cheung",195,3.5
rails,"Ian Lesperance",196,1
rails,"Kassio Borges",197,3.5
rails,"Christopher Meiklejohn",198,0.5
rails,"lulalala",199,0.5
rails,"Jim Remsik and Tim Pope",200,0.5
rails,"Roderick van Domburg",201,2.5
rails,"Raimonds Simanovskis",202,1
rails,"Pan Thomakos",203,1.5
rails,"Gilad Zohari",204,1
rails,"Aaron Cruz",205,1
rails,"Rishi Jain",206,0.5
rails,"tinogomes",207,0.5
rails,"Tom Lea",208,1
rails,"Uriel Katz",209,2.5
rails,"Kuldeep Aggarwal",210,1.5
rails,"Alexey Gaziev",211,2.5
rails,"gbuesing",212,5.333333333333334
rails,"Andrew Mutz",213,2
rails,"Doug Yun",214,0.5
rails,"Sebastian Martinez",215,0.5
rails,"Josh Susser",216,1
rails,"moro",217,2
rails,"Norman Clarke",218,3.25
rails,"Matt Bridges",219,5.166666666666666
rails,"Norbert Crombach",220,0.5
rails,"Ryan Davis",221,0.5
rails,"Mike Moore",222,2
rails,"Stephen Bannasch",223,2
rails,"Bart ten Brinke",224,1
rails,"Willem van Bergen",225,4
rails,"Simon Coffey",226,1
rails,"Xavier Shay",227,0.5
rails,"George Claghorn",228,0.5
rails,"Zuhao Wan",229,1.5
rails,"Anand",230,0.5
rails,"Andrew Kreiling",231,1
rails,"Leigh Caplan",232,0.5
rails,"Rolf Timmermans",233,2
rails,"Eugene Gilburg",234,1
rails,"Eric Saxby",235,0.5
rails,"stopdropandrew",236,0.5
rails,"Zachary Scott",237,1
rails,"Jacob Lauemoeller",238,1
rails,"Bernerd Schaefer",239,0.5
rails,"Hendy Tanata",240,1
rails,"Steve Purcell",241,1
rails,"Stefan Sprenger",242,1.5
rails,"Tim Raymond",243,0.5
rails,"Gert Goet",244,2
rails,"tomhuda",245,1.5
rails,"Josef Å imÃ¡nek",246,2.5
rails,"Robin BoÌˆning",247,3.5
rails,"Dan Gebhardt",248,0.5
rails,"Pablo Herrero",249,2.5
rails,"David Lee",250,1
rails,"Grace Liu",251,1
rails,"Kazimierz KieÅ‚kowicz",252,1.5
rails,"rohit",253,1
rails,"Prem Sichanugrist and Chris Toomey",254,0.3333333333333333
rails,"Marc SchÃ¼tz",255,0.5
rails,"Colin MacKenzie IV",256,1
rails,"Jeff Kreeftmeijer",257,1
rails,"Robin Dupret",258,0.5
rails,"Jakub KuÅºma",259,0.5
rails,"Ryan Bigg",260,0.5
Ratchet,"Chris Boden",0,86.5
Ratchet,"Mike Almond",1,1
Ratchet,"GrÃ©goire Pineau",2,1.5
RxJava,"Ben Christensen",0,312.8333333333333
RxJava,"Mairbek Khadikov",1,2.6666666666666665
RxJava,"David Gross",2,1.3333333333333333
RxJava,"Dave Moten",3,1.5
RxJava,"akarnokd",4,56.833333333333336
RxJava,"George Campbell",5,1.8333333333333333
RxJava,"zsxwing",6,14.833333333333332
RxJava,"Aaron Tull",7,0.5
RxJava,"MarkVanDerVoort",8,0.3333333333333333
RxJava,"Danny Yuan",9,0.5
RxJava,"headinthebox",10,1
RxJava,"Alex Wenckus",11,2
RxJava,"jmhofer",12,1
RxJava,"Joakim Bodin",13,3
RxJava,"Matt Jacobs",14,1
RxJava,"Jerome",15,0.6666666666666666
RxJava,"John Marks",16,0.6666666666666666
RxJava,"Michael Nitschinger",17,1.5
RxJava,"shendley",18,0.5
RxJava,"Pedro Viegas",19,4
RxJava,"Samuel Gruetter",20,0.5
RxJava,"Logan Johnson",21,1
Validation,"Alexandre (@alganet)",0,0.5
Validation,"Alexandre Gaigalas",1,141.5
Validation,"Henrique Moody",2,79
Validation,"Markus Malkusch",3,5
Validation,"Carlos AndrÃ© Ferrari",4,5
Validation,"Devin Torres",5,2.5
Validation,"Kinn Coelho JuliÃ£o",6,2.5
Validation,"root",7,1
Validation,"Andre Ramaciotti",8,15
Validation,"nickl-",9,30
Validation,"Kleber Hamada Sato",10,9
Validation,"Jair Henrique",11,3
Validation,"Jean Pimentel",12,20
Validation,"unknown",13,2.5
Validation,"Andy Wendt",14,3.5
Validation,"davidepastore",15,1.5
Validation,"FaÌ�bio da Silva Ribeiro",16,2.5
Validation,"Andrey Knupp Vital",17,2.5
Validation,"mf",18,2
Validation,"Jayson Reis",19,5
Validation,"Michael Firsikov",20,1
Validation,"Augusto Pascutti",21,0.5
resque,"Å�ukasz StrzaÅ‚kowski",0,6.5
resque,"Chris Wanstrath",1,15
resque,"Ryan Glover",2,1
resque,"Philipp Fehre",3,2
resque,"Ryan Biesemeyer",4,6
resque,"Einar Jonsson",5,5.5
resque,"Terence Lee",6,4.5
resque,"Joe Nelson",7,0.5
resque,"Ryan G",8,1
resque,"Kevin Shekleton",9,4
resque,"Steve Klabnik",10,5
resque,"Mike Mangino",11,1
resque,"Tony Arcieri",12,4
resque,"Eoin Coffey",13,0.5
resque,"Jacob",14,0.5
resque,"Ryan Carver",15,4
resque,"Jonathan Hyman",16,1.5
resque,"Aaron Patterson",17,0.5
resque,"Mike Foley",18,1
resque,"mpd",19,1
resque,"Pan Thomakos",20,1
resque,"sanemat",21,1
resque,"Steven Shingler",22,1.5
resque,"John Voloski",23,1
resque,"Tony Miller",24,0.5
resque,"Jared McFarland",25,0.5
resque,"Benjamin Manns",26,1
resque,"fillman",27,0.5
resque,"Chris Holmes",28,1
youtube-dl,"gcmalloc",0,1
youtube-dl,"Philipp Hagemeister",1,242.91666666666669
youtube-dl,"Filippo Valsorda",2,8.333333333333332
youtube-dl,"Jouke Waleson",3,3.5
youtube-dl,"Jaime MarquiÌ�nez FerraÌ�ndiz",4,71.08333333333333
youtube-dl,"Xu Cheng",5,0.5
youtube-dl,"Jai Grimshaw",6,0.5
youtube-dl,"rzhxeo",7,8.5
youtube-dl,"Sergey Mâ€¤",8,80.75
youtube-dl,"Adam Malcontenti-Wilson",9,1
youtube-dl,"Mattias Harrysson",10,0.5
youtube-dl,"pulpe",11,7
youtube-dl,"peugeot",12,9.5
youtube-dl,"Anton Larionov",13,2.5
youtube-dl,"xavier",14,0.5
youtube-dl,"5moufl",15,1
youtube-dl,"scheiba",16,1
youtube-dl,"Oskar Jauch",17,0.5
youtube-dl,"David Triendl",18,0.5
youtube-dl,"Yen Chi Hsuan",19,4.5
youtube-dl,"Juan C. Olivares",20,1
youtube-dl,"Pierre Rudloff",21,2.333333333333333
youtube-dl,"felix",22,0.5
youtube-dl,"Andreas Schmitz",23,0.5
youtube-dl,"Leslie P. Polzer",24,1
youtube-dl,"Pornophage",25,0.5
youtube-dl,"Naglis Jonaitis",26,24
youtube-dl,"hassaanaliw",27,1.5
youtube-dl,"M.Yasoob Ullah Khalid â˜º",28,8.333333333333332
youtube-dl,"Magnus Kolstad",29,2
youtube-dl,"Paul Hartmann",30,1
youtube-dl,"sahutd",31,2.5
youtube-dl,"Johan K. Jensen",32,0.5
youtube-dl,"Petr Kutalek",33,1
youtube-dl,"Haricharan Padmanaban",34,0.5
youtube-dl,"Alexander Kirk",35,1
youtube-dl,"hojel",36,2
youtube-dl,"Michael Kaiser",37,1
youtube-dl,"Zack Fernandes",38,1
youtube-dl,"yac",39,0.5
youtube-dl,"Jelle van der Waa",40,0.5
youtube-dl,"robin",41,1.5
youtube-dl,"Tobias Bell",42,1
youtube-dl,"SyxbEaEQ2",43,0.5
youtube-dl,"David Wagner",44,0.5
youtube-dl,"Damon Timm",45,0.5
youtube-dl,"xantares",46,0.5
youtube-dl,"Mats",47,1
youtube-dl,"marcwebbie",48,0.5
youtube-dl,"MikeCol",49,1.5
youtube-dl,"Keith Beckman",50,0.5
youtube-dl,"Yasoob",51,1
youtube-dl,"Niklas LaxstrÃ¶m",52,0.5
youtube-dl,"t0mm0",53,1.5
youtube-dl,"Johny Mo Swag",54,2.833333333333333
youtube-dl,"John Boehr",55,0.5
youtube-dl,"mc2avr",56,1.5
youtube-dl,"net",57,3
youtube-dl,"codelol",58,0.5
youtube-dl,"Charles Chen",59,0.5
youtube-dl,"David Fabijan",60,1
youtube-dl,"Carlos Ramos",61,1
youtube-dl,"Filip B",62,0.5
youtube-dl,"Thomas Jost",63,0.5
youtube-dl,"Tithen-Firion",64,0.8333333333333333
youtube-dl,"Will Glynn",65,1
youtube-dl,"Ruirize",66,0.5
youtube-dl,"Takuya Tsuchida",67,0.5
youtube-dl,"Oleg Prutz",68,1
youtube-dl,"Erik Johnson",69,0.5
youtube-dl,"Michael Orlitzky",70,0.5
youtube-dl,"Adam Glenn",71,1
youtube-dl,"Christopher Krooss",72,0.5
youtube-dl,"Mathias Rav",73,0.5
youtube-dl,"Nicolas Ã‰vrard",74,0.5
youtube-dl,"dinesh",75,0.5
youtube-dl,"David-Development",76,1
youtube-dl,"CkuT",77,1
youtube-dl,"huohuarong",78,1
youtube-dl,"pachacamac",79,1
youtube-dl,"Georg Jaehnig",80,1
youtube-dl,"Andras Elso",81,0.5
youtube-dl,"nulloz",82,0.5
youtube-dl,"Lovius",83,0.5
youtube-dl,"MaxReimann",84,1
youtube-dl,"Matthew Rayfield",85,1
youtube-dl,"fiocfun",86,0.5
youtube-dl,"Marcin CieÅ›lak",87,0.3333333333333333
youtube-dl,"Ralf Haring",88,0.5
youtube-dl,"Sainyam Kapoor",89,0.5
youtube-dl,"winwon",90,0.5
youtube-dl,"Thijs Vermeir",91,0.5
youtube-dl,"Ariset Llerena",92,1
youtube-dl,"Will Sewell",93,0.25
youtube-dl,"pyed",94,0.5
youtube-dl,"Dao Hoang Son",95,0.5
youtube-dl,"Matthew Franglen",96,1
youtube-dl,"mcd1992",97,1
ruby,"naruse",0,113.03333333333332
ruby,"matz",1,169.78333333333336
ruby,"ko1",2,171.5
ruby,"nobu",3,555.1999999999996
ruby,"shyouhei",4,13
ruby,"hsbt",5,53.5
ruby,"normal",6,29.5
ruby,"glass",7,6
ruby,"charliesome",8,2
ruby,"kosaki",9,16.333333333333336
ruby,"usa",10,16.166666666666668
ruby,"kou",11,127.33333333333333
ruby,"akr",12,151.2
ruby,"seki",13,67.33333333333334
ruby,"drbrain",14,567.8333333333333
ruby,"jim",15,7.666666666666667
ruby,"dave",16,6
ruby,"aamine",17,31.5
ruby,"ktsj",18,4
ruby,"mame",19,20.083333333333332
ruby,"mrkn",20,7
ruby,"tadf",21,28
ruby,"ksaito",22,4.95
ruby,"yugui",23,25
ruby,"duerst",24,42
ruby,"muraken",25,6.5
ruby,"shigek",26,8
ruby,"knu",27,55.333333333333336
ruby,"eban",28,3.3333333333333335
ruby,"tenderlove",29,140.33333333333331
ruby,"zzak",30,6.666666666666666
ruby,"ngoto",31,3.3333333333333335
ruby,"keiju",32,24.833333333333332
ruby,"tmm1",33,5
ruby,"gotoyuzo",34,113.83333333333331
ruby,"nahi",35,27.25
ruby,"emboss",36,8.666666666666666
ruby,"michal",37,2
ruby,"technorama",38,3
ruby,"kouji",39,1.9166666666666665
ruby,"nagachika",40,2
ruby,"shirosaki",41,2.5
ruby,"nagai",42,637.8333333333334
ruby,"ocean",43,5
ruby,"ayumin",44,3
ruby,"suke",45,45.5
ruby,"katsu",46,1
ruby,"xibbar",47,8
ruby,"jeg2",48,7.5
ruby,"nari",49,0.8333333333333333
ruby,"marcandre",50,6.5
ruby,"shugo",51,11.416666666666668
ruby,"wakou",52,0.5
ruby,"ser",53,47.5
ruby,"ryan",54,10.833333333333334
ruby,"dblack",55,3.5
ruby,"akira",56,12
ruby,"why",57,3
ruby,"kazu",58,3
ruby,"svn",59,2
ruby,"ntalbott",60,5.333333333333333
ruby,"eregon",61,0.3333333333333333
ruby,"davidflanagan",62,2
ruby,"sorah",63,10
ruby,"mneumann",64,5
salt,"Thomas S Hatch",0,208.3333333333334
salt,"C. R. Oldham",1,12
salt,"DamianZaremba",2,1
salt,"Kris Saxton",3,2.5
salt,"Damian Myerscough",4,9.5
salt,"Drew Malone",5,1
salt,"Pedro Algarvio",6,173.33333333333337
salt,"David Boucha",7,24.5
salt,"Mike Place",8,36
salt,"Thomas Jackson",9,30
salt,"Samuel M Smith",10,16.5
salt,"Seth House",11,27.333333333333332
salt,"Colton Myers",12,3.666666666666667
salt,"Ray Chen",13,1
salt,"Joseph Hall",14,80.66666666666667
salt,"Wesley Lancel",15,1
salt,"Erik Johnson",16,41.58333333333333
salt,"rallytime",17,49.83333333333333
salt,"Mathieu Le Marec - Pasquet",18,15.666666666666668
salt,"Flavian",19,1
salt,"Daniel Wallace",20,16.833333333333336
salt,"Jeroen Nijhof",21,0.5
salt,"Frank Klaassen",22,5.5
salt,"Steve Weber",23,2.5
salt,"Sean Channel",24,2.5
salt,"Dmitry Kuzmenko",25,3.5
salt,"Thayne Harbaugh",26,2
salt,"Jeff Schroeder",27,3.1666666666666665
salt,"Erik Nolte",28,1.3333333333333333
salt,"Ryan Lane",29,21.5
salt,"shadowfax-chc",30,9
salt,"Amir Pakdel",31,2
salt,"Alan Garfield",32,1
salt,"Nitin Madhok",33,8.833333333333334
salt,"Jeff Frost",34,0.5
salt,"Jeff Hutchins",35,2.5
salt,"pille",36,2
salt,"Harley Pig",37,0.5
salt,"Stas Alekseev",38,1
salt,"Barry Laffoy",39,1
salt,"James E. Blair",40,1.5
salt,"Radek Rada",41,1.5
salt,"starzyk1",42,9
salt,"Adam Garside",43,1.5
salt,"Ulrich Dangel",44,1
salt,"Scott Walton",45,7.833333333333333
salt,"Michal Bicz",46,2.5
salt,"Fred Reimer",47,1
salt,"Mike Demmitt",48,2
salt,"Andrea-Redi Tsarida",49,1.5
salt,"Claudiu Popescu",50,3
salt,"Colin Johnson",51,1.6666666666666665
salt,"Mathias Gug",52,5
salt,"Omer Katz",53,4
salt,"Alexander Pyatkin",54,5
salt,"Emile 'iMil' Heitor",55,3.5
salt,"Bo Maryniuk",56,2.5
salt,"Diep Pham",57,1
salt,"silviu dicu",58,1
salt,"Daniel Hobley",59,0.5
salt,"Scott Percival",60,0.5
salt,"Justin Carmony",61,2
salt,"Gavin Swanson",62,4
salt,"mlister2006",63,1
salt,"David Cournapeau",64,2
salt,"Jason R. McNeil",65,1
salt,"Matthew Williams",66,16.333333333333332
salt,"blast_hardcheese",67,0.5
salt,"Gareth J. Greenaway",68,27.333333333333336
salt,"Ahmad Khayyat",69,1
salt,"Kraig Amador",70,0.5
salt,"ror6ax",71,2.5
salt,"Nick Lang",72,0.5
salt,"Chris Rebert",73,9.25
salt,"Nicolas Delaby",74,3
salt,"David Anderson",75,3.3333333333333335
salt,"Elias Probst",76,1.8333333333333333
salt,"Khris Richardson",77,1.5
salt,"Cezary Morga",78,1
salt,"Christer Edwards",79,2
salt,"Denis Generalov",80,2.5
salt,"Anselm Helbig",81,5.5
salt,"yannj-fr",82,1
salt,"Anita Krueger",83,2
salt,"Bruno Binet",84,3
salt,"Akilesh",85,1.5
salt,"KennethWilke",86,4.5
salt,"Marc Abramowitz",87,3
salt,"Jon Gretar Borgthorsson",88,1
salt,"pengyao",89,3
salt,"Kabhal",90,0.5
salt,"pyinx",91,3
salt,"ranl",92,14.166666666666666
salt,"Chad Heuschober",93,1
salt,"Bas Tichelaar",94,1.8333333333333333
salt,"Tomas Neme",95,0.3333333333333333
salt,"Nassim KACHA",96,0.3333333333333333
salt,"Kurtis Velarde",97,2.833333333333333
salt,"Alexander Haase",98,0.5
salt,"Tor Hveem",99,1.5
salt,"regilero",100,3.3333333333333335
salt,"Justin Findlay",101,4
salt,"Miguel Angel GuillÃ©n",102,1
salt,"Alexandre Letourneau",103,0.5
salt,"yuji-azama",104,1.5
salt,"Samuel Cormier-Iijima",105,1.5
salt,"Antoine Jacoutot",106,2
salt,"Joshua Elsasser",107,1
salt,"Jeffrey C. Ollie",108,2
salt,"Vladimir Bormotov",109,1
salt,"Dave Rawks",110,1.5
salt,"Josmar Dias",111,1
salt,"faust",112,1.5
salt,"Phil D'Amore",113,2
salt,"hvnsweeting",114,0.8333333333333333
salt,"Geoff Garside",115,1.5
salt,"Bret Palsson",116,5.5
salt,"Ben Miller",117,1
salt,"mguegan",118,2
salt,"Romeo Theriault",119,3.5
salt,"Sebastian Soderqvist",120,1
salt,"YanChii",121,1
salt,"Jed Glazner",122,0.5
salt,"vs",123,2.333333333333333
salt,"Ahmed Kamal",124,0.3333333333333333
salt,"Anthony Cornehl",125,2
salt,"Anthony Stanton",126,2
salt,"Sharan Kumar Monikanta Rajan",127,1
salt,"btibi",128,4
salt,"Clint Armstrong",129,1.5
salt,"Clint Savage",130,1
salt,"Syed Ali",131,2
salt,"Peter Baumgartner",132,3
salt,"morten",133,1
salt,"Roman Inflianskas",134,4
salt,"iquaba",135,0.5
salt,"Ethan Moore",136,0.5
salt,"Theodore Cowan",137,1
salt,"Toben Archer",138,0.5
salt,"LÃ¡szlÃ³ VaskÃ³",139,1
salt,"Narcolapser",140,2
salt,"Robert Keizer",141,1.5
salt,"George Marshall",142,1
salt,"Aditya Kulkarni",143,4
salt,"Alejandra Sanchez",144,1
salt,"NicholasTD07",145,0.5
salt,"Henrik Holmboe",146,5
salt,"David Lindquist",147,1
salt,"Mike Wilkerson",148,1
salt,"Xavier Barbosa",149,11.5
salt,"micahhausler",150,1
salt,"Jonathan Frank",151,0.5
salt,"IM",152,0.5
salt,"Arnold Bechtoldt",153,4.5
salt,"Aaron Tygart",154,1
salt,"Kaithar",155,2
salt,"Michael Persson",156,1
salt,"Pete Emerson",157,1
salt,"martin f. krafft",158,3
salt,"Justin Slattery",159,1
salt,"mikeslattery",160,1
salt,"Dennis Jacobfeuerborn",161,1
salt,"Seth Madison",162,1.5
salt,"Howard Roark",163,1
salt,"Jack Kuan",164,9.75
salt,"Evan Borgstrom",165,3
salt,"G. Clifford Williams",166,0.5
salt,"Byron Clark",167,1
salt,"Jurnell Cockhren",168,1
salt,"Niels Abspoel",169,0.5
salt,"rhealitycheck",170,0.5
salt,"Gideon Redelinghuys",171,1
salt,"Hank Donnay",172,0.5
salt,"Bruno Clermont",173,2
salt,"Daniel Naegele",174,0.5
salt,"Mickey Malone",175,0.5
salt,"Paul Nendick",176,1
salt,"Cowyn Li",177,1
salt,"ed lane",178,0.5
salt,"coocla",179,1
salt,"Peter Kruithof",180,0.5
salt,"Adam Mendlik",181,1
salt,"Michael Lustfield",182,1
salt,"Roman Imankulov",183,4
salt,"Starblade42",184,0.5
salt,"Ã˜yvind Saltvik",185,0.8333333333333333
salt,"Christophe Drevet-Droguet",186,1
salt,"Nick Lang (Salt minion)",187,1
salt,"Rodolphe QuiÃ©deville",188,1
salt,"Kiall Mac Innes",189,0.3333333333333333
salt,"Damien DESMARETS",190,0.5
salt,"K Jonathan Harker",191,1.5
salt,"Benn Eichhorn",192,1
salt,"Audrius Kucinskas",193,1
salt,"techdragon",194,1.5
salt,"Dan Colish",195,3.9166666666666665
salt,"fessoga5",196,0.5
salt,"fess",197,0.5
salt,"Massimiliano Torromeo",198,1
salt,"Jakub Vysoky",199,1
salt,"Yusuke Tsutsumi",200,1.5
salt,"Ryan Schneider",201,0.5
salt,"Andrew Noyes",202,1
salt,"Carlos PerellÃ³ MarÃ­n",203,0.5
salt,"Daniel Mizyrycki",204,1.5
salt,"Daniel Miller",205,2.5
salt,"olliewalsh",206,1
salt,"Matt Robenolt",207,0.5
salt,"Jonathan Ballet",208,1
salt,"Martin Schnabel",209,2.833333333333333
salt,"Alec Koumjian",210,0.5
salt,"ffa",211,0.5
salt,"Jim Dalton",212,0.5
salt,"Larry Price",213,0.5
salt,"Joost Cassee",214,0.5
salt,"Jayesh Kariya",215,37.5
salt,"Rupesh Tare",216,26.5
salt,"MichaÅ‚ Jarco",217,0.5
salt,"Roberto Aguilar",218,0.8333333333333333
salt,"Michal Galet",219,1
salt,"Tarjei HusÃ¸y",220,0.5
salt,"Ted Strzalkowski",221,0.5
salt,"Georges Racinet",222,1
salt,"Alexander Schwartz",223,1
salt,"SÅ‚awek Ehlert",224,0.5
salt,"MichaÃ«l Lemaire",225,0.5
salt,"Baiju Muthukadan",226,1
salt,"Vitalii Nazg",227,1
beets,"Adrian Sampson",0,73.33333333333333
beets,"Thomas Scholtes",1,16.166666666666664
beets,"Bruno Cauet",2,17.166666666666668
beets,"aroquen",3,0.5
beets,"Fabrice Laporte",4,5.999999999999999
beets,"Pedro Silva",5,2
beets,"Peter Schnebel",6,1.5
beets,"Malte Ried",7,1.5
beets,"kerobaros",8,0.5
beets,"Philippe Mongeau",9,1.5
beets,"Blemjhoo Tezoulbr",10,2.6666666666666665
beets,"Stig Inge Lea BjÃ¸rnsen",11,2
beets,"Marvin Steadfast",12,2.5
beets,"david hamp-gonsalves",13,0.3333333333333333
beets,"Dang Mai",14,0.5
beets,"Olin Gay",15,1
beets,"David Logie",16,0.5
beets,"Pierre Rust",17,1
beets,"Kyle Konrad",18,0.3333333333333333
capnproto,"Philip Quinn",0,2
capnproto,"Joshua Warner",1,1.5
capnproto,"Kenton Varda",2,220.5
capnproto,"Ed Maste",3,0.5
capnproto,"Jason Choy",4,0.5
capnproto,"Dan Schatzberg",5,0.5
capnproto,"Scott Purdy",6,1
capnproto,"Remy Blank",7,0.5
capnproto,"Brian Taylor",8,1
sass,"nex3",0,24.666666666666664
sass,"Nathan Weizenbaum",1,188.50000000000003
sass,"Chris Eppstein",2,36.833333333333336
sass,"Joshua Peek",3,1.5
sass,"hcatlin",4,0.6666666666666666
sass,"Jeffrey Jones",5,0.5
sass,"thedarkone",6,0.3333333333333333
sass,"Pete Browne",7,0.5
sass,"Alexander Pavlov",8,1.5
sass,"SATO Kentaro",9,1
sass,"Mo Morsi",10,0.5
sass,"Garry Hill",11,1
sass,"Cristi Balan",12,1.5
scikit-learn,"Olivier Grisel",0,29.78333333333333
scikit-learn,"kastnerkyle@gmail.com",1,3.5
scikit-learn,"Fabian Pedregosa",2,79.53333333333333
scikit-learn,"Gael varoquaux",3,41.5
scikit-learn,"David Cournapeau",4,1
scikit-learn,"Jan Hendrik Metzen",5,4
scikit-learn,"VirgileFritsch",6,8
scikit-learn,"Andreas Mueller",7,32.58333333333333
scikit-learn,"Kemal Eren",8,3.5
scikit-learn,"MechCoder",9,5.833333333333334
scikit-learn,"Lars Buitinck",10,29.449999999999992
scikit-learn,"Robert Layton",11,12
scikit-learn,"Michel Vincent",12,0.5
scikit-learn,"Conrad Lee",13,0.5
scikit-learn,"Alexandre Gramfort",14,10.833333333333334
scikit-learn,"Nelle Varoquaux",15,9
scikit-learn,"Edouard Duchesnay",16,1
scikit-learn,"Peter Prettenhofer",17,16.5
scikit-learn,"Pietro Berkes",18,1.5
scikit-learn,"David Warde-Farley",19,1
scikit-learn,"Gilles Louppe",20,16.833333333333332
scikit-learn,"Jake Vanderplas",21,24.666666666666664
scikit-learn,"Brian Cajes",22,0.5
scikit-learn,"Vlad Niculae",23,16.7
scikit-learn,"Mathieu Blondel",24,11.416666666666668
scikit-learn,"Raghav R V",25,1
scikit-learn,"dengemann",26,2.6999999999999997
scikit-learn,"osdf",27,0.3333333333333333
scikit-learn,"bthirion",28,1.1666666666666665
scikit-learn,"Hamzeh Alsalhi",29,3.333333333333333
scikit-learn,"Noel Dawe",30,1
scikit-learn,"Benjamin Peterson",31,1
scikit-learn,"Joel Nothman",32,7
scikit-learn,"dubourg",33,5
scikit-learn,"Shiqiao Du",34,1.3333333333333333
scikit-learn,"Ron Weiss",35,1.3333333333333333
scikit-learn,"mjbommar",36,1
scikit-learn,"Clemens Brunner",37,1.5
scikit-learn,"Alexander Fabisch",38,6
scikit-learn,"Rob Zinkov",39,0.5
scikit-learn,"Johannes SchÃ¶nberger",40,2
scikit-learn,"Immanuel Bayer",41,1.5
scikit-learn,"Brooke Osborn",42,1.5
scikit-learn,"Florian Wilhelm",43,3
scikit-learn,"kuantkid",44,2
scikit-learn,"Arnaud Joly",45,16.25
scikit-learn,"Corey Lynch",46,1.5
scikit-learn,"Philippe Gervais",47,0.25
scikit-learn,"Alexandre Passos",48,2.5
scikit-learn,"maheshakya",49,2.3333333333333335
scikit-learn,"Yann N. Dauphin",50,1
scikit-learn,"Nicolas TrÃ©segnie",51,2.833333333333333
scikit-learn,"Clay Woolam",52,2.5
scikit-learn,"Paolo Losi",53,2
scikit-learn,"Nicolas Pinto",54,1
scikit-learn,"Yaroslav Halchenko",55,1
scikit-learn,"Matthieu Perrot",56,1
scikit-learn,"Stefano Lattarini",57,0.5
scikit-learn,"Jean Kossaifi",58,0.5
phpunit,"Sebastian Bergmann",0,291.5
phpunit,"Giorgio Sironi",1,2.5
phpunit,"MÃ¡rcio Almada",2,4
phpunit,"Bernhard Schussek",3,2
phpunit,"Jeff Welch",4,36.5
phpunit,"Bastian Feder",5,2
phpunit,"Christer Edvartsen",6,0.5
phpunit,"sun",7,11
phpunit,"Davey Shafik",8,2.5
phpunit,"David Grudl",9,1
phpunit,"Volker Dusch",10,13.5
phpunit,"Ulrich Schmidt-Goertz",11,0.5
phpunit,"Ben Selby",12,2
phpunit,"Dariusz RumiÅ„ski",13,2.5
phpunit,"dracony",14,1
phpunit,"Eugene Leonovich",15,1
phpunit,"Ivan Mosiev",16,0.5
phpunit,"Jeroen Versteeg",17,1
phpunit,"Andreas Streichardt",18,5.5
phpunit,"Vagrant",19,3
phpunit,"shabbyrobe",20,2
phpunit,"Dominik del Bondio",21,1.5
phpunit,"Henrique Moody",22,1
phpunit,"Matheus Degiovani",23,0.5
phpunit,"HappyRay",24,1
phpunit,"Matteo Beccati",25,0.5
phpunit,"John P Bloch",26,0.5
phpunit,"Miles Johnson",27,1
monolog,"Jordi Boggiano",0,62.25
monolog,"Christophe Coevoet",1,6.833333333333333
monolog,"skymeyer",2,2
monolog,"Dominik Liebler",3,3.5
monolog,"Matt Lehner",4,2.5
monolog,"Tiago Brito",5,1
monolog,"Adam Pancutt",6,1
monolog,"Tim Mower",7,1.5
monolog,"Florian Plattner",8,2
monolog,"adlawson",9,3
monolog,"Eric Clemmons",10,1.8333333333333333
monolog,"pomaxa",11,2
monolog,"Olivier Poitrey",12,1.5
monolog,"Markus Bachmann",13,3
monolog,"Kamisama",14,1
monolog,"Elan RuusamÃ¤e",15,0.5
monolog,"Hennadiy Verkh",16,2.333333333333333
monolog,"Johannes M. Schmitt",17,1
monolog,"Mike Meessen",18,0.5
monolog,"Ando Roots",19,2
monolog,"lenar",20,1.5
monolog,"Rafael Dohms",21,1.5
monolog,"Robert Kaufmann III",22,2
monolog,"Przemek Sobstel",23,1
monolog,"Gyula Sallai",24,1.5
monolog,"Adam Nicholson",25,1
monolog,"ChristianB",26,2.5
monolog,"armetiz",27,1
monolog,"Alessandro Nadalin",28,2
monolog,"Michael Moussa",29,1
monolog,"Rvanlaak",30,0.3333333333333333
monolog,"Sebastian Goettschkes",31,0.8333333333333333
monolog,"Marc Abramowitz",32,2.75
monolog,"Jeremy Kitchen",33,1.5
monolog,"Paul Statezny",34,1
monolog,"Kunal Mehta",35,1
monolog,"gkedzierski",36,1.5
monolog,"Pablo Belloc",37,2
monolog,"Sven Paulus",38,1
monolog,"Jesper Skovgaard Nielsen",39,3
monolog,"Craig D'Amelio",40,1
monolog,"otternq",41,1.5
monolog,"Rob Jensen",42,2.333333333333333
monolog,"anho",43,1.5
monolog,"ipsq",44,2.5
monolog,"Simon MoÌˆnch",45,2
monolog,"TomaÌ�sÌŒ Tatarko",46,1
monolog,"Henrique Moody",47,0.5
monolog,"Benjamin Zikarsky",48,0.75
monolog,"John Kary",49,0.25
monolog,"David Windell",50,0.5
monolog,"Markus Staab",51,0.5
monolog,"Derek Clapham",52,0.5
monolog,"Frederic G. MARAND",53,0.5
monolog,"Kris Wallsmith",54,0.5
monolog,"dtarasov",55,1
twitter,"Erik Michaels-Ober",0,138.5
twitter,"tomykaira",1,1.5
twitter,"Steve Agalloco",2,8
twitter,"Nidev Plontra",3,2
twitter,"Oliver Azevedo Barnes",4,0.5
twitter,"Adam Bird",5,2.5
twitter,"Nikica Jokic",6,0.5
twitter,"Eric Roberts",7,0.5
openage,"Jonas Jelten",0,96.5
openage,"Michael Ensslin",1,135.5
openage,"Matthias Bogad",2,2
openage,"Sascha Vincent Kurowski",3,3
openage,"Andrew Eikum",4,1.5
openage,"Andre Kupka",5,16
openage,"Francisco Demartino",6,2.5
openage,"J",7,15
openage,"Frank Schmidt",8,1
openage,"sams",9,2
openage,"boombatower",10,0.5
openage,"RenÃ© Kooi",11,1.5
active_merchant,"Nathaniel Talbott",0,73.5
active_merchant,"Dennis Theisen",1,5.833333333333334
active_merchant,"Steven Soroka",2,0.5
active_merchant,"codyfauser",3,176.5
active_merchant,"Arbab Ahmed",4,4
active_merchant,"Justin Plouffe",5,3.5
active_merchant,"Ian Butler",6,2.5
active_merchant,"Balanced Marshall",7,1.3333333333333333
active_merchant,"Duff OMelia",8,21.833333333333332
active_merchant,"Piers Chambers",9,3
active_merchant,"acolin",10,1.5
active_merchant,"Rob Watson",11,1.5
active_merchant,"MichaÃ«l Hoste",12,2.5
active_merchant,"Chris Agerton",13,1
active_merchant,"Mark Bennett",14,16
active_merchant,"Braintree",15,3.5
active_merchant,"Tom Crinson",16,3
active_merchant,"K C Pavan",17,3
active_merchant,"Serkan Camurcuoglu",18,3.5
active_merchant,"molpe",19,2
active_merchant,"Aleksei Gusev",20,5
active_merchant,"Ravish",21,1.5
active_merchant,"vitaliyvasin",22,3
active_merchant,"Leo Fischer",23,2.5
active_merchant,"Jesse Storimer",24,1.5
active_merchant,"ePay",25,1.5
active_merchant,"John Duff",26,3.833333333333333
active_merchant,"Alex Dunae",27,2
active_merchant,"Matthew Savage",28,3
active_merchant,"Muhammet DIÌ‡LEK",29,0.5
active_merchant,"Chris Sheppard",30,3
active_merchant,"Faizal Zakaria",31,4
active_merchant,"Phil R",32,3
active_merchant,"Berton Cobb",33,3
active_merchant,"unknown",34,4.5
active_merchant,"Jonathan Rudenberg",35,5
active_merchant,"ryan r. smith",36,2.5
active_merchant,"brahma",37,2
active_merchant,"InfraRuby Vision",38,2.5
active_merchant,"Phil Smy",39,2
active_merchant,"Kevin Motschiedler",40,2.5
active_merchant,"Gregory",41,2
active_merchant,"alexandremcosta",42,3
active_merchant,"Zac Williams",43,3
active_merchant,"Robert Cotey",44,2.5
active_merchant,"dima",45,2
active_merchant,"Tim Ridgely",46,1.1666666666666665
active_merchant,"Andrew P",47,2.1666666666666665
active_merchant,"Dan Knox",48,3
active_merchant,"Michael Noack",49,4
active_merchant,"Michael Wood",50,2.5
active_merchant,"Jeffery Utter",51,2.5
active_merchant,"Tom Meier",52,1.5
active_merchant,"Justin Jones",53,1.5
active_merchant,"Sam Lown",54,4
active_merchant,"Boris Slobodin",55,1.5
active_merchant,"Nicolas Jacobeus",56,2.5
active_merchant,"Heber Lazcano",57,2
active_merchant,"Jamie Macey",58,1.5
active_merchant,"Luis Lopez",59,5.5
active_merchant,"abigail sosa",60,2.5
active_merchant,"Donald Piret",61,3
active_merchant,"Tom Davies",62,2
active_merchant,"Bryan Taylor",63,1.5
active_merchant,"Ken Mazaika",64,1.5
active_merchant,"Diego Scataglini",65,1.5
active_merchant,"Nik Wakelin",66,2
active_merchant,"Ben Zhang",67,2.5
active_merchant,"Myles Eftos",68,3
active_merchant,"ivanfer",69,2
active_merchant,"Ryan Daigle",70,2.5
active_merchant,"Justin Camerer",71,3
active_merchant,"Michael Mangino",72,3
active_merchant,"Ivan Radovanovic",73,3
active_merchant,"Tom Hoen",74,0.5
active_merchant,"Caleb Simpson",75,3.333333333333333
active_merchant,"Matthew Clarke",76,2.5
active_merchant,"Ben VandenBos",77,2.5
active_merchant,"Matthew Smith",78,5
active_merchant,"Kei Kubo",79,3
active_merchant,"Soleone",80,3
active_merchant,"Jason Normore",81,1
active_merchant,"Willem van Bergen",82,6
active_merchant,"DainisL",83,0.5
active_merchant,"Tobias LuÌˆtke",84,1
active_merchant,"Tom Burns",85,1
active_merchant,"Forest Carlisle",86,0.5
active_merchant,"Antoine Censi",87,0.5
active_merchant,"Luis Guillermo Delucio Gonzalez",88,1
active_merchant,"StephanAtG2",89,1
active_merchant,"Thomas Cort",90,0.5
active_merchant,"Anders Lemke",91,1
active_merchant,"Michael Klett",92,0.5
active_merchant,"Tim Warberg",93,1.5
active_merchant,"Calvin Conaway",94,1
active_merchant,"Ross Boucher",95,1
active_merchant,"Alexander Profeit",96,0.5
active_merchant,"Jon Moter",97,0.5
active_merchant,"Mike Boone",98,1
active_merchant,"Tom Prats",99,0.5
active_merchant,"Justin Mutter",100,0.5
Silex,"Fabien Potencier",0,69.5
Silex,"Romain Neutron",1,1.5
Silex,"alexkappa",2,2.5
Silex,"Dave Marshall",3,5
Silex,"JÃ©rÃ´me Tamarelle",4,4
Silex,"Igor Wiedler",5,16.5
Silex,"Marijn Huizendveld",6,1
Silex,"l3l0",7,1
Silex,"Slavi Pantaleev",8,0.5
Silex,"Ricard Clau",9,1
Silex,"Daniel Tschinder",10,0.5
Silex,"loalf",11,1
nokogiri,"Akinori MUSHA",0,19.5
nokogiri,"Yutaka HARA",1,0.5
nokogiri,"Mike Dalessio",2,21
nokogiri,"Yoko Harada",3,71
nokogiri,"Serabe",4,12.5
nokogiri,"Piotr Szmielew",5,2.5
nokogiri,"John Shahid",6,6.5
nokogiri,"Sergio Arbeo",7,2
nokogiri,"Ken Bloom",8,0.5
nokogiri,"Aaron Patterson",9,168
nokogiri,"Timothy Elliott",10,3
nokogiri,"Dirkjan Bussink",11,0.5
nokogiri,"Jeff Hodges",12,1.5
nokogiri,"John Barnette",13,0.5
nokogiri,"Luis Parravicini",14,0.5
nokogiri,"jarred",15,0.5
nokogiri,"Lars Kanis",16,1
nokogiri,"Rick Frankel",17,1
nokogiri,"Ryunosuke SATO",18,1
nokogiri,"Michael Klein",19,5
nokogiri,"Charles Oliver Nutter",20,0.5
nokogiri,"Tobias Koch",21,0.5
nokogiri,"Daniel Parnell",22,0.5
luigi,"Joe Crobak",0,6.5
luigi,"Martin Czygan",1,2
luigi,"jurnix",2,2
luigi,"Joe Ennever",3,6.666666666666666
luigi,"Erik Bernhardsson",4,48
luigi,"Elias Freider",5,15
luigi,"steenzout",6,4.5
luigi,"Ran Tavory",7,4.5
luigi,"Jeremy Karn",8,2
luigi,"Neville Li",9,1
luigi,"Marc Bruggmann",10,1
luigi,"Edward Newett",11,2
luigi,"Gouthaman Balaraman",12,2
luigi,"Arash Rouhani",13,3.333333333333333
luigi,"Daniel Rodriguez",14,2
luigi,"Alexander Krasnukhin",15,5.5
luigi,"Anders Nyman",16,1
luigi,"Guillaume Poulin",17,3
luigi,"Doug Daniels",18,1.5
luigi,"David Whiting",19,7
luigi,"Uldis Barbans",20,3.5
luigi,"Dave Buchfuhrer",21,1.5
luigi,"Jon Ã…slund",22,4
luigi,"Danielle Jabin",23,1
luigi,"Alex Wiltschko",24,0.5
luigi,"Przemek",25,1.5
luigi,"Erik Selin",26,1
luigi,"Chris Ngan",27,0.5
luigi,"Lars Albertsson",28,1
luigi,"Berker Peksag",29,1
luigi,"Adam Kawa",30,1
luigi,"Mike Placentra",31,1
luigi,"Martins Kalvans",32,1
luigi,"Al B",33,1
spring-framework,"Chris Beams",0,1609.9999999999975
spring-framework,"Phillip Webb",1,101
spring-framework,"Michael Irwin",2,1
spring-framework,"Ezequiel Ballesi",3,0.5
spring-framework,"Sam Brannen",4,277.8333333333333
spring-framework,"Arjen Poutsma",5,1753.6666666666647
spring-framework,"Juergen Hoeller",6,657.3333333333331
spring-framework,"Oliver Gierke",7,4.5
spring-framework,"Stephane Nicoll",8,109
spring-framework,"Dave Syer",9,18
spring-framework,"Mark Pollack",10,5.333333333333333
spring-framework,"Ramnivas Laddad",11,12
spring-framework,"Costin Leau",12,16.833333333333332
spring-framework,"Keith Donald",13,163.33333333333331
spring-framework,"Mark Fisher",14,27.5
spring-framework,"Rob Winch",15,79
spring-framework,"Rossen Stoyanchev",16,737.3333333333335
spring-framework,"Jennifer Hickey",17,2.5
spring-framework,"Rob Harrop",18,3.333333333333333
spring-framework,"Philippe Marschall",19,2
spring-framework,"Thomas Risberg",20,13.833333333333332
spring-framework,"Sebastien Deleuze",21,20.833333333333336
spring-framework,"Mattias Severson",22,1
spring-framework,"Craig Andrews",23,3.5
spring-framework,"Brian Clozel",24,47
spring-framework,"Ben Hale",25,3.5
spring-framework,"Andy Clement",26,122.49999999999999
spring-framework,"Satyapal Reddy",27,1
spring-framework,"Ivo Smid",28,0.5
spring-framework,"cbaldwin74",29,1
spring-framework,"Andy Wilkinson",30,6
spring-framework,"Biju Kunjummen",31,1.5
spring-framework,"Arnaud CogoluÃ¨gnes",32,0.5
spring-framework,"Wesley Hall",33,0.5
spring-framework,"Jeremy Grelle",34,12.5
spring-framework,"Siva Prasad Valluru",35,0.5
spring-framework,"Nicholas Williams",36,3
spring-framework,"Scott Andrews",37,7
spring-framework,"Oleg Kalnichevski",38,0.5
spring-framework,"Roy Clarkson",39,3.5
spring-framework,"Dmitry Katsubo",40,2.833333333333333
sprockets,"Joshua Peek",0,103
sprockets,"Sam Stephenson",1,2
express,"TJ Holowaychuk",0,60
express,"Roman Shtylman",1,4
express,"Douglas Christopher Wilson",2,18.5
express,"Robert SkoÌˆld",3,6
express,"Jonathan Ong",4,7
express,"Josemar Magalhaes",5,1
express,"Sean Soong",6,1
express,"Tony Edwards",7,0.5
express,"Julian Gruber",8,0.5
express,"Seth Samuel",9,1
express,"cjihrig",10,0.5
node-browserify,"James Halliday",0,233
node-browserify,"Iskren Chernev",1,0.5
node-browserify,"HaNdTriX",2,0.5
node-browserify,"Thorsten Lorenz",3,11
node-browserify,"Tim Oxley",4,2
node-browserify,"Romain Beauxis",5,0.5
node-browserify,"John Gozde",6,1
node-browserify,"Michael Wiencek",7,5.5
node-browserify,"Tim Griesser",8,1
node-browserify,"Hugh Kennedy",9,1
node-browserify,"Codey Whitt",10,6.5
node-browserify,"Schabse Laks",11,0.5
node-browserify,"Kyle Brett",12,1.5
node-browserify,"Roman Shtylman",13,3.5
node-browserify,"Daniel Gasienica",14,2.5
node-browserify,"David BjoÌˆrklund",15,0.5
node-browserify,"Phillip Green II",16,2.5
node-browserify,"Johannes",17,0.5
node-browserify,"Philip Roberts",18,3
node-browserify,"Esa-Matti Suuronen",19,2.5
node-browserify,"Justin Reidy",20,1
node-browserify,"Tonis Tiigi",21,0.5
node-browserify,"Forbes Lindesay",22,3.5
node-browserify,"Noah Medling",23,0.5
node-browserify,"Terin Stock",24,3
titan,"Dan LaRocque",0,594.8333333333334
titan,"Marko A. Rodriguez",1,159.83333333333337
titan,"Matthias Broecheler",2,577.6666666666666
titan,"Pavel Yaskevich",3,22.999999999999996
titan,"Joshua Shinavier",4,2
titan,"Stephen Mallette",5,1
titan,"Erick Tryzelaar",6,1.6666666666666665
ThinkUp,"Gina Trapani",0,576.8333333333333
ThinkUp,"Christoffer Viken",1,3
ThinkUp,"Anil Dash",2,21.5
ThinkUp,"Matt Jacobs",3,13.333333333333334
ThinkUp,"Aaron Kalair",4,26
ThinkUp,"mwilkie",5,28.833333333333332
ThinkUp,"Chris Moyer",6,63.16666666666667
ThinkUp,"Eric Van Johnson",7,0.5
ThinkUp,"Andy Baio",8,0.5
ThinkUp,"amygdala",9,14
ThinkUp,"Sam Rose",10,6
ThinkUp,"Guillaume Boudreau",11,7
ThinkUp,"Mark Wilkie",12,8.5
ThinkUp,"Christian G. Warden",13,3.5
ThinkUp,"ecucurella",14,9.5
ThinkUp,"nilakshdas",15,20
ThinkUp,"Terrance Shepherd",16,1.5
ThinkUp,"ekansh",17,2
ThinkUp,"Dimosthenis Nikoudis",18,12
ThinkUp,"Randi Miller",19,2.5
ThinkUp,"Sutherland Boswell",20,0.5
ThinkUp,"Adam Pash",21,26
ThinkUp,"Dwi Widiastuti",22,5
ThinkUp,"Michael Louis Thaler",23,1.3333333333333333
ThinkUp,"wmfox3",24,0.5
ThinkUp,"Mark Linford",25,0.5
ThinkUp,"Anna Shkerina",26,4
ThinkUp,"Gareth Brady",27,1.5
ThinkUp,"Dash30",28,0.5
factory_girl,"Joshua Clayton",0,97.83333333333333
factory_girl,"Joe Ferris",1,26.333333333333332
factory_girl,"Joe Ferris and Josh Clayton",2,3
factory_girl,"Josh Clayton and Joel Oliveira",3,1
factory_girl,"Thomas Walpole",4,1
factory_girl,"Colin Gemmell",5,1
factory_girl,"Andy Waite and Josh Clayton",6,1
factory_girl,"Fumiaki MATSUSHIMA",7,1
factory_girl,"Stephan Eckardt and Josh Clayton",8,0.5
factory_girl,"Ken Collins",9,0.5
factory_girl,"Derek Prior and Josh Clayton",10,0.5
factory_girl,"Jim Kingdon",11,0.3333333333333333
paperclip,"Prem Sichanugrist",0,22
paperclip,"Jon Yurek",1,104.33333333333334
paperclip,"Daniel Croak",2,1
paperclip,"jyurek",3,2.5
paperclip,"Mike Burns",4,5.833333333333334
paperclip,"Marco Otte-Witte",5,1.5
paperclip,"Dan Collis-Puro",6,1
paperclip,"Aditya Sanghi",7,1.5
paperclip,"Benjamin ter Kuile",8,0.5
paperclip,"Abel Martin",9,0.5
paperclip,"Marcin Urbanski",10,1
paperclip,"Edgar Gonzalez",11,2
paperclip,"Daniel Schierbeck",12,2
paperclip,"geemus",13,0.5
paperclip,"will",14,2.5
paperclip,"Agustin Cavilliotti",15,0.3333333333333333
paperclip,"Edward Holets",16,0.5
paperclip,"Joost Baaij",17,0.5
thumbor,"Bernardo Heynemann",0,98.5
thumbor,"Guilherme Souza",1,3.5
thumbor,"FaÌ�bio Miranda Costa",2,11
thumbor,"Fabio M. Costa",3,7.833333333333333
thumbor,"Cezar Sa Espinola",4,40.66666666666667
thumbor,"dhardy92",5,2
thumbor,"Clif Reeder",6,5
thumbor,"Pablo Santiago Blum de Aguiar",7,0.5
thumbor,"gockxml",8,2
thumbor,"Jesse Wilson",9,2
thumbor,"Damien Hardy",10,1.5
thumbor,"Guilherme Heynemann Bruzzi",11,2
thumbor,"Matt Robenolt",12,1
thumbor,"Nicolas Huray",13,2
thumbor,"Frank Du",14,2
thumbor,"W. Trevor King",15,0.5
linux,"Linus Torvalds",0,6004.949999999979
linux,"Meelis Roos",1,0.5
linux,"David Howells",2,968.2500000000005
linux,"Sam Ravnborg",3,249.66666666666677
linux,"Andrew Morton",4,19.75
linux,"Akinobu Mita",5,38.166666666666664
linux,"Paul Gortmaker",6,30.5
linux,"Ivan Kokshaysky",7,5.5
linux,"Benjamin Herrenschmidt",8,165.53333333333333
linux,"Eric W. Biederman",9,50.616666666666674
linux,"Antonino A. Daplas",10,38.833333333333336
linux,"Uwe Kleine-KÃ¶nig",11,78.83333333333336
linux,"Jakub Jelinek",12,10.833333333333334
linux,"Mark Brown",13,261.9166666666668
linux,"Al Viro",14,267.9166666666668
linux,"Christoph Hellwig",15,134.66666666666663
linux,"Peter Zijlstra",16,68.2
linux,"Arjan van de Ven",17,22.333333333333336
linux,"Tejun Heo",18,120.8333333333333
linux,"Michael Cree",19,3.5
linux,"Thomas Gleixner",20,237.83333333333337
linux,"Ingo Molnar",21,85.33333333333333
linux,"Eric Paris",22,43.333333333333336
linux,"H. J. Lu",23,10.5
linux,"Arnd Bergmann",24,108.16666666666667
linux,"Harvey Harrison",25,32.666666666666664
linux,"Stephen Rothwell",26,42.7
linux,"Eric B Munson",27,7.333333333333334
linux,"Richard Henderson",28,4
linux,"è”¡æ­£é¾™",29,1
linux,"Jean Delvare",30,88.99999999999999
linux,"JÃ¶rn Engel",31,5
linux,"Morten H. Larsen",32,2
linux,"Bjorn Helgaas",33,42.66666666666667
linux,"FUJITA Tomonori",34,25.833333333333336
linux,"Jiri Slaby",35,51.66666666666668
linux,"Lucas De Marchi",36,9
linux,"matt mooney",37,9
linux,"Jiang Liu",38,18.5
linux,"Simon Arlott",39,10
linux,"Vineet Gupta",40,119.5
linux,"Mischa Jonker",41,4
linux,"Rob Herring",42,34.333333333333336
linux,"Kirill A. Shutemov",43,19.666666666666664
linux,"Chen Gang",44,7.5
linux,"Sachin Kamat",45,9.916666666666666
linux,"Christian Ruppert",46,4.5
linux,"Suravee Suthikulpanit",47,4
linux,"Robert Richter",48,21.833333333333332
linux,"Liviu Dudau",49,2.5
linux,"Naveen Krishna Ch",50,3
linux,"Bhupesh Sharma",51,2.6666666666666665
linux,"Stephen Warren",52,63.45
linux,"Eddie Huang",53,1
linux,"Catalin Marinas",54,141.91666666666669
linux,"Ard Biesheuvel",55,34
linux,"Yazen Ghannam",56,1
linux,"Colin Ian King",57,1.5
linux,"Andre Przywara",58,10
linux,"Mark Rutland",59,14.833333333333334
linux,"Will Deacon",60,63.41666666666668
linux,"Marc Zyngier",61,74
linux,"Yalin Wang",62,2
linux,"Lorenzo Pieralisi",63,14
linux,"Yi Li",64,2.5
linux,"Mark Salter",65,24.833333333333336
linux,"Laura Abbott",66,3
linux,"AKASHI Takahiro",67,7
linux,"Steve Capper",68,2
linux,"Stefano Stabellini",69,29.333333333333332
linux,"Zi Shen Lim",70,4
linux,"Frederic Weisbecker",71,30.499999999999996
linux,"Vijaya Kumar K",72,1.5
linux,"Anup Patel",73,2.5
linux,"Punit Agrawal",74,5
linux,"Jungseok Lee",75,0.5
linux,"Richard Weinberger",76,11.833333333333332
linux,"Javi Merino",77,0.5
linux,"Ganapatrao Kulkarni",78,0.5
linux,"zhichang.yuan",79,7.5
linux,"Michael S. Tsirkin",80,30.166666666666668
linux,"Jean Pihet",81,3.8333333333333335
linux,"Sudeep Holla",82,3.5
linux,"Joonwoo Park",83,1.5
linux,"Behan Webster",84,1
linux,"Wei Huang",85,1
linux,"Christoffer Dall",86,14.5
linux,"Kyle McMartin",87,24.333333333333332
linux,"Naoya Horiguchi",88,5.333333333333333
linux,"Jingoo Han",89,37.5
linux,"Daniel Borkmann",90,18.833333333333332
linux,"Nicolas Pitre",91,49.16666666666667
linux,"Shawn Guo",92,96.58333333333334
linux,"Russell King",93,376.5833333333332
linux,"Magnus Damm",94,135.66666666666663
linux,"Kuninori Morimoto",95,76.5
linux,"Simon Horman",96,21.166666666666668
linux,"Albin Tonnerre",97,5.5
linux,"Kyungsik Lee",98,4.5
linux,"Imre Kaloz",99,5
linux,"Alexander Shiyan",100,41.33333333333333
linux,"Lothar WaÃŸmann",101,6.5
linux,"Michael Grzeschik",102,2.5
linux,"Denis Carikli",103,1.5
linux,"Markus Pargmann",104,7
linux,"Greg Ungerer",105,101.83333333333333
linux,"Marek Vasut",106,48.666666666666664
linux,"Fugang Duan",107,1.8333333333333333
linux,"Thomas Petazzoni",108,69
linux,"Hans de Goede",109,44.166666666666664
linux,"Srinivas Kandagatla",110,13
linux,"Jingchang Lu",111,7.833333333333333
linux,"Kevin Hilman",112,40.166666666666664
linux,"Peter Ujfalusi",113,40.416666666666664
linux,"Tomasz Figa",114,31.166666666666668
linux,"Mike Rapoport",115,31.333333333333336
linux,"Dave Martin",116,9
linux,"David McCullough",117,4
linux,"Mikulas Patocka",118,18.083333333333332
linux,"Jussi Kivilinna",119,53.16666666666667
linux,"Kees Cook",120,17.166666666666664
linux,"Alexandre Courbot",121,14
linux,"Daniel Lezcano",122,16.75
linux,"Robert Lee",123,2
linux,"Ming Lei",124,4.25
linux,"Christopher Covington",125,1
linux,"Marek Szyprowski",126,13.2
linux,"Jamie Iles",127,12.333333333333332
linux,"Steven Rostedt",128,52.25
linux,"Abhishek Sagar",129,2.5
linux,"David Brownell",130,80.41666666666666
linux,"Andrew Lunn",131,21
linux,"Lennert Buytenhek",132,84
linux,"Chao Xie",133,22.333333333333332
linux,"Pratik Patel",134,11.5
linux,"Dan Williams",135,88.58333333333333
linux,"Bartlomiej Zolnierkiewicz",136,107.91666666666666
linux,"Rabin Vincent",137,15.833333333333334
linux,"Richard Purdie",138,39.83333333333333
linux,"Jason Wessel",139,25.5
linux,"Quentin Barnes",140,1
linux,"Jonathan Austin",141,1.5
linux,"Leif Lindholm",142,2.5
linux,"David A. Long",143,10.5
linux,"Grant Likely",144,69.73333333333335
linux,"Nikolay Borisov",145,0.5
linux,"Wade Farnsworth",146,2.5
linux,"Linus Walleij",147,106.83333333333334
linux,"Tony Lindgren",148,136.58333333333331
linux,"Ian Campbell",149,10.083333333333332
linux,"Oleksij Rempel",150,11.333333333333334
linux,"Andrew Victor",151,50.91666666666667
linux,"Florian Fainelli",152,63.83333333333333
linux,"Baruch Siach",153,14.333333333333334
linux,"Changhwan Youn",154,4.333333333333334
linux,"Sascha Hauer",155,81
linux,"Carlo Caione",156,11.5
linux,"Brian Swetland",157,17.333333333333336
linux,"Geert Uytterhoeven",158,83.66666666666666
linux,"Ben Dooks",159,166.95000000000005
linux,"Kukjin Kim",160,26.916666666666668
linux,"Binghua Duan",161,5.5
linux,"Erik Gilling",162,7.7
linux,"Srinidhi Kasagar",163,4.166666666666667
linux,"Stefan Agner",164,2.5
linux,"Alexey Charkov",165,10.5
linux,"Michal Simek",166,160.83333333333331
linux,"John Linn",167,4.833333333333333
linux,"Mika Westerberg",168,22.499999999999996
linux,"Hyok S. Choi",169,4
linux,"Sebastian Capella",170,0.5
linux,"Wang Nan",171,9.5
linux,"Andy Lutomirski",172,16.5
linux,"Haojian Zhuang",173,50.66666666666667
linux,"Victor Kamensky",174,1
linux,"Vincent Guittot",175,1
linux,"Kim Phillips",176,15
linux,"Jean-Christophe PLAGNIOL-VILLARD",177,21.833333333333336
linux,"Nicolas Ferre",178,11.083333333333332
linux,"Johan Hovold",179,23.53333333333333
linux,"Hong Xu",180,1.5
linux,"Dan Liang",181,1.5
linux,"Ludovic Desroches",182,5.25
linux,"Anders Berg",183,4.5
linux,"Hauke Mehrtens",184,34.66666666666667
linux,"Jonathan Richardson",185,1
linux,"Alex Elder",186,19
linux,"Christian Daudt",187,4.5
linux,"Markus Mayer",188,3.5
linux,"Marc Carino",189,3
linux,"Brian Norris",190,10.166666666666668
linux,"Sebastian Hesselbarth",191,26.5
linux,"Antoine Tenart",192,11.5
linux,"Anton Vorontsov",193,66.33333333333334
linux,"Mac Lin",194,1.5
linux,"Sekhar Nori",195,12.833333333333334
linux,"Hebbar Gururaja",196,1
linux,"Mark A. Greer",197,21.2
linux,"Rajashekhara",198,2.833333333333333
linux,"Sandeep Paulraj",199,2.5
linux,"Michael Williamson",200,1
linux,"Andrey Porodko",201,1
linux,"Victor Rodriguez",202,1
linux,"Hugo Villeneuve",203,1.5
linux,"Vladimir Barinov",204,15.833333333333334
linux,"Sergei Shtylyov",205,11.666666666666668
linux,"Cyril Chemparathy",206,5
linux,"Manjunath Hadli",207,25
linux,"Komal Shah",208,3
linux,"Matt Porter",209,13.333333333333334
linux,"Konstantin Sinyuk",210,1
linux,"Saeed Bishara",211,12.5
linux,"H Hartley Sweeten",212,151.58333333333334
linux,"Manfred Gruber",213,0.5
linux,"Ryan Mallon",214,11.333333333333332
linux,"Thomas Abraham",215,11.666666666666666
linux,"Pankaj Dubey",216,1.5
linux,"Abhilash Kesavan",217,9.5
linux,"Tushar Behera",218,2.5
linux,"Jaecheol Lee",219,5.5
linux,"Hans Ulli Kroll",220,3.5
linux,"Paulius Zaleckas",221,17.583333333333336
linux,"Wang Long",222,0.5
linux,"Haifeng Yan",223,0.5
linux,"Zhangfei Gao",224,18.5
linux,"Hui Wang",225,2
linux,"Anson Huang",226,7.5
linux,"Quinn Jensen",227,1.8333333333333333
linux,"Daniel Mack",228,79.83333333333334
linux,"Valentin Longchamp",229,4.333333333333333
linux,"Fabio Estevam",230,13.5
linux,"Lucas Stach",231,5.833333333333333
linux,"Liu Ying",232,1.5
linux,"Philipp Zabel",233,37.33333333333333
linux,"Jason Liu",234,0.5
linux,"Juergen Beisert",235,6.916666666666667
linux,"Amit Kucheria",236,2
linux,"Marc Kleine-Budde",237,3.8333333333333335
linux,"Dinh Nguyen",238,13
linux,"Javier Martin",239,9.5
linux,"GaÃ«tan Carlier",240,1
linux,"Arnaud Patard (Rtp)",241,10.666666666666666
linux,"Eric BÃ©nard",242,4.833333333333334
linux,"Denis 'GNUtoo' Carikli",243,1
linux,"Steffen Trumtrar",244,11
linux,"Holger Schurig",245,16.083333333333336
linux,"Peter Horton",246,2
linux,"Gwenhael Goavec-Merou",247,0.5
linux,"Alberto Panizzo",248,2.833333333333333
linux,"Yoichi Yuasa",249,36.5
linux,"Guennadi Liakhovetski",250,87.16666666666667
linux,"Ilya Yanok",251,2.333333333333333
linux,"Marc Reilly",252,3.333333333333333
linux,"Joerg Roedel",253,19.833333333333332
linux,"Daniel Wolstenholme",254,1
linux,"Michael-Luke Jones",255,3.5
linux,"Rod Whitby",256,5
linux,"Krzysztof HaÅ‚asa",257,20.833333333333332
linux,"Richard Cochran",258,22
linux,"Milan Svoboda",259,2.5
linux,"Alessandro Zummo",260,17.166666666666664
linux,"Santosh Shilimkar",261,27.833333333333332
linux,"Daniel Silverstone",262,3.5
linux,"stigge@antcom.de",263,23.666666666666668
linux,"Kevin Wells",264,12.5
linux,"Matthias Brugger",265,5
linux,"Yingjoe Chen",266,1.5
linux,"Beniamino Galvani",267,15
linux,"Eric Miao",268,100.33333333333333
linux,"Neil Zhang",269,7
linux,"Tanmay Upadhyay",270,1
linux,"Mingwei Wang",271,0.5
linux,"Mingliang Hu",272,1
linux,"Mark F. Brown",273,2
linux,"Leo Yan",274,2
linux,"Jonas Jensen",275,13
linux,"Stephen Boyd",276,42.166666666666664
linux,"Daniel Walker",277,13
linux,"Pavel Machek",278,20.833333333333332
linux,"Arve HjÃ¸nnevÃ¥g",279,8.5
linux,"Gregory Bean",280,10.5
linux,"Rohit Vaswani",281,0.5
linux,"David Brown",282,3.3333333333333335
linux,"Steve Muckle",283,0.5
linux,"Iliyan Malchev",284,1
linux,"Stepan Moskovchenko",285,6.166666666666666
linux,"Sebastien Requiem",286,2.5
linux,"Stanislav Samsonov",287,7
linux,"Gregory CLEMENT",288,21
linux,"Alessandro Rubini",289,20
linux,"Daniel Tang",290,9
linux,"Janusz Krzysztofik",291,14
linux,"Felipe Balbi",292,68.16666666666667
linux,"Cory Maccarrone",293,4
linux,"Paul Walmsley",294,95.66666666666667
linux,"Carlos Eduardo Aguiar",295,0.5
linux,"Manjunath Kondaiah G",296,2.1666666666666665
linux,"Ladislav Michl",297,1.5
linux,"Varadarajan",298,3.5
linux,"Vladimir Ananiev",299,1
linux,"Alistair Buxton",300,0.5
linux,"R Sricharan",301,4.333333333333333
linux,"Aaro Koskinen",302,35
linux,"Eduardo Valentin",303,21.75
linux,"Rafael J. Wysocki",304,73.66666666666667
linux,"Russell King - ARM Linux",305,8
linux,"Jon Hunter",306,6.333333333333333
linux,"Tarun Kanti DebBarma",307,1.3333333333333333
linux,"Afzal Mohammed",308,8.333333333333334
linux,"Jean-Sebastien A. Beaudry",309,1
linux,"Igor Grinberg",310,4.833333333333333
linux,"Thomas Weber",311,1
linux,"vimal singh",312,2
linux,"Tim Nordell",313,2.5
linux,"Grazvydas Ignotas",314,4
linux,"Tomi Valkeinen",315,94.08333333333334
linux,"Steve Sakoman",316,0.5
linux,"Jarkko Nikula",317,17.916666666666664
linux,"Roger Quadros",318,5.999999999999999
linux,"Tero Kristo",319,32.83333333333333
linux,"Rajendra Nayak",320,13.833333333333334
linux,"Vaibhav Hiremath",321,13.25
linux,"Ambresh K",322,7.5
linux,"Abhijit Pagare",323,1
linux,"Benoit Cousson",324,9.833333333333332
linux,"Aida Mynzhasova",325,2
linux,"Laurent Pinchart",326,207.83333333333334
linux,"Archit Taneja",327,17.583333333333332
linux,"Andy Gross",328,11
linux,"Juha Yrjola",329,1
linux,"Adrian Hunter",330,7.999999999999999
linux,"Simon Que",331,1
linux,"Kan-Ru Chen",332,0.5
linux,"Senthilvadivu Guruswamy",333,1.5
linux,"Andreas Fenkart",334,1.5
linux,"Suman Anna",335,4.833333333333333
linux,"Thara Gopinath",336,4.666666666666666
linux,"Sathya Prakash M R",337,1
linux,"Hiroshi DOYU",338,13.833333333333334
linux,"Nishanth Menon",339,13.833333333333334
linux,"Hema HK",340,1
linux,"Kishon Vijay Abraham I",341,14.333333333333332
linux,"Vikram Pandita",342,0.5
linux,"Enric Balletbo i Serra",343,0.5
linux,"Govindraj.R",344,1.5
linux,"Hemant Pedanekar",345,1
linux,"Tzachi Perelstein",346,6.333333333333334
linux,"Ash Hughes",347,1
linux,"Zhu Qingsen",348,1
linux,"Alexey Kopytko",349,1
linux,"Martin Michlmayr",350,1
linux,"Simon Guinot",351,8
linux,"Sylver Bruneau",352,4
linux,"Byron Bradley",353,1.5
linux,"Alexander Clouter",354,4.333333333333334
linux,"Barry Song",355,39
linux,"Rongjun Ying",356,11.5
linux,"Zhiwu Song",357,2
linux,"Jaya Kumar",358,19.5
linux,"Jonathan McDowell",359,3
linux,"Edwin Peer",360,3.5
linux,"Dmitry Baryshkov",361,31.333333333333332
linux,"Ian Molton",362,13.833333333333334
linux,"Stefan Schmidt",363,1
linux,"Zbynek Michl",364,1
linux,"Paul Parsons",365,4.833333333333334
linux,"Viresh Kumar",366,85.25000000000001
linux,"Robert Jarzmik",367,19.5
linux,"Mike Dunn",368,1.5
linux,"TomÃ¡Å¡ ÄŒech",369,1.5
linux,"Sergey Lapin",370,7.333333333333334
linux,"Robert Schwebel",371,3.3333333333333335
linux,"Dirk Opfer",372,0.5
linux,"JÃ¼rgen Schindele",373,2.333333333333333
linux,"Vasily Khoruzhick",374,5.5
linux,"Kristoffer Ericson",375,8.5
linux,"Todd Poynor",376,1.5
linux,"Jonathan Cameron",377,85.16666666666669
linux,"Matej Kenda",378,1
linux,"Kumar Gala",379,60.083333333333336
linux,"Jeff Ohlstein",380,1
linux,"Bahadir Balban",381,3
linux,"Colin Tuckley",382,1
linux,"Heiko Stuebner",383,56
linux,"Kever Yang",384,0.5
linux,"Chris Zhong",385,8
linux,"Andy Green",386,3
linux,"Krzysztof Helt",387,28.833333333333336
linux,"David Anders",388,1.3333333333333333
linux,"Ramax Lo",389,0.5
linux,"Lars-Peter Clausen",390,180.33333333333337
linux,"Michel Pollet",391,0.5
linux,"Yauhen Kharuzhy",392,1.5
linux,"Naveen Krishna Chatradhi",393,4.5
linux,"Jassi Brar",394,18.25
linux,"Kwangwoo Lee",395,2.5
linux,"Peter Korsgaard",396,14.5
linux,"Darius Augulis",397,3.3333333333333335
linux,"Kyungmin Park",398,11.5
linux,"Maurus Cuelenaere",399,5
linux,"Padmavathi Venna",400,3.75
linux,"Joonyoung Shim",401,23.666666666666664
linux,"Jongpill Lee",402,1.3333333333333333
linux,"Mateusz Krawczuk",403,3.5
linux,"Dmitry Artamonow",404,8
linux,"Marcelo Roberto Jimenez",405,3.5
linux,"Gaku Inami",406,1
linux,"Ulrich Hecht",407,8
linux,"Hisashi Nakamura",408,3
linux,"keita kobayashi",409,0.5
linux,"Bastian Hecht",410,4
linux,"Maxime Ripard",411,31.5
linux,"Marc Dietrich",412,7.5
linux,"Joseph Lo",413,15.866666666666667
linux,"Peter De Schrijver",414,24.53333333333333
linux,"Colin Cross",415,14.866666666666667
linux,"Thierry Reding",416,83.16666666666666
linux,"Lee Jones",417,34.166666666666664
linux,"Bengt Jonsson",418,4
linux,"Sundar R Iyer",419,6
linux,"Ulf Hansson",420,20.5
linux,"Jonas Aaberg",421,0.5
linux,"Pawel Moll",422,14.5
linux,"Sudeep KarkadaNagesha",423,1
linux,"Tony Prisk",424,12
linux,"wanzongshun",425,44.5
linux,"Wang Qiang",426,3.5
linux,"Josh Cartwright",427,7
linux,"Soren Brinkmann",428,12.083333333333332
linux,"Moritz Fischer",429,1.5
linux,"Jungseung Lee",430,1
linux,"Assaf Hoffman",431,0.3333333333333333
linux,"Joonsoo Kim",432,7.5
linux,"Mircea Gherzan",433,2
linux,"Adrian Bunk",434,20
linux,"Andrea Gelmini",435,4
linux,"Justin P. Mattock",436,1
linux,"Banajit Goswami",437,1.5
linux,"Pawel Osciak",438,6.5
linux,"JosÃ© Miguel GonÃ§alves",439,1
linux,"Atul Dahiya",440,1
linux,"Romain Naour",441,1
linux,"Kamil Debski",442,26.5
linux,"Sylwester Nawrocki",443,65.58333333333334
linux,"Jon Medhurst",444,8
linux,"David Vrabel",445,36.75
linux,"Hans-Christian Egtvedt",446,19.5
linux,"Haavard Skinnemoen",447,168.08333333333334
linux,"Peter Ma",448,1
linux,"Julien May",449,4
linux,"Jonas Larsson",450,5
linux,"Kay Sievers",451,3.5
linux,"Mark Jackson",452,3.5
linux,"Greg Kroah-Hartman",453,204.45000000000013
linux,"Andreas BieÃŸmann",454,0.5
linux,"Jaswinder Singh",455,4.833333333333334
linux,"Sebastian Andrzej Siewior",456,45.99999999999999
linux,"Ben Nizette",457,0.5
linux,"Nikolaus Voss",458,1.75
linux,"Mike Frysinger",459,128.66666666666663
linux,"Bryan Wu",460,143.33333333333331
linux,"Bob Liu",461,0.5
linux,"Michael Hennerich",462,106.16666666666664
linux,"Sonic Zhang",463,49.333333333333336
linux,"Cliff Cai",464,16.666666666666668
linux,"Masanari Iida",465,4
linux,"Scott Jiang",466,14.5
linux,"Graf Yang",467,18.5
linux,"Robin Getz",468,19.666666666666664
linux,"Steven Miao",469,8.5
linux,"Bernd Schmidt",470,7
linux,"Philippe Gerum",471,1.5
linux,"Vitja Makarov",472,1
linux,"Harald Krapfenbauer",473,1.5
linux,"Ashish Gupta",474,0.5
linux,"Benjamin Matthews",475,0.3333333333333333
linux,"Javier Herrero",476,1.5
linux,"Roy Huang",477,8.5
linux,"Andreas Schallenberg",478,1
linux,"Martin Strubel",479,0.5
linux,"Valentin Yakovenkov",480,1
linux,"Aurelien Jacquiot",481,75.33333333333333
linux,"Ken Cox",482,29.333333333333332
linux,"Jesper Nilsson",483,184.66666666666669
linux,"Mikael Starvik",484,101
linux,"WANG Cong",485,11.66666666666667
linux,"Alan Cox",486,95.28333333333326
linux,"Richard Kuo",487,102
linux,"Linas Vepstas",488,12.333333333333334
linux,"Fenghua Yu",489,9.5
linux,"Peter Chubb",490,2
linux,"Lv Zheng",491,10.833333333333334
linux,"Luck",492,22.666666666666664
linux,"H. Peter Anvin",493,78.66666666666667
linux,"Matt Domsch",494,2.5
linux,"David Mosberger-Tang",495,4
linux,"Shaohua Li",496,5.5
linux,"Gerald Schaefer",497,9
linux,"Jan Beulich",498,8.833333333333334
linux,"Isaku Yamahata",499,16
linux,"Konrad Rzeszutek Wilk",500,31.833333333333336
linux,"Suresh Siddha",501,10
linux,"Anil S Keshavamurthy",502,6.833333333333333
linux,"Zou Nan hai",503,3.5
linux,"Zhang Yanmin",504,5.333333333333333
linux,"Jack Steiner",505,27.833333333333336
linux,"Zhang Xiantao",506,2.8666666666666667
linux,"Russ Anderson",507,5.666666666666666
linux,"Len Brown",508,19
linux,"John Keller",509,2.5
linux,"Pat Gefre",510,3.5
linux,"Bruce Losure",511,4
linux,"Jes Sorensen",512,76.5
linux,"Prarit Bhargava",513,4
linux,"Mark Maule",514,7.833333333333333
linux,"Bob Picco",515,0.5
linux,"Keith Owens",516,1
linux,"Dean Nelson",517,15
linux,"Chen",518,7.5
linux,"Qiaowei Ren",519,2
linux,"Hidetoshi Seto",520,5.083333333333333
linux,"Daisuke HATAYAMA",521,2.5
linux,"Denis Vlasenko",522,1.5
linux,"Kenji Kaneshige",523,12.75
linux,"Yasuaki Ishimatsu",524,0.75
linux,"Boris Ostrovsky",525,1.5
linux,"Matthew Wilcox",526,17.5
linux,"Stephane Eranian",527,2.833333333333333
linux,"Petr Tesarik",528,0.5
linux,"Alexey Dobriyan",529,35.08333333333333
linux,"Rusty Russell",530,47
linux,"KAMEZAWA Hiroyuki",531,7.533333333333334
linux,"Eiichiro Oiwa",532,1.5
linux,"Hirokazu Takata",533,44.66666666666667
linux,"Luis Alves",534,3.5
linux,"Roman Zippel",535,11.416666666666668
linux,"Michael Schmitz",536,6
linux,"Steven King",537,9
linux,"Philippe De Muyter",538,11
linux,"Petr Stehlik",539,2
linux,"Milan Jurik",540,1
linux,"Matt Waddel",541,19.5
linux,"Mathieu Desnoyers",542,4.833333333333334
linux,"Jan Engelhardt",543,98.41666666666667
linux,"Paul Bolle",544,5
linux,"Finn Thain",545,20
linux,"Laurent Vivier",546,5
linux,"Heiko Carstens",547,108.74999999999997
linux,"James Hogan",548,184.83333333333334
linux,"Markos Chandras",549,14.166666666666668
linux,"Jason Low",550,1.8333333333333333
linux,"Paul Clothier",551,0.5
linux,"Johannes Weiner",552,9.666666666666668
linux,"John A. Williams",553,3
linux,"Remis Lima Baima",554,5.5
linux,"Randy Dunlap",555,6.5
linux,"Arun Sharma",556,2
linux,"Steven J. Magnani",557,2.5
linux,"Manuel Lauss",558,55.333333333333336
linux,"Wolfgang Grandegger",559,21
linux,"Tomeu Vizoso",560,2
linux,"Ralf Baechle",561,418.9999999999997
linux,"Sergey Ryazanov",562,18.5
linux,"Gabor Juhos",563,55.16666666666667
linux,"Thomas Meyer",564,1
linux,"Rene Bolldorf",565,1
linux,"Alban Bedel",566,1
linux,"Kevin Cernekee",567,18
linux,"RafaÅ‚ MiÅ‚ecki",568,64.16666666666667
linux,"Aurelien Jarno",569,6
linux,"Jonas Gorski",570,15.5
linux,"Maxime Bizon",571,36
linux,"Wu Zhangjin",572,54.833333333333336
linux,"Antony Pavlov",573,1
linux,"Andrew Bresticker",574,10.666666666666666
linux,"David Daney",575,179.66666666666663
linux,"Fabian Frederick",576,9.333333333333332
linux,"Venkat Subbiah",577,0.5
linux,"Dmitry Torokhov",578,66.83333333333334
linux,"Maciej W. Rozycki",579,21.5
linux,"Shinya Kuribayashi",580,6.5
linux,"Dmitry Pervushin",581,8
linux,"Thomas Bogendoerfer",582,27
linux,"Steven J. Hill",583,24.333333333333332
linux,"Tim Anderson",584,1
linux,"Paul Burton",585,15.333333333333332
linux,"Kevin D. Kissell",586,0.5
linux,"John Crispin",587,70.5
linux,"Leonid Yegoshin",588,3
linux,"Felix Fietkau",589,28.95
linux,"Doug Thompson",590,1
linux,"Huacai Chen",591,21
linux,"Nicolas Schichan",592,2.5
linux,"Sanjay Lal",593,8.333333333333334
linux,"Brian Murphy",594,12.16666666666667
linux,"Jan Safrata",595,4
linux,"Pete Popov",596,1
linux,"Waldemar Brodkorb",597,0.5
linux,"Atsushi Nemoto",598,74.33333333333333
linux,"Thomas Langer",599,2.5
linux,"Kelvin Cheung",600,18.5
linux,"Zhang Le",601,1.5
linux,"Songmao Tian",602,6
linux,"apatard@mandriva.com",603,7
linux,"Chris Dearman",604,3
linux,"Jayachandran C",605,41.5
linux,"Guenter Roeck",606,51.41666666666667
linux,"Anoop P A",607,4.5
linux,"Marc St-Jean",608,15
linux,"Daniel Laird",609,9
linux,"Phil Sutter",610,4.333333333333333
linux,"Ganesan Ramalingam",611,19
linux,"Chandrakala Chavva",612,1
linux,"Deng-Cheng Zhu",613,12.333333333333334
linux,"Dezhong Diao",614,2
linux,"Andrew Isaacson",615,6.5
linux,"Chad Reese",616,0.5
linux,"Gregory Fong",617,1
linux,"Alex Smith",618,1
linux,"Wolfram Sang",619,58.25
linux,"Jim Quinlan",620,1.5
linux,"Thiemo Seufer",621,2.5
linux,"Hillf Danton",622,1
linux,"Dmitri Vorobiev",623,1
linux,"Daniel Kalmar",624,0.5
linux,"Mark Mason",625,0.5
linux,"Manish Lachwani",626,1
linux,"Akira Takeuchi",627,37.5
linux,"Robert P. J. Day",628,4
linux,"KOSAKI Motohiro",629,0.8333333333333333
linux,"Ley Foon Tan",630,93.5
linux,"Tobias Klauser",631,6.5
linux,"Jonas Bonn",632,61.5
linux,"Stefan Kristiansson",633,3
linux,"Helge Deller",634,23.333333333333332
linux,"James Bottomley",635,42.583333333333336
linux,"Joshua Cov",636,2
linux,"John David Anglin",637,2.583333333333333
linux,"Michael Opdenacker",638,1
linux,"Josh Boyer",639,17.7
linux,"David Gibson",640,75.53333333333333
linux,"Paul Mackerras",641,111.44999999999999
linux,"Scott Wood",642,49.86666666666667
linux,"Olaf Hering",643,8.833333333333332
linux,"Jon Loeliger",644,11
linux,"Gerhard Pircher",645,3
linux,"Remi Machet",646,2
linux,"Solomon Peachy",647,30.33333333333333
linux,"Tiejun Chen",648,1
linux,"Zang Roy-r61911",649,11
linux,"Valentine Barshak",650,7
linux,"Giuseppe Coviello",651,2
linux,"Hugh Blemings",652,1
linux,"Sean MacLennan",653,6
linux,"Albert Herranz",654,19
linux,"Milton Miller",655,2.8333333333333335
linux,"Dale Farnsworth",656,7
linux,"Stephen Chivers",657,1.5
linux,"Cedric Le Goater",658,3
linux,"Geoff Levand",659,28
linux,"Bryan O'Donoghue",660,5
linux,"Alistair Popple",661,2.5
linux,"Tony Breeds",662,3.5
linux,"Dave Kleikamp",663,26.666666666666668
linux,"Torez Smith",664,1.5
linux,"Michael Ellerman",665,58.53333333333334
linux,"Anatolij Gustschin",666,21.5
linux,"Michael Hanselmann",667,2.5
linux,"Kevin Corry",668,2.5
linux,"Anton Blanchard",669,26.249999999999996
linux,"Li Zhong",670,0.5
linux,"Ian Munsie",671,17.5
linux,"Shreyas B. Prabhu",672,1.5
linux,"Michael Neuling",673,11.583333333333332
linux,"Stephen Neuendorffer",674,7
linux,"Hollis Blanchard",675,10.333333333333334
linux,"Dave Jiang",676,5.666666666666666
linux,"Gavin Shan",677,14.5
linux,"Ashish Kalra",678,1.5
linux,"Alexander Graf",679,34.666666666666664
linux,"Timur Tabi",680,19.666666666666668
linux,"Mahesh Salgaonkar",681,8
linux,"Harninder Rai",682,4.5
linux,"Liu Yu-B13201",683,2.5
linux,"Emil Medve",684,1.5
linux,"Varun Sethi",685,5
linux,"Vitaly Bordug",686,21.5
linux,"Becky Bruce",687,6.5
linux,"K.Prasad",688,2
linux,"Heiko J Schick",689,21.666666666666664
linux,"Li Yang",690,19.916666666666664
linux,"Tseng-Hui (Frank) Lin",691,2
linux,"Ishizaki Kou",692,22
linux,"Ananth N Mavinakayanahalli",693,5
linux,"Andreas Schwab",694,2.5
linux,"David Woodhouse",695,39.33333333333333
linux,"Aneesh Kumar K.V",696,23.166666666666668
linux,"Gerhard Sittig",697,2.5
linux,"Nicolas DET",698,0.5
linux,"John Rigby",699,7
linux,"Shengzhou Liu",700,0.5
linux,"Haijun Zhang",701,0.5
linux,"Jia Hongtao",702,2
linux,"Dongsheng.wang@freescale.com",703,2.5
linux,"Olof Johansson",704,26.5
linux,"Catalin Udma",705,0.5
linux,"Christian Krafft",706,8
linux,"Ryan Grimm",707,1
linux,"Stefan Roese",708,6.833333333333333
linux,"Vinh Nguyen Huu Tuong",709,2
linux,"Andy Fleming",710,11.666666666666668
linux,"Andy Whitcroft",711,2
linux,"Mark Nutter",712,5.833333333333333
linux,"Dwayne Grant McConnell",713,1.3333333333333333
linux,"Roland McGrath",714,18.916666666666664
linux,"Roderick Colenbrander",715,2
linux,"Nathan Lynch",716,2.3333333333333335
linux,"Mihai Caraman",717,1.1666666666666665
linux,"LEROY Christophe",718,1.5
linux,"Joachim Fenkes",719,4.5
linux,"Kevin Hao",720,1
linux,"Suzuki Poulose",721,1
linux,"Vivek Goyal",722,23
linux,"Johannes Berg",723,178.16666666666666
linux,"Tim Abbott",724,3
linux,"Bharat Bhushan",725,0.3333333333333333
linux,"Suresh E. Warrier",726,2
linux,"Marcelo Tosatti",727,9.666666666666666
linux,"Joseph Myers",728,0.5
linux,"Liu Yu",729,0.5
linux,"Jeremy Kerr",730,3.833333333333333
linux,"Jimi Xenidis",731,3
linux,"Matt Evans",732,3.5
linux,"Brian Rogan",733,1
linux,"Bob Nelson",734,4
linux,"Carl Love",735,0.5
linux,"Maynard Johnson",736,1
linux,"Anshuman Khandual",737,1.5
linux,"Priyanka Jain",738,1
linux,"Cody P Schafer",739,15
linux,"Runzhen Wang",740,0.5
linux,"Sukadev Bhattiprolu",741,1.8333333333333333
linux,"Rupjyoti Sarmah",742,2
linux,"Jerone Young",743,2
linux,"Sylvain Munaut",744,14
linux,"Domen Puncer",745,6
linux,"Marian Balakowicz",746,1
linux,"John Bonesio",747,3
linux,"Holger Brunck",748,0.5
linux,"Heiko Schocher",749,5
linux,"Michael Barkowski",750,1
linux,"Prabhakar Kushwaha",751,4.5
linux,"Mingkai Hu",752,3.5
linux,"Martyn Welch",753,25.5
linux,"Alexander Smirnov",754,5
linux,"Poonam Aggrwal",755,1
linux,"Alessio Igor Bogani",756,1
linux,"Kyle Moffett",757,4.833333333333333
linux,"Stef van Os",758,1
linux,"Ben Collins",759,7.833333333333333
linux,"Zhao Qiang",760,0.5
linux,"Xie Xiaobo",761,1.5
linux,"Nate Case",762,1.5
linux,"Xianghua Xiao",763,0.3333333333333333
linux,"Jochen Friedrich",764,3.333333333333333
linux,"Benjamin Krill",765,3
linux,"Sebastian Siewior",766,0.5
linux,"Dave Jones",767,9.416666666666666
linux,"Neelesh Gupta",768,4.5
linux,"Stewart Smith",769,2
linux,"Vasant Hegde",770,1
linux,"Joel Stanley",771,2.5
linux,"Hector Martin",772,1
linux,"Brian King",773,8
linux,"Nathan Fontenot",774,2.5
linux,"Mark Nelson",775,0.5
linux,"Badari Pulavarty",776,0.5
linux,"Mike Kravetz",777,1
linux,"Nishanth Aravamudan",778,0.5
linux,"Tyrel Datwyler",779,0.5
linux,"Aruna Balakrishnaiah",780,2
linux,"Gautham R Shenoy",781,1
linux,"Manish Ahuja",782,0.5
linux,"Vaidyanathan Srinivasan",783,2
linux,"Stuart Yoder",784,0.5
linux,"Maxim Shchetynin",785,1
linux,"Claudiu Manoil",786,3
linux,"Jason Jin",787,1.5
linux,"Alexandre Bounine",788,16
linux,"Liu Gang",789,1.5
linux,"Utz Bacher",790,1.5
linux,"Wolfgang Denk",791,1
linux,"Wang Dongsheng",792,0.5
linux,"Victor Gallardo",793,1
linux,"Steven A. Falco",794,1
linux,"Jan Glauber",795,29.833333333333332
linux,"Martin Schwidefsky",796,81.61666666666667
linux,"Herbert Xu",797,78
linux,"Michael Holzheu",798,25.5
linux,"Peter Oberparleiter",799,15.583333333333334
linux,"Cornelia Huck",800,21.41666666666666
linux,"Sebastian Ott",801,24.58333333333333
linux,"Hendrik Brueckner",802,9.333333333333332
linux,"Eugene Crosser",803,2.5
linux,"Michael Grundy",804,1
linux,"David Hildenbrand",805,2.833333333333333
linux,"Christian Borntraeger",806,11.666666666666666
linux,"Jan Willeke",807,3
linux,"Alexander Yarygin",808,3
linux,"Melissa Howland",809,2
linux,"Ralph Wuerthner",810,0.7
linux,"Hans-Joachim Picht",811,2.5
linux,"Thomas Huth",812,1
linux,"Jens Freimann",813,0.3333333333333333
linux,"Andreas Krebbel",814,1
linux,"Heinz Graalfs",815,1.5
linux,"Alexey Ishchuk",816,0.5
linux,"Chen Liqin",817,94.83333333333333
linux,"Michal Marek",818,4
linux,"Lennox Wu",819,1
linux,"Paul Mundt",820,429.6666666666666
linux,"Luca Santini",821,0.5
linux,"Nobuhiro Iwamatsu",822,16
linux,"Markus Brunner",823,2.6666666666666665
linux,"Steve Glendinning",824,11.5
linux,"Hitoshi Mitake",825,3
linux,"Yoshihiro Shimoda",826,24.333333333333336
linux,"Takashi YOSHII",827,5.833333333333333
linux,"Jamie Lenehan",828,1.5
linux,"Yusuke Goda",829,0.8333333333333333
linux,"Andriy Skulysh",830,2.5
linux,"kogiidena",831,5.333333333333333
linux,"Phil Edworthy",832,9
linux,"Peter Griffin",833,11
linux,"Nicholas Beck",834,2.5
linux,"Yoshinori Sato",835,11.500000000000002
linux,"Ryusuke Sakato",836,1.8333333333333333
linux,"Stuart Menefy",837,7
linux,"Matt Fleming",838,30.833333333333332
linux,"Kaz Kojima",839,1
linux,"Chris Smith",840,1
linux,"Michael Trimarchi",841,3
linux,"Filippo Arcidiacono",842,1
linux,"Bobby Bingham",843,0.5
linux,"Adrian McMenamin",844,8.333333333333332
linux,"Andrew Murray",845,0.5
linux,"Andi Kleen",846,41.91666666666666
linux,"SUGIOKA Toshinobu",847,0.5
linux,"Dave Peverley",848,0.5
linux,"David L Stevens",849,1.3333333333333333
linux,"David S. Miller",850,278.2499999999999
linux,"Kirill Tkhai",851,3.2
linux,"Robert Reif",852,2
linux,"Konrad Eisele",853,2.5
linux,"Daniel Hellstrom",854,7.5
linux,"Hong H. Pham",855,1.5
linux,"Lars Kotthoff",856,1
linux,"Alexei Starovoitov",857,14.5
linux,"Martin Habets",858,1.5
linux,"Chris Metcalf",859,259.5
linux,"Tony Lu",860,7
linux,"Ken Steele",861,3.5
linux,"Simon Marchi",862,1
linux,"Joe Perches",863,76.66666666666669
linux,"Christoph Lameter",864,36.416666666666664
linux,"Kerry Sheh",865,0.5
linux,"Jeff Dike",866,99.99999999999997
linux,"Paolo 'Blaisorblade' Giarrusso",867,5.333333333333333
linux,"Nolan Leake",868,1.5
linux,"Daniel Walter",869,2
linux,"Bodo Stroesser",870,5.166666666666666
linux,"Martin PÃ¤rtel",871,0.5
linux,"Gennady Sharapov",872,1
linux,"GuanXuetao",873,135
linux,"Andrzej Pietrasiewicz",874,39.66666666666667
linux,"Yinghai Lu",875,44.66666666666667
linux,"Mathias Krause",876,3.5
linux,"chandramouli narayanan",877,1
linux,"Andreas Steinmetz",878,2
linux,"Huang Ying",879,34.66666666666667
linux,"Tim Chen",880,23.333333333333336
linux,"Johannes Goetzfried",881,5.5
linux,"Austin Zhang",882,1
linux,"Alexander Boyko",883,2
linux,"Tan Swee Heng",884,3
linux,"Joachim Fritschi",885,5
linux,"Ulrich Drepper",886,0.25
linux,"Hiroshi Shimamoto",887,2.5
linux,"Jacob Pan",888,9.25
linux,"Daniel J Blueman",889,3
linux,"Borislav Petkov",890,25.083333333333332
linux,"Brian Gerst",891,4.666666666666667
linux,"Muli Ben-Yehuda",892,1.5
linux,"Jon Mason",893,12.333333333333332
linux,"Jeremy Fitzhardinge",894,104.33333333333334
linux,"Jaswinder Singh Rajput",895,1.5
linux,"Avi Kivity",896,18.5
linux,"Glauber de Oliveira Costa",897,11.916666666666668
linux,"Dave Hansen",898,9.866666666666667
linux,"Andres Salomon",899,30.333333333333332
linux,"Alok N Kataria",900,4.833333333333334
linux,"Masami Hiramatsu",901,21.333333333333336
linux,"Pekka Enberg",902,3.25
linux,"Feng Tang",903,14.75
linux,"Sreedhara DS",904,3.5
linux,"Keith Packard",905,3.8333333333333335
linux,"David E. Box",906,5
linux,"Jason Baron",907,8
linux,"Andrey Ryabinin",908,8
linux,"Vegard Nossum",909,15
linux,"Gleb Natapov",910,7.033333333333333
linux,"Glauber Costa",911,1.3333333333333333
linux,"Seth Jennings",912,10.333333333333334
linux,"Jacob Shin",913,4
linux,"Peter Oruba",914,2
linux,"K. Y. Srinivasan",915,19.666666666666668
linux,"Cyrill Gorcunov",916,9.833333333333332
linux,"Don Zickus",917,4.166666666666666
linux,"Steffen Persvold",918,1.5
linux,"Pallipadi",919,10.25
linux,"Zachary Amsden",920,0.3333333333333333
linux,"Subhransu S. Prusty",921,2
linux,"Vinod Koul",922,27
linux,"Li",923,1.5
linux,"Gerd Hoffmann",924,10.333333333333332
linux,"Waiman Long",925,3.5
linux,"Jarkko Sakkinen",926,21
linux,"Chris Wright",927,2
linux,"David Herrmann",928,16.666666666666664
linux,"Mike Travis",929,2.6666666666666665
linux,"David Sharp",930,3.5
linux,"Seiji Aguchi",931,2
linux,"John Stultz",932,20.5
linux,"Oleg Nesterov",933,18.999999999999996
linux,"Srikar Dronamraju",934,2
linux,"Cliff Wickman",935,2
linux,"Eduardo Habkost",936,1
linux,"Jan Kiszka",937,11.833333333333332
linux,"Yang",938,1.3333333333333333
linux,"Alex Nixon",939,1.5
linux,"Jim Kukunas",940,3
linux,"Ross Zwisler",941,0.5
linux,"Raghavendra K T",942,1
linux,"Jiri Olsa",943,6
linux,"Markus Metzger",944,0.5
linux,"Tomasz Nowicki",945,1
linux,"David Rientjes",946,5.083333333333333
linux,"Andreas Herrmann",947,2.833333333333333
linux,"Dmitriy Zavin",948,1
linux,"Rob Landley",949,2
linux,"Yan",950,3.5
linux,"Wu Fengguang",951,9.666666666666668
linux,"Vince Weaver",952,1
linux,"Alexander van Heukelum",953,3.5
linux,"Neil Horman",954,13
linux,"Pierre Ossman",955,31
linux,"Rene Herman",956,7
linux,"dyoung@redhat.com",957,2.5
linux,"Amerigo Wang",958,4.5
linux,"Alexey Starikovskiy",959,5.5
linux,"Andy Shevchenko",960,22.666666666666668
linux,"Joseph Cihula",961,2
linux,"Bin Gao",962,1
linux,"Ravikiran G Thirumalai",963,1.5
linux,"Stefani Seibold",964,4
linux,"Paolo Bonzini",965,4.2
linux,"Eddie Dong",966,2.033333333333333
linux,"Yang Zhang",967,0.8666666666666667
linux,"Ben-Ami Yassour",968,0.5
linux,"Xiao Guangrong",969,3.5
linux,"Izik Eidus",970,1
linux,"Luca Barbieri",971,3
linux,"Bryan O'Sullivan",972,28.5
linux,"Andrea Arcangeli",973,5.833333333333334
linux,"Nick Piggin",974,11.75
linux,"Pekka Paalanen",975,6.5
linux,"Alexander Duyck",976,51.583333333333336
linux,"Alex Shi",977,0.8333333333333333
linux,"Eric Dumazet",978,71.86666666666669
linux,"Ira W. Snyder",979,11
linux,"Dirk Brandewie",980,4.333333333333333
linux,"Jesse Barnes",981,18.95
linux,"Seth Heasley",982,1
linux,"Josh Triplett",983,3
linux,"Matthew Garrett",984,11.833333333333332
linux,"Saurabh Tangri",985,0.5
linux,"Ed Wildgoose",986,1.5
linux,"Philip A. Prindeville",987,2
linux,"Jun Nakajima",988,3
linux,"David Cohen",989,30
linux,"Kuppuswamy Sathyanarayanan",990,2.25
linux,"ShÃ©rab",991,1
linux,"Daniel Drake",992,23.833333333333336
linux,"Jim Cromie",993,8
linux,"Vivien Didelot",994,8
linux,"Dimitri Sivanich",995,1.5
linux,"Michael Davidson",996,1
linux,"Daniel Kiper",997,2
linux,"Matt Rushton",998,1
linux,"Ben Guthro",999,1.5
linux,"Max Filippov",1000,47.33333333333333
linux,"Chris Zankel",1001,110.66666666666666
linux,"Oskar Schirmer",1002,3
linux,"dann",1003,2.5
linux,"Victor Prupis",1004,0.5
linux,"Pete Delaney",1005,3
linux,"Jens Axboe",1006,36.5
linux,"Kent Overstreet",1007,35.166666666666664
linux,"Martin K. Petersen",1008,12.333333333333334
linux,"Dmitry Monakhov",1009,1
linux,"Mike Christie",1010,16.5
linux,"caizhiyong",1011,3.5
linux,"Davidlohr Bueso",1012,6.999999999999999
linux,"Bob Copeland",1013,14.5
linux,"Wei Yongjun",1014,6.833333333333333
linux,"Stephan Mueller",1015,3
linux,"Steffen Klassert",1016,12.5
linux,"Noriaki TAKAMIYA",1017,2.5
linux,"Joy Latten",1018,1.5
linux,"Kevin Coffman",1019,5.166666666666667
linux,"Mikko Herranen",1020,0.5
linux,"Rik Snel",1021,5
linux,"Dmitry Kasatkin",1022,33.166666666666664
linux,"Chanho Min",1023,4.5
linux,"Zoltan Sogor",1024,1
linux,"James Yonan",1025,1
linux,"Adrian-Ken Rueegsegger",1026,5
linux,"Hye-Shik Chang",1027,1
linux,"Shane Wang",1028,1.5
linux,"Kazunori MIYAZAWA",1029,0.5
linux,"Samuel Thibault",1030,4
linux,"Ken Xue",1031,1
linux,"Bob Moore",1032,181.33333333333334
linux,"Lin Ming",1033,2.833333333333333
linux,"lan",1034,4
linux,"Srinivas Pandruvada",1035,34
linux,"Heikki Krogerus",1036,5.5
linux,"Zhang Rui",1037,10
linux,"Alexander Mezin",1038,1
linux,"Rich Townsend",1039,0.5
linux,"Thomas Renninger",1040,4.666666666666667
linux,"Alex Chiang",1041,6.5
linux,"Aaron Lu",1042,5.5
linux,"Zhao Yakui",1043,0.5
linux,"Aaron Durbin",1044,1.5
linux,"David Milburn",1045,1
linux,"Richard Zhu",1046,1
linux,"Olliver Schinagl",1047,2
linux,"Mikko Perttunen",1048,2.5
linux,"Loc Ho",1049,3.5
linux,"Suman Tripathi",1050,0.5
linux,"Jeff Garzik",1051,39.49999999999999
linux,"Alexander Gordeev",1052,8.5
linux,"Gwendal Grignou",1053,2
linux,"Kristoffer Nyborg Gregertsen",1054,0.5
linux,"Sergey Matyukevich",1055,1
linux,"John(Jung-Ik) Lee",1056,1
linux,"Rafal Prylowski",1057,1
linux,"Dominik Brodowski",1058,61.166666666666664
linux,"Alek Du",1059,4.5
linux,"Mark Langsdorf",1060,2
linux,"Mark Lord",1061,1
linux,"Mikael Pettersson",1062,0.3333333333333333
linux,"Chas Williams",1063,3.8333333333333335
linux,"Miguel Ojeda Sandonis",1064,6
linux,"mochel@digitalimplant.org",1065,2.5
linux,"Xiubo Li",1066,5.333333333333333
linux,"Dimitris Papastamos",1067,11.833333333333332
linux,"Nathan Hintz",1068,0.3333333333333333
linux,"Ed Cashin",1069,6.5
linux,"Tracey Dent",1070,5
linux,"Stephen M. Cameron",1071,5.833333333333333
linux,"Mike Miller",1072,0.8333333333333333
linux,"Lars Ellenberg",1073,9.833333333333332
linux,"Andreas Gruenbacher",1074,12.333333333333334
linux,"Philipp Reisner",1075,12.833333333333332
linux,"unsik Kim",1076,1.5
linux,"Sam Bradshaw",1077,1
linux,"Asai Thambi S P",1078,2
linux,"Paul Clements",1079,1
linux,"Matias Bjorling",1080,0.3333333333333333
linux,"Keith Busch",1081,2
linux,"Vishal Verma",1082,0.5
linux,"Peter Osterlund",1083,1
linux,"Yehuda Sadeh",1084,7.5
linux,"Philip J Kelleher",1085,6
linux,"josh.h.morris@us.ibm.com",1086,3
linux,"Akhil Bhansali",1087,1
linux,"2.h",1088,1
linux,"NeilBrown",1089,24.03333333333333
linux,"Roger Pau Monne",1090,0.5
linux,"Nitin Gupta",1091,2.5
linux,"Sergey Senozhatsky",1092,6.666666666666666
linux,"Minchan Kim",1093,3
linux,"Vikram Kandukuri",1094,1
linux,"Marcel Holtmann",1095,23.666666666666664
linux,"Bing Zhao",1096,15.583333333333336
linux,"Amitkumar Karwar",1097,23.583333333333332
linux,"Pavan Savoy",1098,6
linux,"Suraj Sumangala",1099,1
linux,"Johan Hedberg",1100,12.5
linux,"Ohad Ben-Cohen",1101,20.166666666666664
linux,"Huang Shijie",1102,9.833333333333332
linux,"Zwane Mwaikambo",1103,2
linux,"Zhenyu Wang",1104,1
linux,"Daniel Vetter",1105,48.08333333333334
linux,"Sonny Rao",1106,1
linux,"Clemens Ladisch",1107,51.333333333333336
linux,"Michael Buesch",1108,56.833333333333336
linux,"Lubomir Rintel",1109,4.5
linux,"Jonghwa Lee",1110,6.75
linux,"Stanimir Varbanov",1111,12
linux,"Alan Carvalho de Assis",1112,0.5
linux,"Pali RohÃ¡r",1113,5.5
linux,"Kent Yoder",1114,12.5
linux,"Amit Shah",1115,2
linux,"Feng Kan",1116,2.5
linux,"Corey Minyard",1117,9.833333333333332
linux,"Matthias Kaehlcke",1118,1.5
linux,"Niranjana Vishwanathapura",1119,1.5
linux,"Harald Welte",1120,30.499999999999996
linux,"Theodore Ts'o",1121,26.5
linux,"Greg Howard",1122,1
linux,"Mark Gross",1123,2
linux,"Jason Gunthorpe",1124,5.833333333333333
linux,"Kylene Hall",1125,4.833333333333334
linux,"Ashley Lai",1126,3
linux,"Stefan Berger",1127,0.8333333333333333
linux,"Peter Huewe",1128,1.5
linux,"Christophe Ricard",1129,22.5
linux,"Marcel Selhorst",1130,1
linux,"Xiaoyan Zhang",1131,1
linux,"Daniel De Graaf",1132,6.5
linux,"Samo Pogacnik",1133,0.5
linux,"Eli Billauer",1134,5
linux,"Alexandre Belloni",1135,11.5
linux,"Boris BREZILLON",1136,42
linux,"Jisheng Zhang",1137,1
linux,"Mike Turquette",1138,6.5
linux,"Prashant Gaikwad",1139,8.333333333333334
linux,"Jyri Sarha",1140,6
linux,"Kiran Padwal",1141,1.5
linux,"Javier Martinez Canillas",1142,10
linux,"Tang Yuantian",1143,1
linux,"Yadwinder Singh Brar",1144,1.25
linux,"Krzysztof Kozlowski",1145,14.25
linux,"Muralidharan Karicheri",1146,18
linux,"Ezequiel Garcia",1147,14.833333333333334
linux,"Stefan Wahren",1148,9
linux,"Georgi Djakov",1149,4
linux,"Alexandru M Stan",1150,1
linux,"Chanwoo Choi",1151,22
linux,"Rahul Sharma",1152,4.583333333333334
linux,"Tarek Dakhran",1153,1.5
linux,"Shaik Ameer Basha",1154,2
linux,"Vipul Kumar Samar",1155,1
linux,"Gabriel Fernandez",1156,11
linux,"Emilio LÃ³pez",1157,3
linux,"Chen-Yu Tsai",1158,9.5
linux,"Keerthy",1159,6.666666666666667
linux,"Fabio Baltieri",1160,8.5
linux,"Philippe Begnic",1161,1
linux,"Mattias Wallin",1162,2.5
linux,"Jens Rottmann",1163,0.5
linux,"Ivan Khoronzhuk",1164,2
linux,"Matt Helsley",1165,2.5
linux,"Evgeniy Polyakov",1166,18.166666666666668
linux,"Kaixu Xia",1167,1
linux,"RafaÅ‚ Bilski",1168,1.5
linux,"Sunyoung Kang",1169,1
linux,"Amit Daniel Kachhap",1170,3
linux,"Naga Chumbalkar",1171,0.5
linux,"Rabeeh Khoury",1172,1
linux,"Preeti U Murthy",1173,1.5
linux,"Deepthi Dharwar",1174,1.5
linux,"tuukka.tikkanen@linaro.org",1175,0.5
linux,"James Hsiao",1176,5.5
linux,"Nicolas Royer",1177,7
linux,"Horia Geanta",1178,1.5
linux,"Yuan Kang",1179,4.5
linux,"Alex Porosanu",1180,2
linux,"Andrei Varvara",1181,1
linux,"Ruchika Gupta",1182,1
linux,"Hemant Agrawal",1183,0.5
linux,"Tom Lendacky",1184,13
linux,"Jordan Crouse",1185,4.166666666666666
linux,"Patrick McHardy",1186,177.7500000000001
linux,"Christian Hohnstaedt",1187,1
linux,"Uri Simchoni",1188,0.5
linux,"Marcelo Cerri",1189,3
linux,"Joel Fernandes",1190,1.6666666666666665
linux,"Michal Ludvig",1191,0.5
linux,"Tadeusz Struk",1192,37.5
linux,"Allan",1193,21
linux,"Cristian Stoica",1194,0.5
linux,"Vladimir Zapolskiy",1195,1
linux,"Andreas Westin",1196,12
linux,"Shannon Nelson",1197,11.166666666666666
linux,"Maciej Sosnowski",1198,1
linux,"MyungJoo Ham",1199,17.5
linux,"Dan Carpenter",1200,4.5
linux,"Rajagopal Venkat",1201,0.5
linux,"Florian Meier",1202,2.5
linux,"Sumit Semwal",1203,2
linux,"Maarten Lankhorst",1204,17.5
linux,"Zhang Wei",1205,0.5
linux,"Chris Leech",1206,3.1666666666666665
linux,"Siva Yerramreddy",1207,3.5
linux,"Piotr Ziecik",1208,2
linux,"Tomoya MORINAGA",1209,9.333333333333332
linux,"Laxman Dewangan",1210,38
linux,"Richard RÃ¶jfors",1211,20.5
linux,"Srikanth Thokala",1212,4
linux,"Thor Thayer",1213,1
linux,"Douglas Thompson",1214,7.5
linux,"Mauro Carvalho Chehab",1215,364.4166666666664
linux,"Harry Ciao",1216,4
linux,"Jason Uhlenkott",1217,0.5
linux,"Arthur Jones",1218,2
linux,"Tim Small",1219,0.5
linux,"Ranganathan Desikan",1220,0.5
linux,"Egor Martovetsky",1221,1.5
linux,"Grant Erickson",1222,1.5
linux,"Aristeu Rozanski",1223,0.5
linux,"Punnaiah Choudary Kalluri",1224,1
linux,"anish kumar",1225,3
linux,"Graeme Gregory",1226,5.5
linux,"Stefan Richter",1227,18.833333333333336
linux,"Kristian HÃ¸gsberg",1228,2.5
linux,"Bernhard Kaindl",1229,2
linux,"YOSHIFUJI Hideaki",1230,22.08333333333333
linux,"Doug Warzecha",1231,2
linux,"Abhay Salunke",1232,1
linux,"Lennart Poettering",1233,1
linux,"Andrey Panin",1234,0.8333333333333333
linux,"Mike Waychison",1235,5.5
linux,"Tom Gundersen",1236,1.5
linux,"Roy Franz",1237,1.5
linux,"Michel Lespinasse",1238,10.333333333333334
linux,"Konrad Rzeszutek",1239,3
linux,"Bernhard Walle",1240,1.5
linux,"Miguel Gaio",1241,1
linux,"Lejun Zhu",1242,5.5
linux,"Ashish Jangam",1243,21
linux,"Daniel Baluta",1244,3
linux,"Andreas Larsson",1245,7.5
linux,"Peter Tyser",1246,1
linux,"Vincent Donnefort",1247,0.5
linux,"Denis Turischev",1248,4
linux,"Milo Kim",1249,8
linux,"Mathias Nyman",1250,3
linux,"Bill Pemberton",1251,19.583333333333336
linux,"wu guoxing",1252,1
linux,"Axel Lin",1253,58.166666666666664
linux,"Ricardo Ribalda Delgado",1254,6.5
linux,"Bruno Randolf",1255,12
linux,"Shiraz Hashim",1256,3.5
linux,"Grygorii Strashko",1257,1.5
linux,"Margarita Olaya",1258,5
linux,"Lars Poeschel",1259,5
linux,"Y Vo",1260,1
linux,"Fabian Vogt",1261,1
linux,"Harini Katakam",1262,1.5
linux,"Oded Gabbay",1263,13.5
linux,"Ben Goz",1264,17.5
linux,"Evgeny Pinchuk",1265,3
linux,"Alexey Skidanov",1266,0.5
linux,"Sasha Levin",1267,6
linux,"Duan Jiong",1268,0.5
linux,"Thomas Wood",1269,0.5
linux,"Dave Airlie",1270,145.2
linux,"Y.C. Chen",1271,0.5
linux,"Andy Yan",1272,5.333333333333333
linux,"Sean Paul",1273,3.25
linux,"Ajay Kumar",1274,4
linux,"Eric Anholt",1275,2.5
linux,"Ville SyrjÃ¤lÃ¤",1276,6.333333333333333
linux,"Ben Gamari",1277,1.5
linux,"Adam Jackson",1278,1.3333333333333333
linux,"Carsten Emde",1279,1
linux,"Francisco Jerez",1280,6
linux,"Rob Clark",1281,95
linux,"Chris Wilson",1282,18.449999999999996
linux,"Thomas Hellstrom",1283,41.5
linux,"Matt Roper",1284,2.8333333333333335
linux,"Inki Dae",1285,28.166666666666668
linux,"Gustavo Padovan",1286,1
linux,"Andrzej Hajda",1287,14.333333333333332
linux,"YoungJun Cho",1288,0.3333333333333333
linux,"Eunchul Kim",1289,6.5
linux,"Seung-Woo Kim",1290,3.083333333333333
linux,"Patrik Jakobsson",1291,18.5
linux,"Ben Skeggs",1292,574
linux,"Jean-FranÃ§ois Moine",1293,37.666666666666664
linux,"Thomas Richter",1294,1
linux,"Brad Volkin",1295,2
linux,"Ben Widawsky",1296,5.7
linux,"Mika Kuoppala",1297,5.333333333333333
linux,"Oscar Mateo",1298,3
linux,"Jani Nikula",1299,7
linux,"Paulo Zanoni",1300,1.3333333333333333
linux,"Shobhit Kumar",1301,2
linux,"ymohanma",1302,0.5
linux,"Rodrigo Vivi",1303,2
linux,"Daniel Kurtz",1304,2.1666666666666665
linux,"Lespiau",1305,1.5
linux,"Armin Reese",1306,0.5
linux,"Christopher Harvey",1307,2
linux,"Aravind Ganesan",1308,2
linux,"Hai Li",1309,6.5
linux,"Stephane Viau",1310,4.5
linux,"Ilia Mirkin",1311,6.5
linux,"Martin Peres",1312,19.5
linux,"Marcin Slusarz",1313,4.166666666666666
linux,"Marcin KoÅ›cielnicki",1314,0.5
linux,"Roy Spliet",1315,2
linux,"Pierre Moreau",1316,0.5
linux,"Vince Hsu",1317,1
linux,"Andreas Pokorny",1318,0.5
linux,"Alex Deucher",1319,122.83333333333333
linux,"Jerome Glisse",1320,32.75
linux,"Christian KÃ¶nig",1321,17.583333333333332
linux,"Michele Curti",1322,1
linux,"Slava Grigorev",1323,3
linux,"Pauli Nieminen",1324,4
linux,"Marek OlÅ¡Ã¡k",1325,1.3333333333333333
linux,"Luca Tettamanti",1326,1.8333333333333333
linux,"Alberto Milone",1327,0.3333333333333333
linux,"Michel DÃ¤nzer",1328,0.6666666666666666
linux,"Christian Koenig",1329,4.416666666666666
linux,"Mark yao",1330,9
linux,"Benjamin Gaignard",1331,35.5
linux,"Vincent Abriou",1332,0.5
linux,"Julia Lawall",1333,2
linux,"Arto Merilainen",1334,1.5
linux,"Darren Etheridge",1335,2
linux,"Tetsuo Handa",1336,18.5
linux,"Haixia Shi",1337,1.5
linux,"Jakob Bornecrantz",1338,15.5
linux,"Terje Bergstrom",1339,21
linux,"Steve Longerbeam",1340,5.333333333333334
linux,"Benjamin Tissoires",1341,8.833333333333332
linux,"Josenivaldo Benito Junior",1342,1
linux,"Sergei Kolzun",1343,1
linux,"Jiri Kosina",1344,18.333333333333332
linux,"David Barksdale",1345,1
linux,"Richard Walmsley",1346,1
linux,"Richard Nauber",1347,1
linux,"Ignaz Forster",1348,1
linux,"Lukasz Lubojanski",1349,1
linux,"Henrik Rydberg",1350,4.5
linux,"Janne Kanniainen",1351,1
linux,"Anssi Hannula",1352,11.333333333333332
linux,"Tom Harwood",1353,0.5
linux,"Christian Ohm",1354,1
linux,"Martin Rusko",1355,0.5
linux,"Nikolai Kondrashov",1356,2.5
linux,"Bastien Nocera",1357,2
linux,"Chris Schlund",1358,1
linux,"Bernhard Seibold",1359,0.5
linux,"Jamie Lentin",1360,2.5
linux,"Gary Stein",1361,1
linux,"Michal MalÃ½",1362,1
linux,"Simon Wood",1363,1.5
linux,"Nestor Lopez Casado",1364,0.5
linux,"Michael Poole",1365,0.5
linux,"Chase Douglas",1366,0.5
linux,"Rafi Rubin",1367,1
linux,"Johnathon Harris",1368,1
linux,"Christian Gmeiner",1369,2.5
linux,"Bruno PrÃ©mont",1370,9
linux,"JD Cole",1371,0.5
linux,"Terry Lambert",1372,1
linux,"Don Prince",1373,1
linux,"Andrew Duggan",1374,0.5
linux,"Stefan Achatz",1375,22
linux,"Andreas HÃ¼bner",1376,1
linux,"Frank Praznik",1377,1
linux,"Stefan Kriwanek",1378,1
linux,"Jarod Wilson",1379,23.5
linux,"Lev Babiev",1380,1
linux,"Olivier Scherler",1381,0.5
linux,"Ping Cheng",1382,4
linux,"Andras Domokos",1383,2
linux,"Sebastian Reichel",1384,11.5
linux,"Carlos Chinea",1385,4.5
linux,"Dexuan Cui",1386,0.5
linux,"Hongbo Zhang",1387,6
linux,"Alistair John Strachan",1388,0.5
linux,"Darrick J. Wong",1389,8.833333333333332
linux,"Marc Pignat",1390,1
linux,"Corentin Labbe",1391,0.5
linux,"Grant Coady",1392,0.5
linux,"Dirk Eibach",1393,2
linux,"Steven Hardy",1394,0.5
linux,"Paul Thomas",1395,0.5
linux,"Hartmut Knaack",1396,1
linux,"Tomaz Mertelj",1397,0.5
linux,"George Joseph",1398,0.5
linux,"Juerg Haefliger",1399,2
linux,"Nikolaus Schulz",1400,0.25
linux,"Riku Voipio",1401,3.25
linux,"Herbert Valerio Riedel",1402,2.5
linux,"Arnaud Ebalard",1403,4
linux,"Iain Paton",1404,1
linux,"William Markezana",1405,0.5
linux,"Mark M. Hoffman",1406,1.5
linux,"Shivaprasad G Bhat",1407,0.5
linux,"Felten",1408,1.5
linux,"Bartosz Golaszewski",1409,0.5
linux,"Rudolf Marek",1410,1
linux,"Kaiwan N Billimoria",1411,2
linux,"Adrien Demarez",1412,0.5
linux,"Hans J. Koch",1413,5.166666666666666
linux,"Davide Rizzo",1414,0.3333333333333333
linux,"Alexander Stein",1415,1.5
linux,"Per Dalen",1416,1.5
linux,"David George",1417,0.5
linux,"Luotao Fu",1418,3.5
linux,"Andreas Werner",1419,3
linux,"Donggeun Kim",1420,8
linux,"Zhu",1421,1
linux,"Scott Kanowitz",1422,1
linux,"Urs Fleisch",1423,1
linux,"Tomas Pop",1424,2
linux,"Hartmut Rick",1425,0.5
linux,"Andre Prendel",1426,0.3333333333333333
linux,"Roger Lucas",1427,1
linux,"Charles Spirakis",1428,0.5
linux,"Kevin Lo",1429,0.5
linux,"Mathieu Poirier",1430,1
linux,"Ray Jui",1431,1
linux,"Tim Kryger",1432,2
linux,"Doug Anderson",1433,2.5
linux,"Octavian Purdila",1434,3
linux,"Laurentiu Palcu",1435,1.5
linux,"Wei Yan",1436,0.5
linux,"Kevin Strasser",1437,3.5
linux,"Virupax Sadashivpetimath",1438,1.3333333333333333
linux,"Rade Bozic",1439,1
linux,"Shubhrajyoti D",1440,2.5
linux,"Bjorn Andersson",1441,9.5
linux,"Addy Ke",1442,2.5
linux,"Max Schwarz",1443,0.5
linux,"Crane Cai",1444,1
linux,"Maxime Coquelin",1445,3
linux,"Till Harbaum",1446,1
linux,"Michael Lawnick",1447,4.5
linux,"Elias Oltmanns",1448,0.5
linux,"Rashika Kheria",1449,3.833333333333333
linux,"Shane McDonald",1450,0.5
linux,"Andy Henroid",1451,1.5
linux,"Peter Meerwald",1452,21
linux,"Martin Fuzzey",1453,4
linux,"Irina Tirdea",1454,4
linux,"Vlad Dogaru",1455,3
linux,"Karol Wrona",1456,8.5
linux,"Denis Ciocca",1457,27.5
linux,"Phani Movva",1458,1
linux,"Kim",1459,19.333333333333332
linux,"Philippe Reynes",1460,2.5
linux,"Oskar Andero",1461,1
linux,"Angelo Compagnucci",1462,2
linux,"Johannes Thumshirn",1463,8.5
linux,"Ivan T. Ivanov",1464,5
linux,"Patil",1465,2.5
linux,"Oleksandr Kozaruk",1466,1
linux,"Alexander Holler",1467,1.5
linux,"Michael Welling",1468,1
linux,"Manuel Stahl",1469,1.5
linux,"Sanjeev Sharma",1470,0.5
linux,"Harald Geyer",1471,1.5
linux,"Ge Gao",1472,5
linux,"Varka Bhadram",1473,2
linux,"Oleksandr Kravchenko",1474,0.5
linux,"Beomho Seo",1475,6.5
linux,"Kevin Tsai",1476,1.5
linux,"Jacek Anaszewski",1477,9.5
linux,"Archana Patni",1478,1
linux,"Roberta Dobrescu",1479,0.5
linux,"Dan Murphy",1480,8.5
linux,"Matt Ranostay",1481,2.5
linux,"Sean Hefty",1482,18.666666666666668
linux,"Hal Rosenstock",1483,5.333333333333333
linux,"Roland Dreier",1484,67.70000000000002
linux,"Tom Tucker",1485,32.75
linux,"Steve Wise",1486,32.5
linux,"Tatyana Nikolova",1487,5.7
linux,"Haggai Eran",1488,4.5
linux,"Shachar Raindel",1489,1
linux,"Vipul Pandya",1490,2.833333333333333
linux,"Hariprasad Shenai",1491,16.166666666666664
linux,"Hoang-Nam Nguyen",1492,5.166666666666666
linux,"Stefan Roscher",1493,0.3333333333333333
linux,"Ralph Campbell",1494,36
linux,"John Gregor",1495,1
linux,"Yann Droneaud",1496,2
linux,"Jack Morgenstein",1497,15.833333333333334
linux,"Amir Vadai",1498,2.5
linux,"Oren Duer",1499,0.5
linux,"Eli Cohen",1500,37.333333333333336
linux,"Yishai Hadas",1501,1
linux,"Faisal Latif",1502,3.2
linux,"Glenn Streiff",1503,6.533333333333334
linux,"Chien Tung",1504,3.0333333333333337
linux,"Jiri Pirko",1505,21.999999999999996
linux,"Selvin Xavier",1506,2.833333333333333
linux,"Parav Pandit",1507,6.166666666666667
linux,"Devesh Sharma",1508,2.6666666666666665
linux,"Naresh Gottumukkala",1509,3.3333333333333335
linux,"Mike Marciniszyn",1510,18.5
linux,"Mitko Haralanov",1511,0.5
linux,"Upinder Malhi",1512,25.5
linux,"Or Gerlitz",1513,5.5
linux,"Sagi Grimberg",1514,5
linux,"Nicholas Bellinger",1515,73.08333333333334
linux,"Bart Van Assche",1516,6
linux,"Vojtech Pavlik",1517,1
linux,"Philip Langdale",1518,2
linux,"Fabien Marteau",1519,2
linux,"Peter Popovec",1520,0.5
linux,"Martin Kebert",1521,1
linux,"Simon Glass",1522,4.5
linux,"Miguel Aguilar",1523,6
linux,"Phil Blundell",1524,1.5
linux,"Kim Kyuwon",1525,3
linux,"Zhang Jiejing",1526,3.5
linux,"Arce",1527,1
linux,"Trilok Soni",1528,2
linux,"Rodolfo Giometti",1529,14
linux,"Yong Yao",1530,3
linux,"Bo Shen",1531,6
linux,"Raphael Derosso Pereira",1532,1
linux,"Rajeev Kumar",1533,8
linux,"Sriram",1534,2.833333333333333
linux,"Kyle Manna",1535,1.5
linux,"Rakesh Iyer",1536,1
linux,"Qiao Zhou",1537,5.5
linux,"Stephen Hemminger",1538,48.916666666666664
linux,"Charles Keepax",1539,10
linux,"Ville Syrjala",1540,4
linux,"Eric Andersson",1541,3.5
linux,"Alfred E. Heggestad",1542,1
linux,"Hemanth V",1543,4.5
linux,"Courtney Cavin",1544,1.5
linux,"Andrey Moiseev",1545,0.5
linux,"Michael Downey",1546,0.5
linux,"Chris Hudson",1547,1.5
linux,"Jaewon Kim",1548,3.5
linux,"Philippe RÃ©tornaz",1549,4.5
linux,"Joseph Lai",1550,1
linux,"Daniel Ribeiro",1551,5.5
linux,"Balaji Rao",1552,12.5
linux,"Amy Maloche",1553,1
linux,"Jari Vanhala",1554,0.5
linux,"Misael Lopez Cruz",1555,2
linux,"Markus Armbruster",1556,4.5
linux,"Henk Vergonet",1557,2.5
linux,"Stelian Pop",1558,6
linux,"Benson Leung",1559,1.5
linux,"Dudley Du",1560,5
linux,"Duson Lin",1561,4
linux,"Arjan Opmeer",1562,1
linux,"JJ Ding",1563,1
linux,"Kenan Esau",1564,0.5
linux,"Tai-hwa Liang",1565,2
linux,"Jan Steinhoff",1566,1
linux,"Stefan Lucke",1567,2
linux,"Stephen Evanchik",1568,1.5
linux,"Thomas Chou",1569,3.5
linux,"Christoph Egger",1570,0.5
linux,"Vishnu Patekar",1571,1
linux,"StÃ©phane Voltz",1572,0.3333333333333333
linux,"Rene van Paassen",1573,0.5
linux,"Jeremy Roberson",1574,0.3333333333333333
linux,"Xing Wei",1575,1
linux,"Imre Deak",1576,12
linux,"Nick Dyer",1577,1
linux,"Naveen Kumar Gaddipati",1578,5
linux,"Samuli Konttila",1579,2
linux,"Ferruh Yigit",1580,6.5
linux,"Tias Guns",1581,1
linux,"Simon Budig",1582,1.5
linux,"Scott Liu",1583,0.5
linux,"Adam Bennett",1584,1
linux,"Pau Oliva Fora",1585,1
linux,"Olivier Sobrie",1586,2.25
linux,"Richard Lemon",1587,1
linux,"Rick Koch",1588,3
linux,"Jianchun Bian",1589,1
linux,"Tony SIM",1590,1
linux,"Florian Echtler",1591,0.5
linux,"Claudio Nieder",1592,1.5
linux,"Todd Fischer",1593,3.5
linux,"Ondrej Zary",1594,21.666666666666664
linux,"Daniel Ritz",1595,1.8333333333333333
linux,"Tatsunosuke Tobita",1596,1
linux,"Cho KyongHo",1597,1
linux,"Alex Williamson",1598,13.166666666666666
linux,"Shuah Khan",1599,3.5
linux,"Hideki EIRAKU",1600,3
linux,"Samuel Iglesias Gonsalvez",1601,6.5
linux,"Jens Taprogge",1602,3
linux,"Tilman Schmidt",1603,14
linux,"Hansjoerg Lipp",1604,1.5
linux,"Karsten Keil",1605,48.5
linux,"Andreas Eversberg",1606,3
linux,"Uwe Zeisberger",1607,2.5
linux,"Bob Rodgers",1608,1
linux,"Jan-Simon MÃ¶ller",1609,1
linux,"MÃ¡rton NÃ©meth",1610,2.5
linux,"David Dajun Chen",1611,1
linux,"RaphaÃ«l AssÃ©nat",1612,2.5
linux,"Shreshtha Kumar Sahu",1613,1.3333333333333333
linux,"Daniel Jeong",1614,13.5
linux,"Antonio Ospite",1615,11.5
linux,"Chris Boot",1616,5
linux,"Kristian Kielhofner",1617,1
linux,"Nick Forbes",1618,1
linux,"Jeff Mahoney",1619,16.666666666666668
linux,"Ã‰tienne Bersac",1620,1
linux,"Ashwin Chaugule",1621,2
linux,"Christoph Jaeger",1622,1.3333333333333333
linux,"Mike Snitzer",1623,6
linux,"Joe Thornber",1624,33.5
linux,"Alasdair G Kergon",1625,3.0833333333333335
linux,"Heinz Mauelshagen",1626,1.8333333333333333
linux,"Milan Broz",1627,2.3333333333333335
linux,"Jonthan Brassow",1628,8.083333333333332
linux,"Josef Bacik",1629,14.7
linux,"Hannes Reinecke",1630,10.833333333333334
linux,"Kiyoshi Ueda",1631,2
linux,"Jim Ramsay",1632,0.5
linux,"Mike Anderson",1633,2
linux,"Andre Noll",1634,0.3333333333333333
linux,"Johannes Stezenbach",1635,31.66666666666666
linux,"Michael Krufky",1636,58.50000000000001
linux,"Patrick Boettcher",1637,33.083333333333336
linux,"Hans Verkuil",1638,271.08333333333337
linux,"Antti Palosaari",1639,103.16666666666666
linux,"Uri Shkolnik",1640,2.5
linux,"Andreas Oberritter",1641,3.333333333333333
linux,"Christoph Pfister",1642,1.5
linux,"Pierrick Hascoet",1643,9.833333333333332
linux,"David T.L. Wong",1644,5
linux,"Devin Heitmueller",1645,13
linux,"Steven Toth",1646,39.333333333333336
linux,"Oliver Endriss",1647,9.166666666666666
linux,"Perceval Anichini",1648,1
linux,"Olivier Grenie",1649,5.333333333333334
linux,"Ralph Metzler",1650,9
linux,"Igor M. Liplianin",1651,35.833333333333336
linux,"Hartmut Hackmann",1652,3.666666666666667
linux,"Andrew de Quincey",1653,11.666666666666666
linux,"Manu Abraham",1654,70.33333333333333
linux,"Malcolm Priestley",1655,40.66666666666667
linux,"Mac Michaels",1656,1.5
linux,"Timothy Lee",1657,1
linux,"Matthias Schwarzott",1658,4.666666666666666
linux,"Kirk Lapray",1659,1.3333333333333333
linux,"Palash Bandyopadhyay",1660,1.8333333333333333
linux,"Olli Salonen",1661,4.5
linux,"Andreas Regel",1662,1.5
linux,"Akihiro Tsukada",1663,13
linux,"Hartmut Birr",1664,0.5
linux,"Konstantin Dimitrov",1665,2
linux,"Chris Pascoe",1666,4
linux,"Sakari Ailus",1667,22.5
linux,"Jonathan McCrohan",1668,0.5
linux,"Lad",1669,11.5
linux,"Chaithrika U S",1670,8
linux,"BenoÃ®t ThÃ©baudeau",1671,2.5
linux,"Martin Bugge",1672,1.5
linux,"Martin Samuelsson",1673,2
linux,"Andy Walls",1674,43.5
linux,"Heungjun Kim",1675,4.5
linux,"Martin Hostettler",1676,2
linux,"Detlev Casanova",1677,1
linux,"Jonathan Corbet",1678,13.333333333333332
linux,"Sangwook Lee",1679,2
linux,"Jon Arne JÃ¸rgensen",1680,0.5
linux,"Andrew Chew",1681,2
linux,"Scott Alfter",1682,1.5
linux,"Santiago Nunez-Corrales",1683,1
linux,"Nickolay V. Shmyrev",1684,0.8333333333333333
linux,"Abylay Ospan",1685,5.5
linux,"Mijhail Moreyra",1686,0.5
linux,"Leonid V. Fedorenchik",1687,0.5
linux,"Trent Piepho",1688,1
linux,"Marton Balint",1689,1
linux,"Ian Armstrong",1690,0.5
linux,"Matthias Benesch",1691,0.5
linux,"Ricardo Cerqueira",1692,0.3333333333333333
linux,"Nibble Max",1693,7
linux,"Federico Vaga",1694,2.5
linux,"David HÃ¤rdeman",1695,7.166666666666666
linux,"Benoit Parrot",1696,5
linux,"Murali Karicheri",1697,2
linux,"Sungchun Kang",1698,4
linux,"Libin Yang",1699,0.5
linux,"Arun Kumar K",1700,7.5
linux,"Jeongtae Park",1701,3.5
linux,"Kiran AVND",1702,1.5
linux,"Tomasz Stanislawski",1703,15.5
linux,"Josh Wu",1704,3.333333333333333
linux,"Alexey Klimov",1705,2.5
linux,"Ramakrishnan Muthukrishnan",1706,0.5
linux,"Andrey Smirnov",1707,8
linux,"Matti J. Aaltonen",1708,6.5
linux,"Dinesh Ram",1709,2
linux,"Manjunatha Halli",1710,8
linux,"Xi Wang",1711,1
linux,"Maxim Levitsky",1712,11.333333333333334
linux,"Ravi Kumar V",1713,2
linux,"Sean Young",1714,4.5
linux,"Sifan Naeem",1715,2.5
linux,"Guoxiong Yan",1716,0.5
linux,"Timo Kokkonen",1717,3
linux,"Marcel J.E. Mol",1718,1
linux,"Juan Jesus Garcia de Soria",1719,2
linux,"remi schwartz",1720,0.5
linux,"George Spelvin",1721,3.5
linux,"Herton Ronaldo Krzesinski",1722,3.333333333333333
linux,"Jakob Haufe",1723,1
linux,"Kyle Strickland",1724,0.5
linux,"Evgeny Plehov",1725,1
linux,"Alfredo JesÃºs Delaiti",1726,1
linux,"Sergey Ivanov",1727,0.5
linux,"Ramiro Morales",1728,1
linux,"Alexander Bersenev",1729,1
linux,"Michael BÃ¼sch",1730,1.5
linux,"Hans-Frieder Vogt",1731,4
linux,"Olivier DANET",1732,1
linux,"istvan_v@mailbox.hu",1733,1.5
linux,"Davide Ferri",1734,0.5
linux,"Sri Deevi",1735,6.333333333333333
linux,"Luca Olivetti",1736,3
linux,"Adams Xu",1737,1.5
linux,"Tomi Orava",1738,2
linux,"Antoine Jacquet",1739,2.5
linux,"Alan Nisota",1740,2.5
linux,"Aapo Tahkola",1741,1.5
linux,"Marco Gittler",1742,0.5
linux,"Carl Lundqvist",1743,0.8333333333333333
linux,"Florian Mickler",1744,0.3333333333333333
linux,"Frank Schaefer",1745,1.5
linux,"Pete Eberlein",1746,1
linux,"Robert Butora",1747,1
linux,"Frank Zago",1748,0.5
linux,"Olivier Lorin",1749,6.5
linux,"Theodore Kilgore",1750,3.5
linux,"Erik Andren",1751,25.333333333333332
linux,"Brian Johnson",1752,0.5
linux,"Adam Baker",1753,0.5
linux,"John McMaster",1754,0.5
linux,"Janne Grunau",1755,4.5
linux,"Mike Isely",1756,43.5
linux,"Luc Saillard",1757,2
linux,"sensoray-dev",1758,0.3333333333333333
linux,"Dean Anderson",1759,0.3333333333333333
linux,"Jaime Velasco Juan",1760,1.5
linux,"Stefan Ringel",1761,1.3333333333333333
linux,"Michel Ludwig",1762,0.3333333333333333
linux,"Federico Simoncelli",1763,3
linux,"Amber Thrall",1764,0.5
linux,"Thierry MERLE",1765,1.1666666666666665
linux,"Aneesh V",1766,7
linux,"Alex Dubov",1767,11.5
linux,"Wei WANG",1768,11.5
linux,"Roger Tseng",1769,4
linux,"Moore",1770,3.833333333333334
linux,"Eric Moore",1771,11.166666666666668
linux,"Kashyap",1772,11.833333333333332
linux,"Prakash",1773,1.5
linux,"Michael Reed",1774,0.3333333333333333
linux,"Jin Park",1775,2.8333333333333335
linux,"Mattias Nilsson",1776,3
linux,"Samuel Ortiz",1777,20.333333333333332
linux,"Bill Richardson",1778,1.5
linux,"Steve Twiss",1779,5
linux,"Krystian Garbaciak",1780,5.5
linux,"Adam Thomson",1781,7.833333333333333
linux,"Guodong Xu",1782,2
linux,"Aaron Sierra",1783,2.5
linux,"Gyungoh Yoo",1784,3
linux,"Keshava Munegowda",1785,0.5
linux,"Abhijeet Dharmapurikar",1786,0.5
linux,"Micky Ching",1787,19.5
linux,"Sangbeom Kim",1788,10
linux,"Sourav Poddar",1789,3
linux,"Kenneth Heitke",1790,5.333333333333333
linux,"Davide Ciminaghi",1791,1
linux,"Dong Aisheng",1792,13.833333333333334
linux,"Venu Byravarasu",1793,4.916666666666666
linux,"AnilKumar Ch",1794,3.1666666666666665
linux,"Jorge Eduardo Candelaria",1795,1
linux,"Balaji T K",1796,3
linux,"anantha",1797,1
linux,"Samu Onkalo",1798,6.833333333333334
linux,"Christoph Mair",1799,1
linux,"Marek Belisko",1800,16.5
linux,"MichaÅ‚ MirosÅ‚aw",1801,9
linux,"David Rowe",1802,3.5
linux,"Tzafrir Cohen",1803,1
linux,"Ivo van Doorn",1804,40.083333333333336
linux,"bgardner@wabtec.com",1805,0.5
linux,"Frank Haverkamp",1806,11
linux,"Kalhan Trisal",1807,2
linux,"David Altobelli",1808,2
linux,"Max Asbock",1809,0.5
linux,"Brent Casavant",1810,2
linux,"Ã‰ric Piel",1811,1.3333333333333333
linux,"Ankita Garg",1812,0.5
linux,"Tomas Winkler",1813,24.083333333333332
linux,"Alexander Usyskin",1814,0.5
linux,"Oren Weil",1815,1.5
linux,"Sudeep Dutt",1816,19
linux,"Ashutosh Dixit",1817,6.5
linux,"Dasaratharaman Chandramouli",1818,3.5
linux,"Masayuki Ohtake",1819,7.5
linux,"J Freyensee",1820,4.5
linux,"Robin Holt",1821,1.5
linux,"Pratyush Anand",1822,5
linux,"George Zhang",1823,20.5
linux,"Andy King",1824,12
linux,"Pierre Tardy",1825,1
linux,"Mike Lockwood",1826,3.5
linux,"Vipin Bhandari",1827,1
linux,"Jaehoon Chung",1828,1
linux,"Seungwon Jeon",1829,3.5
linux,"Will Newton",1830,1.75
linux,"Shashidhar Hiremath",1831,1.5
linux,"srinik",1832,3
linux,"San Mehat",1833,2
linux,"Sahitya Tummala",1834,0.5
linux,"Maen Suleiman",1835,2
linux,"Bridge Wu",1836,0.5
linux,"Thomas Kleffel",1837,0.5
linux,"Vincent Yang",1838,0.5
linux,"Adam Lee",1839,1.5
linux,"Peter Guo",1840,1
linux,"Kevin Liu",1841,0.5
linux,"Sascha Sommer",1842,1
linux,"David LanzendÃ¶rfer",1843,1
linux,"Tony Olech",1844,3
linux,"Matteo Croce",1845,1.5
linux,"Guillaume LECERF",1846,0.5
linux,"Artem Bityutskiy",1847,66.41666666666666
linux,"Vincenzo Aliberti",1848,1.5
linux,"Alexey Korolev",1849,3.5
linux,"Dave Olsen",1850,1
linux,"Lew Glendenning",1851,1
linux,"David Griego",1852,2
linux,"Vitaly Wool",1853,4.833333333333333
linux,"Jarkko Lavinen",1854,0.5
linux,"Wu",1855,1
linux,"Chuanxiao.Dong",1856,1.5
linux,"Jason Roberts",1857,0.5
linux,"Vipin Kumar",1858,6.5
linux,"Zhou Wang",1859,0.5
linux,"Ivan Djelic",1860,3.5
linux,"pekon gupta",1861,1.5
linux,"avinash philip",1862,5.5
linux,"Claudio Lanconelli",1863,2.5
linux,"Iwo Mergler",1864,0.5
linux,"Artem B. Bityutskiy",1865,3.5
linux,"Jeff Kirsher",1866,77.08333333333333
linux,"Holger Eitzenberger",1867,1
linux,"Veaceslav Falico",1868,1.5833333333333333
linux,"Jay Vosburgh",1869,1.0833333333333333
linux,"Taku Izumi",1870,1
linux,"Nikolay Aleksandrov",1871,4.583333333333334
linux,"sfeldma@cumulusnetworks.com",1872,2.5
linux,"Dmitry Tarnyagin",1873,1
linux,"Sjur Braendeland",1874,39
linux,"Erwan Yvin",1875,2
linux,"Oliver Hartkopp",1876,20
linux,"Stephane Grosjean",1877,9
linux,"Pavel Cheblakov",1878,1
linux,"Andre B. Oliveira",1879,0.5
linux,"Kurt Van Dijck",1880,6
linux,"Stefano Babic",1881,1
linux,"Christian Pellegrin",1882,7.333333333333333
linux,"Anant Gole",1883,2.333333333333333
linux,"Sebastian Haas",1884,2
linux,"Matthias Fuchs",1885,1
linux,"Maximilian Schneider",1886,0.5
linux,"Ahmed S. Darwish",1887,1
linux,"Bernd Krumboeck",1888,1
linux,"Kedareswara rao Appana",1889,1
linux,"Ben Hutchings",1890,48.5
linux,"Kristoffer Glembo",1891,3.5
linux,"Nicholas Mc Guire",1892,0.5
linux,"Mark Einon",1893,2.5
linux,"Vince Bridgers",1894,12
linux,"Don Fry",1895,1.5
linux,"Lendacky",1896,13
linux,"Iyappan Subramanian",1897,11
linux,"Romain Perier",1898,3.5
linux,"Alexey Brodkin",1899,3
linux,"Sabrina Dubroca",1900,1
linux,"Jie Yang",1901,9
linux,"Huang",1902,3
linux,"Jay Cliburn",1903,5
linux,"Chris Snook",1904,2
linux,"Gary Zambrano",1905,0.3333333333333333
linux,"franÃ§ois romieu",1906,4.833333333333333
linux,"Michael Chan",1907,10
linux,"Dmitry Kravkov",1908,6
linux,"Yuval Mintz",1909,3.8333333333333335
linux,"Vlad Zolotarov",1910,2.8333333333333335
linux,"Eilon Greenstein",1911,4.5
linux,"Eliezer Tamir",1912,1.5
linux,"Yaniv Rosner",1913,3.5
linux,"Barak Witkowski",1914,0.5
linux,"Ariel Elior",1915,4.333333333333333
linux,"Matt Carlson",1916,4.5
linux,"Rasesh Mody",1917,27
linux,"Krishna Gudipati",1918,30
linux,"Joachim Eastwood",1919,1.75
linux,"Divy Le Ray",1920,24
linux,"Anish Bhatt",1921,4.333333333333333
linux,"Dimitris Michailidis",1922,5.833333333333333
linux,"Casey Leedom",1923,4.5
linux,"Scott Feldman",1924,19.833333333333332
linux,"Vasanthy Kolluri",1925,8.833333333333334
linux,"Tony Camuso",1926,0.5
linux,"Neel Patel",1927,2
linux,"Govindarajulu Varadarajan",1928,2.5
linux,"Roopa Prabhu",1929,2.333333333333333
linux,"Peer Chen",1930,1
linux,"Denis Kirjanov",1931,0.5
linux,"Darek Marcinkiewicz",1932,1
linux,"Sathya Perla",1933,6
linux,"Ajit Khaparde",1934,1
linux,"Po-Yu Chuang",1935,3
linux,"Frank Li",1936,2
linux,"Pantelis Antoniou",1937,10.333333333333332
linux,"Shaohui Xie",1938,0.5
linux,"dingtianhong",1939,1
linux,"Jan-Bernd Themann",1940,10
linux,"Thomas Klein",1941,1
linux,"Santiago Leon",1942,1.5
linux,"Auke Kok",1943,8.75
linux,"Jesse Brandeburg",1944,24.58333333333333
linux,"David Ertman",1945,3.5
linux,"Malli Chilakala",1946,0.3333333333333333
linux,"Matthew Vick",1947,1
linux,"Greg Rose",1948,24.166666666666668
linux,"Neerav Parikh",1949,4
linux,"Anjali Singhai Jain",1950,1.4999999999999998
linux,"Vasu Dev",1951,4.5
linux,"Keller",1952,2.5
linux,"Mitch A Williams",1953,5.25
linux,"Carolyn Wyborny",1954,9
linux,"Peter P Waskiewicz Jr",1955,1.6666666666666665
linux,"Don Skidmore",1956,8.166666666666666
linux,"Emil Tantilov",1957,3.5
linux,"John Fastabend",1958,9.833333333333332
linux,"Catherine Sullivan",1959,0.5
linux,"Yi Zou",1960,4.333333333333334
linux,"Guo-Fu Tseng",1961,2
linux,"Willy Tarreau",1962,1.3333333333333333
linux,"Marcin Wojtas",1963,1
linux,"Sachin Sanap",1964,1
linux,"Yevgeny Petrilin",1965,13.333333333333334
linux,"Hadar Hen Zion",1966,0.5
linux,"Choi",1967,1
linux,"Tristram Ha",1968,1
linux,"Brice Goglin",1969,3.5
linux,"Sivakumar Subramani",1970,0.8333333333333333
linux,"Sreenivasa Honnur",1971,2.1666666666666665
linux,"raghavendra.koushik@neterion.com",1972,0.3333333333333333
linux,"Ramkrishna Vepa",1973,6.833333333333333
linux,"Ayaz Abdulla",1974,1
linux,"Toshiharu Okada",1975,0.8333333333333333
linux,"Dhananjay Phadke",1976,8
linux,"Amit S. Kale",1977,1
linux,"Ron Mercer",1978,7.5
linux,"Amit Kumar Salecha",1979,4.666666666666666
linux,"Sony Chacko",1980,5.616666666666666
linux,"Sucheta Chakraborty",1981,2.8666666666666667
linux,"Rajesh Borundia",1982,4.416666666666666
linux,"Jitendra Kalsaria",1983,0.16666666666666666
linux,"Himanshu Madhani",1984,1.0333333333333332
linux,"Manish Chopra",1985,0.3666666666666667
linux,"Shahed Shaikh",1986,1.5333333333333332
linux,"Anirban Chakraborty",1987,0.6666666666666666
linux,"Cesar Eduardo Barros",1988,2.5
linux,"Siva Reddy",1989,16
linux,"Byungho An",1990,1
linux,"Steve Hodgson",1991,0.5
linux,"Dustin McIntire",1992,2
linux,"Giuseppe CAVALLARO",1993,27
linux,"Roger Chen",1994,1
linux,"Rayagond Kokatanur",1995,2.5
linux,"Sowmini Varadhan",1996,0.3333333333333333
linux,"Andy Gospodarek",1997,1.5
linux,"Mugunthan V N",1998,6
linux,"Wingman Kwok",1999,5
linux,"Masakazu Mokuno",2000,5
linux,"Jens Osterkamp",2001,1
linux,"Mike Sinkovsky",2002,4
linux,"Haiyang Zhang",2003,2.6666666666666665
linux,"Alexander Aring",2004,32.5
linux,"Alan Ott",2005,0.5
linux,"Jamal Hadi Salim",2006,3.4166666666666665
linux,"Mahesh Bandewar",2007,4
linux,"Alex VillacÃ­s Lasso",2008,3
linux,"David Basden",2009,1
linux,"Jason Wang",2010,2
linux,"Satyam Sharma",2011,0.3333333333333333
linux,"Matus Ujhelyi",2012,0.5
linux,"Johnson Leung",2013,1
linux,"Frederic LAMBERT",2014,1
linux,"xeb@mail.ru",2015,1.8333333333333333
linux,"Matvejchikov Ilya",2016,0.5
linux,"Christian Riesch",2017,3
linux,"David Hollis",2018,0.3333333333333333
linux,"Grant Grundler",2019,0.3333333333333333
linux,"Freddy Xin",2020,1
linux,"Omar Laazimani",2021,1
linux,"BjÃ¸rn Mork",2022,7.5
linux,"RÃ©mi Denis-Courmont",2023,17
linux,"Denis Joseph Barrow",2024,0.25
linux,"Enrico Mioso",2025,0.5
linux,"Peter Holik",2026,1
linux,"Diego Giagio",2027,1
linux,"Marius B. Kotsbak",2028,1
linux,"Oliver Neukum",2029,7.416666666666667
linux,"Andrzej Zaborowski",2030,1.5
linux,"Petko Manolov",2031,0.5
linux,"hayeswang",2032,1
linux,"Elina Pasheva",2033,1
linux,"Liu Junliang",2034,3.5
linux,"Shreyas Bhatewara",2035,5.5
linux,"Inaky Perez-Gonzalez",2036,65.83333333333334
linux,"Prasanna S Panchamukhi",2037,0.5
linux,"Masahiro Yamada",2038,3
linux,"Michael Wu",2039,12
linux,"Kalle Valo",2040,54.20000000000002
linux,"Pontus Fuchs",2041,6
linux,"Michal Kazior",2042,23.166666666666664
linux,"Rajkumar Manoharan",2043,12.283333333333335
linux,"Janusz Dziedzic",2044,1.8333333333333333
linux,"Simon Wunderlich",2045,5.166666666666667
linux,"Nick Kossifidis",2046,13
linux,"Pavel Roskin",2047,6.333333333333333
linux,"Luis R. Rodriguez",2048,21.28333333333333
linux,"Tobias Doerffel",2049,0.5
linux,"Vasanthakumar Thiagarajan",2050,9.533333333333333
linux,"Jouni Malinen",2051,24.166666666666664
linux,"Sujith Manoharan",2052,50.28333333333334
linux,"Senthil Balasubramanian",2053,0.5
linux,"Miaoqing Pan",2054,1
linux,"Zefir Kurtisi",2055,6.5
linux,"Lorenzo Bianconi",2056,1.5
linux,"Christian Lamparter",2057,36
linux,"Sven Eckelmann",2058,24.83333333333333
linux,"Eugene Krasnikov",2059,10
linux,"Vladimir Kondratiev",2060,23.5
linux,"Hamad Kadmany",2061,0.5
linux,"Larry Finger",2062,473.5
linux,"GÃ¡bor Stefanik",2063,2.5
linux,"Stefano Brivio",2064,2
linux,"Arend van Spriel",2065,68.83333333333333
linux,"Hante Meuleman",2066,21.333333333333332
linux,"Piotr Haber",2067,4
linux,"Franky Lin",2068,7.333333333333334
linux,"Seth Forshee",2069,6
linux,"Roland Vossen",2070,0.5
linux,"David Spinadel",2071,3.1666666666666665
linux,"Emmanuel Grumbach",2072,32.08333333333333
linux,"Arnaldo Carvalho de Melo",2073,31.249999999999993
linux,"John W. Linville",2074,9
linux,"James Ketrenos",2075,5.833333333333332
linux,"Zhu Yi",2076,2.4166666666666665
linux,"Stanislav Yakovlev",2077,1
linux,"Stanislaw Gruszka",2078,15.333333333333334
linux,"Wey-Yi Guy",2079,16
linux,"Mohamed Abbas",2080,1
linux,"Eran Harary",2081,2.1666666666666665
linux,"Eyal Shapira",2082,2.833333333333333
linux,"Avri Altman",2083,1
linux,"Luciano Coelho",2084,38.78333333333333
linux,"Alexander Bondar",2085,2
linux,"Ilan Peer",2086,0.3333333333333333
linux,"Eliad Peller",2087,31.116666666666664
linux,"Lilach Edelstein",2088,0.5
linux,"Arik Nemtsov",2089,8.866666666666667
linux,"Eytan Lifshitz",2090,0.5
linux,"Colin McCabe",2091,3
linux,"Javier Cardona",2092,3.5
linux,"Luis Carlos Cobo",2093,5.5
linux,"Steve deRosier",2094,1
linux,"Javier Lopez",2095,1
linux,"Yogesh Ashok Powar",2096,2.916666666666667
linux,"Avinash Patil",2097,12.916666666666666
linux,"Xinming Hu",2098,1
linux,"David Kilroy",2099,21.83333333333333
linux,"Fariya Fatima",2100,14
linux,"Jahnavi Meher",2101,3
linux,"Alexey Khoroshilov",2102,0.5
linux,"Helmut Schaa",2103,1.0833333333333333
linux,"Gertjan van Wingerde",2104,2.083333333333333
linux,"Andrea Merello",2105,4.5
linux,"Peter Wu",2106,0.5
linux,"George",2107,11.333333333333332
linux,"Chaoming Li",2108,24.166666666666668
linux,"Andreas Ruprecht",2109,1
linux,"Troy Tan",2110,1
linux,"Juuso Oikarinen",2111,8.866666666666665
linux,"Ido Yariv",2112,1.5
linux,"Shahar Levi",2113,0.5
linux,"Teemu Paasikivi",2114,1.5
linux,"Silvan Jegen",2115,0.5
linux,"Ulrich Kunitz",2116,0.5833333333333333
linux,"Wei Liu",2117,1.9166666666666665
linux,"Zoltan Kiss",2118,2.1666666666666665
linux,"Eric Lapuyade",2119,19.5
linux,"Thierry Escande",2120,5
linux,"Ilan Elias",2121,7
linux,"Waldemar Rymarkiewicz",2122,0.5
linux,"Arron Wang",2123,0.5
linux,"Srivatsa S. Bhat",2124,0.5
linux,"Marko Kohtala",2125,0.5
linux,"Arnaud Giersch",2126,1
linux,"Sean Cross",2127,4.333333333333333
linux,"Minghuan Lian",2128,0.5
linux,"Tanmay Inamdar",2129,1
linux,"John Rose",2130,0.8333333333333333
linux,"Yu Zhao",2131,1.3333333333333333
linux,"Yijing Wang",2132,0.25
linux,"Andrew Patterson",2133,1
linux,"Narendra K",2134,1
linux,"Ryan Wilson",2135,1.5
linux,"Yuvaraj CD",2136,1
linux,"Vivek Gautam",2137,4.5
linux,"Jiancheng Xue",2138,1
linux,"Yaniv Gardi",2139,9
linux,"Yunzhi Li",2140,1
linux,"Patrice Chotard",2141,7.5
linux,"Sherman Yin",2142,1
linux,"Pritesh Raithatha",2143,0.5
linux,"Ashwini Ghuge",2144,1
linux,"Niklas SÃ¶derlund",2145,1
linux,"Qipan Li",2146,2.8333333333333335
linux,"David 'Digit' Turner",2147,1.5
linux,"Peter Feuerer",2148,2
linux,"Carlos Corbacho",2149,2
linux,"Lee",2150,1.5
linux,"Mario Limonciello",2151,1
linux,"Corentin Chary",2152,6.5
linux,"AceLan Kao",2153,1
linux,"Thadeu Lima de Souza Cascardo",2154,1
linux,"Cezary Jackiewicz",2155,1
linux,"Alan Jenkins",2156,0.5
linux,"Jonathan Woithe",2157,1
linux,"Robert Gerlach",2158,1
linux,"Robert Love",2159,23
linux,"Giedrius StatkeviÄ�ius",2160,1
linux,"Alex Hung",2161,1.5
linux,"Vernon Mauery",2162,1
linux,"Ike Panhc",2163,1
linux,"Thomas Sujith",2164,1
linux,"Hong Liu",2165,1
linux,"Durgadoss R",2166,4.5
linux,"Yin Kangkai",2167,1
linux,"Anisse Astier",2168,0.5
linux,"Hu Tao",2169,1
linux,"Frederick van der Wyck",2170,1
linux,"malattia@linux.it",2171,2
linux,"Henrique de Moraes Holschuh",2172,1.8333333333333333
linux,"Azael Avalos",2173,2
linux,"Paul Fox",2174,1
linux,"Jett.Zhou",2175,2
linux,"Rajanikanth H.V",2176,0.5
linux,"Arun Murthy",2177,5.5
linux,"Darbha Sriharsha",2178,2
linux,"Thomas Kunze",2179,1
linux,"Clifton Barnes",2180,3
linux,"Renata Sayakhova",2181,2.5
linux,"Silviu-Mihai Popescu",2182,0.5
linux,"Nithish Mahalingam",2183,1
linux,"Mike Looijmans",2184,1
linux,"Minkyu Kang",2185,2
linux,"Ramakrishna Pallala",2186,1.8333333333333333
linux,"Philip Rakity",2187,1
linux,"Michel JAOUEN",2188,1.5
linux,"Rupesh Kumar",2189,0.5
linux,"David Riley",2190,1
linux,"Robin Gong",2191,2.5
linux,"Frans Klaver",2192,2
linux,"Pramod Gurav",2193,0.5
linux,"Abhimanyu Kapur",2194,0.5
linux,"Rhyland Klein",2195,4.5
linux,"Bruce E. Robertson",2196,1.3333333333333333
linux,"James Nuss",2197,2
linux,"Takashi Yamamoto",2198,1
linux,"Takahiro Shimizu",2199,1
linux,"Bart Tanghe",2200,1
linux,"Naidu Tellapati",2201,2
linux,"Alexandre Pereira da Silva",2202,1
linux,"Ajit Pal Singh",2203,0.5
linux,"Wenyou Yang",2204,1
linux,"Ying-Chun Liu (PaulLiu)",2205,0.5
linux,"James Ban",2206,3
linux,"Anand Gadiyar",2207,1.8333333333333333
linux,"Yunfan Zhang",2208,1.5
linux,"Yong Shen",2209,2
linux,"Flora Fu",2210,2
linux,"Andrii Tseglytskyi",2211,1
linux,"Robert Tivy",2212,1
linux,"Stephen Gallimore",2213,5
linux,"Raghavendra Ganiga",2214,2
linux,"Andrew Sharp",2215,2
linux,"Kumba",2216,2
linux,"Sven Schnelle",2217,2.5
linux,"Dennis Aberilla",2218,1
linux,"dann frazier",2219,1.75
linux,"Roman Fietze",2220,1
linux,"zhao zhang",2221,1
linux,"Voss",2222,1
linux,"Kim B. Heino",2223,1
linux,"Mark Zhan",2224,1.5
linux,"Raphael Assenat",2225,3
linux,"Josef Gajdusek",2226,4
linux,"Chris Verges",2227,1
linux,"Renaud CERRATO",2228,2
linux,"SÃ¸ren Andersen",2229,1
linux,"G. Liakhovetski",2230,1
linux,"Deepak Saxena",2231,0.5
linux,"Anirudh Ghayal",2232,0.5
linux,"Torben Hohn",2233,0.5
linux,"Xianglong Du",2234,2
linux,"Thomas Hommel",2235,1
linux,"Xunlei Pang",2236,1
linux,"Stefan Weinhuber",2237,3.25
linux,"Stefan Haberland",2238,3.75
linux,"Horst Hummel",2239,0.25
linux,"Ralf Hoppe",2240,10.5
linux,"Christophe Jaillet",2241,0.5
linux,"Syam Sidhardhan",2242,0.5
linux,"Michael Ernst",2243,1.5
linux,"Stefan Bader",2244,1.5
linux,"Frank Munzert",2245,1
linux,"Ingo Tuchscherer",2246,2.7
linux,"Felix Beck",2247,2.533333333333333
linux,"Holger Dengler",2248,5.033333333333333
linux,"Peter Tiedemann",2249,8
linux,"Ursula Braun",2250,4.833333333333333
linux,"Klaus-Dieter Wacker",2251,0.5
linux,"Frank Blaschka",2252,7.5
linux,"Christof Schmitt",2253,12.833333333333334
linux,"Swen Schillig",2254,3.333333333333333
linux,"Martin Peschke",2255,0.3333333333333333
linux,"adam radford",2256,8
linux,"Kars de Jong",2257,3
linux,"Salyzyn",2258,2.3333333333333335
linux,"Mark Haverkamp",2259,6.833333333333333
linux,"Mahesh Rajashekhara",2260,1
linux,"Erich Chen",2261,2.333333333333333
linux,"Ching Huang",2262,1.3333333333333333
linux,"NickCheng",2263,0.3333333333333333
linux,"Henrik Kretzschmar",2264,1
linux,"Jayamohan Kallickal",2265,10
linux,"Jing Huang",2266,10.5
linux,"Bhanu Prakash Gollapudi",2267,9.5
linux,"Saurav Kashyap",2268,0.5
linux,"Eddie Wai",2269,5.5
linux,"Gerd Knorr",2270,2
linux,"Naresh Kumar Inna",2271,15.5
linux,"Praveen Madhavan",2272,0.3333333333333333
linux,"Arvind Bhushan",2273,1.3333333333333333
linux,"kxie@chelsio.com",2274,5.833333333333334
linux,"Chandra Seetharaman",2275,4
linux,"Moger",2276,0.5
linux,"Martin Olsson",2277,1
linux,"Bradley Grove",2278,13
linux,"Tomas Henzl",2279,0.5
linux,"Joe Eykholt",2280,7.833333333333333
linux,"Abhijeet Joglekar",2281,29.833333333333332
linux,"Hiral Patel",2282,6.333333333333334
linux,"Hiral Shah",2283,0.8333333333333333
linux,"Boaz Harrosh",2284,25.25
linux,"HighPoint Linux Team",2285,2
linux,"Jeff Skirvin",2286,0.5
linux,"James Smart",2287,34
linux,"",2288,1
linux,"Ju",2289,0.5
linux,"Sumit.Saxena@avagotech.com",2290,0.5
linux,"Sreekanth Reddy",2291,19.333333333333332
linux,"Xiangliang Yu",2292,4.333333333333334
linux,"Ke Wei",2293,0.3333333333333333
linux,"Jianyun Li",2294,2
linux,"Sakthivel K",2295,3.5
linux,"jack wang",2296,6
linux,"Santosh Nayak",2297,0.5
linux,"Anand Kumar Santhanam",2298,1.5
linux,"Anil Ravindranath",2299,2
linux,"Andrew Vasquez",2300,17.833333333333336
linux,"Chad Dupuis",2301,1
linux,"Giridhar Malavali",2302,3.5
linux,"Seokmann Ju",2303,0.3333333333333333
linux,"Armen Baloyan",2304,2
linux,"Atul Deshmukh",2305,2
linux,"Arun Easi",2306,0.5
linux,"Joe Carnuccio",2307,1.5
linux,"Vikas Chaudhary",2308,16
linux,"David Somayajulu",2309,4.5
linux,"Harish Zunjarrao",2310,1.5
linux,"Douglas Gilbert",2311,1.3333333333333333
linux,"Alan Stern",2312,49.333333333333336
linux,"Kei Tokunaga",2313,1.5
linux,"Kai Makisara",2314,1
linux,"Ed Lin",2315,1
linux,"Vinayak Holikatti",2316,3
linux,"Santosh Yaraganavi",2317,2
linux,"Sujit Reddy Thumma",2318,1.5
linux,"Arvind Kumar",2319,0.5
linux,"Juergen Gross",2320,2.5
linux,"Danny Huang",2321,1.5
linux,"Sandeep Nair",2322,3.5
linux,"Brian Niebuhr",2323,2
linux,"Andrea Paterniani",2324,2.333333333333333
linux,"Jean-Hugues Deschenes",2325,1
linux,"Chao Fu",2326,0.5
linux,"Shadi Ammouri",2327,1
linux,"Rom Lemarchand",2328,2
linux,"Rebecca Schultz Zavin",2329,9.5
linux,"Seunghun Lee",2330,0.5
linux,"Tsung-Han Lin",2331,0.5
linux,"David Schleef",2332,5.583333333333333
linux,"Ian Abbott",2333,18.166666666666664
linux,"Chase Southwood",2334,1
linux,"Michal Dobes",2335,1
linux,"Rostislav Lisovy",2336,4
linux,"Frank Mori Hess",2337,0.3333333333333333
linux,"Luca Ellero",2338,1
linux,"Dan Christian",2339,1
linux,"Daeseok Youn",2340,0.5
linux,"Mark Hounschell",2341,2
linux,"Scott_Kilau@digi.com",2342,0.5
linux,"Lidza Louina",2343,17.5
linux,"Ebru Akagunduz",2344,0.5
linux,"Konrad Zapalowicz",2345,2.5
linux,"Heba Aamer",2346,0.5
linux,"Krzysztof Adamski",2347,0.5
linux,"Noralf TrÃ¸nnes",2348,0.5
linux,"Peter Hurley",2349,12
linux,"Dominique van den Broeck",2350,0.5
linux,"Won Kang",2351,14.5
linux,"Sage Ahn",2352,16
linux,"Ben Chan",2353,1.5
linux,"Michalis Pappas",2354,0.5
linux,"Insop Song",2355,4.5
linux,"Markus Lidel",2356,8.333333333333332
linux,"Yang Hongyang",2357,0.5
linux,"Jon Brenner",2358,2.5
linux,"Peng Tao",2359,237.58333333333334
linux,"Lisa Nguyen",2360,0.5
linux,"Janet Liu",2361,0.5
linux,"Heena Sirwani",2362,0.5
linux,"Bruce Korb",2363,1
linux,"Dmitry Eremin",2364,0.5
linux,"John L. Hammond",2365,1.25
linux,"Eric Sandeen",2366,3.1666666666666665
linux,"Li Wei",2367,1
linux,"JC Lafoucriere",2368,0.5
linux,"Greg Donald",2369,1.5
linux,"Andrew Perepechko",2370,1
linux,"Srikrishan Malik",2371,1.3333333333333333
linux,"Tapasweni Pathak",2372,3
linux,"Marin Mitov",2373,2.5
linux,"Sergio Aguirre",2374,8.5
linux,"Kamlakant Patel",2375,3
linux,"Julian Andres Klode",2376,0.5
linux,"Ilya Petrov",2377,1
linux,"Chris Kelly",2378,11.333333333333332
linux,"Rupesh Gujare",2379,6.833333333333333
linux,"Mariusz Gorski",2380,1
linux,"navin patidar",2381,43
linux,"Jia He",2382,0.5
linux,"Tim Jester-Pfadt",2383,1
linux,"Mike McCormack",2384,0.3333333333333333
linux,"Jerry Chuang",2385,35.83333333333333
linux,"Ana Rey",2386,0.5
linux,"Xenia Ragiadakou",2387,6.833333333333334
linux,"Chaitanya Hazarey",2388,0.5
linux,"Roxana Blaj",2389,0.8333333333333333
linux,"Ali Bahar",2390,24
linux,"James A Shackleford",2391,3.5
linux,"Melike Yurtoglu",2392,0.5
linux,"Mahati Chamarthy",2393,0.5
linux,"Gulsah Kose",2394,0.5
linux,"Fabio Falzoi",2395,3
linux,"Eric Rost",2396,1.5
linux,"Jason Cooper",2397,10.5
linux,"Anton Saraev",2398,0.5
linux,"Javier M. Mellid",2399,1.8333333333333333
linux,"Sudip Mukherjee",2400,4.666666666666666
linux,"William Hubbs",2401,32.5
linux,"Timo von Holtz",2402,0.5
linux,"Benjamin Romer",2403,26.833333333333332
linux,"Bryan Thompson",2404,0.8333333333333333
linux,"Emilio G. Cota",2405,0.5
linux,"Charles ClÃ©ment",2406,10.166666666666666
linux,"Forest Bond",2407,10.66666666666667
linux,"Emrys Bayliss",2408,0.3333333333333333
linux,"Andres More",2409,4.999999999999999
linux,"Karl Relton",2410,2
linux,"Moritz Muehlenhoff",2411,7.333333333333332
linux,"Sherif Shehab Aldin",2412,0.5
linux,"Denis Pithon",2413,0.3333333333333333
linux,"Tejas Vaykole",2414,0.5
linux,"Andy Grover",2415,47.25
linux,"Markus Elfring",2416,0.5
linux,"Kiran Patil",2417,3.25
linux,"Lukasz Majewski",2418,1.7
linux,"Caesar Wang",2419,1
linux,"Vincenzo Frascino",2420,1
linux,"Ranganath Krishnan",2421,0.5
linux,"Andreas Noever",2422,15
linux,"Ryan S. Arnold",2423,1
linux,"David Sterba",2424,9.45
linux,"Russ Gorby",2425,3.5
linux,"Frank Seidel",2426,0.3333333333333333
linux,"Paul B Schroeder",2427,1
linux,"Niklas Svensson",2428,1
linux,"Breno Leitao",2429,0.5
linux,"Daniel Thompson",2430,0.5
linux,"Mayank Rana",2431,1.5
linux,"Ryan Bradetich",2432,0.5
linux,"Robert Baldyga",2433,0.5333333333333333
linux,"Jon Ringle",2434,1
linux,"Richard Genoud",2435,2
linux,"Rong Wang",2436,0.3333333333333333
linux,"Chunyan Zhang",2437,1
linux,"Paul Fulghum",2438,1
linux,"Miloslav Trmac",2439,0.5
linux,"Cong Ding",2440,0.5
linux,"Brandon Philips",2441,1
linux,"Damian Hobson-Garcia",2442,2.5
linux,"John Ogness",2443,2
linux,"Pratheesh Gangadhar",2444,1.5
linux,"Duncan Sands",2445,4.5
linux,"Matthieu Castet",2446,3.5
linux,"Alexander Shishkin",2447,9.5
linux,"Richard Zhao",2448,2.333333333333333
linux,"Peter Chen",2449,6.583333333333333
linux,"Pavankumar Kondeti",2450,4
linux,"Li Jun",2451,2.5
linux,"Pete Zaitcev",2452,5.333333333333333
linux,"Michal Nazarewicz",2453,10.166666666666668
linux,"Michal Sojka",2454,1.5
linux,"Anton Tikhomirov",2455,2
linux,"Matthijs Kooijman",2456,2.5
linux,"Paul Zimmerman",2457,8.5
linux,"Mian Yousaf Kaukab",2458,3.2
linux,"Huang Rui",2459,1.3333333333333333
linux,"Fabien Chouteau",2460,2
linux,"Yauheni Kaliuta",2461,0.5
linux,"stephane duverger",2462,0.5
linux,"Thomas Dahlmann",2463,1.5
linux,"Ashwini Pahuja",2464,10
linux,"Yuan-Hsin Chen",2465,4.666666666666667
linux,"Yu Xu",2466,1
linux,"cxie4",2467,0.5
linux,"Seth Levy",2468,1
linux,"Subbaraya Sundeep Bhatta",2469,1
linux,"Randy Vinson",2470,1.5
linux,"Jan Andersson",2471,3
linux,"Anoop",2472,1
linux,"Deepak SIKRI",2473,2
linux,"Kirill Smelkov",2474,1
linux,"Julie Zhu",2475,1
linux,"Chris Rorvick",2476,3.5
linux,"Feng-Hsin Chiang",2477,0.6666666666666666
linux,"Thomas Pugliese",2478,4.833333333333334
linux,"Olav Kongas",2479,3
linux,"Manjunath Goudar",2480,1
linux,"David Mosberger",2481,2
linux,"Sarah Sharp",2482,8
linux,"Arvid Brodin",2483,14.833333333333332
linux,"Steven Haigh",2484,0.5
linux,"Oliver Bock",2485,0.5
linux,"Manu Gautam",2486,1
linux,"Michael Hund",2487,1
linux,"Thomas Winischhofer",2488,4.5
linux,"Sam Hocevar",2489,0.5
linux,"Dongjin Kim",2490,1.5
linux,"Harrison Metzger",2491,1
linux,"Tomoki Sekiyama",2492,1
linux,"Apelete Seketeli",2493,0.5
linux,"Ajay Kumar Gupta",2494,0.5833333333333333
linux,"Benoit Goby",2495,1.5833333333333333
linux,"Tuomas Tynkkynen",2496,0.5833333333333333
linux,"Naranjo Manuel Francisco",2497,0.5
linux,"Craig Shelley",2498,0.3333333333333333
linux,"Andreas Mohr",2499,2
linux,"Alain Degreffe",2500,1.2
linux,"Olivier Bornet",2501,0.2
linux,"Rahul Bedarkar",2502,0.5
linux,"Lucy McCoy",2503,1
linux,"Steven Cole",2504,0.5
linux,"Aleksey Babahin",2505,0.5
linux,"Kees Lemmens",2506,1
linux,"Kevin Lloyd",2507,2.333333333333333
linux,"Wesley W. Terpstra",2508,1
linux,"Matthew Dharm",2509,3
linux,"Huajun Li",2510,2
linux,"Takahiro Hirofuchi",2511,10
linux,"Stefano Panella",2512,3
linux,"Anderson Lizardo",2513,0.5
linux,"Alexey Kardashevskiy",2514,1
linux,"Asias He",2515,0.5
linux,"Alan Hourihane",2516,4
linux,"Donghwa Lee",2517,8.5
linux,"Ondrej Zajicek",2518,1.8333333333333333
linux,"Dennis Munsie",2519,2
linux,"Manjunathappa",2520,0.5
linux,"Valentin Sitdikov",2521,1.5
linux,"Zhou Zhu",2522,5.5
linux,"Guoqing Li",2523,3
linux,"Lisa Du",2524,1
linux,"Chandrabhanu Mahapatra",2525,1
linux,"Mythri P K",2526,1.1666666666666665
linux,"Ricardo Neri",2527,1.1666666666666665
linux,"Dirk Behme",2528,1
linux,"Romain Goyet",2529,1
linux,"Bernie Thompson",2530,2
linux,"Michal Januszewski",2531,2
linux,"JosephChan@via.com.tw",2532,12.833333333333332
linux,"Florian Tobias Schandinat",2533,24.333333333333332
linux,"Arthur Benilov",2534,2
linux,"David Fries",2535,2.6666666666666665
linux,"Madhu",2536,1
linux,"Jean-Francois Dagenais",2537,1
linux,"Mariusz Bia?o?czyk",2538,1
linux,"Mika Laitio",2539,1
linux,"Bernhard Weirich",2540,1
linux,"Markus Franke",2541,1
linux,"Wim Van Sebroeck",2542,32.58333333333333
linux,"Philipp Hachtmann",2543,1
linux,"Giel van Schijndel",2544,1
linux,"Tom Mingarelli",2545,0.25
linux,"Mingarelli",2546,0.25
linux,"Donald Johnson",2547,1.5
linux,"Jorge Boncompte [DTI2]",2548,0.5
linux,"Oliver Schuster",2549,1
linux,"Paul Cercueil",2550,1
linux,"James Chapman",2551,10.833333333333334
linux,"Sven Anders & Marcus Junker",2552,0.5
linux,"Gilles Gigan",2553,1
linux,"Ian E. Morgan",2554,0.5
linux,"Calin A. Culianu",2555,0.5
linux,"Sven Anders",2556,0.5
linux,"Priyanka Gupta",2557,1.5
linux,"Takahisa Tanaka",2558,0.5
linux,"Marc Vertes",2559,1
linux,"Liu",2560,7.5
linux,"Weidong Han",2561,1
linux,"Bastian Blank",2562,2.5
linux,"Dan Magenheimer",2563,6.5
linux,"Alex Zeffertt",2564,3.5
linux,"Robert Millan",2565,0.5
linux,"Abhishek Kulkarni",2566,1.5
linux,"Eric Van Hensbergen",2567,17.5
linux,"Jim Garlick",2568,2
linux,"Benjamin LaHaise",2569,0.3333333333333333
linux,"Davide Libenzi",2570,8.5
linux,"Ian Kent",2571,7
linux,"Chris Mason",2572,42.45
linux,"Jan Schmidt",2573,2
linux,"Stefan Behrens",2574,4.333333333333334
linux,"Miao Xie",2575,5.533333333333333
linux,"Filipe Manana",2576,3
linux,"Li Zefan",2577,7.533333333333333
linux,"Wang Shilong",2578,1
linux,"Mark Fasheh",2579,47.66666666666667
linux,"Arne Jansen",2580,2.833333333333333
linux,"Alexander Block",2581,1.5
linux,"Anand Jain",2582,0.75
linux,"Guangliang Zhao",2583,1
linux,"Sage Weil",2584,52
linux,"Milosz Tanski",2585,2
linux,"Greg Farnum",2586,0.5
linux,"Jeff Layton",2587,17.116666666666664
linux,"Steve French",2588,31.333333333333332
linux,"Suresh Jayaraman",2589,3
linux,"Igor Mammedov",2590,1
linux,"Pavel Shilovsky",2591,11.166666666666666
linux,"Jan Harkes",2592,0.5
linux,"Joel Becker",2593,23.166666666666668
linux,"Louis Rilling",2594,0.5
linux,"Stephen Smalley",2595,3.5
linux,"David Teigland",2596,46
linux,"Patrick Caulfield",2597,0.5
linux,"Tyler Hicks",2598,2
linux,"Michael Halcrow",2599,13
linux,"Sachin Bhamare",2600,1
linux,"J. Bruce Fields",2601,28.783333333333328
linux,"Mingming Cao",2602,1
linux,"Jan Kara",2603,30.916666666666664
linux,"Carlos Maiolino",2604,0.5
linux,"Alex Tomas",2605,0.5
linux,"Zheng Liu",2606,2
linux,"Amir Goldstein",2607,0.5
linux,"Tao Ma",2608,10.333333333333334
linux,"Johann Lombardi",2609,1
linux,"Akira Fujita",2610,1
linux,"Yongqiang Yang",2611,0.5
linux,"Jaegeuk Kim",2612,26.333333333333332
linux,"OGAWA Hirofumi",2613,6.333333333333333
linux,"Namjae Jeon",2614,0.8333333333333333
linux,"Miklos Szeredi",2615,15
linux,"Maxim Patlasov",2616,0.5
linux,"Steven Whitehouse",2617,41
linux,"Vyacheslav Dubeyko",2618,8.5
linux,"Hin-Tak Leung",2619,1
linux,"KaiGai Kohei",2620,7
linux,"Artem B. Bityuckiy",2621,2.833333333333333
linux,"Ferenc Havasi",2622,0.5
linux,"Herbert Poetzl",2623,2.5
linux,"Lukas Czerner",2624,2
linux,"Tino Reichardt",2625,1.5
linux,"Chuck Lever",2626,28.283333333333328
linux,"Trond Myklebust",2627,62.66666666666668
linux,"Stanislav Kinsbursky",2628,8.033333333333333
linux,"Jim Keniston",2629,0.5
linux,"Joern Engel",2630,16.5
linux,"Andries Brouwer",2631,0.5
linux,"Fred Isaman",2632,2.1666666666666665
linux,"Benny Halevy",2633,1.75
linux,"Andy Adamson",2634,3.3333333333333335
linux,"Tigran Mkrtchyan",2635,1
linux,"Bryan Schumaker",2636,9.166666666666666
linux,"Tom Haynes",2637,5.5
linux,"Anna Schumaker",2638,4
linux,"Ryusuke Konishi",2639,36.33333333333333
linux,"Koji Sato",2640,2
linux,"Yoshiji Amagai",2641,0.5
linux,"Jiro SEKIBA",2642,0.3333333333333333
linux,"Vladimir Serbinenko",2643,11
linux,"Anton Altaparmakov",2644,16
linux,"Richard Knutsson",2645,2.5
linux,"Tiger Yang",2646,2.5
linux,"Sunil Mushran",2647,9.5
linux,"Kurt Hackel",2648,13
linux,"Zach Brown",2649,5.5
linux,"Rickard Strandqvist",2650,0.5
linux,"Tristan Ye",2651,3
linux,"Keika Kobayashi",2652,1
linux,"Mark Salyzyn",2653,1
linux,"Kai Bankett",2654,4.833333333333333
linux,"Jiaying Zhang",2655,0.5
linux,"Phillip Lougher",2656,31
linux,"Chan Jeong",2657,0.5
linux,"Josef 'Jeff' Sipek",2658,1.5
linux,"Marco Stornelli",2659,0.5
linux,"Evgeniy Dushistov",2660,5.583333333333334
linux,"Dave Chinner",2661,72.5
linux,"Nathan Scott",2662,0.5
linux,"Jie Liu",2663,1
linux,"David Chinner",2664,2.8333333333333335
linux,"Brian Foster",2665,2
linux,"Lachlan McIlroy",2666,0.3333333333333333
linux,"Yasunori Goto",2667,1.7
linux,"Amy Griffis",2668,1
linux,"Zubair Lutfullah Kakakhel",2669,0.5
linux,"Max Vozeler",2670,1
linux,"Salman Qazi",2671,0.5
linux,"Lauri Kasanen",2672,0.5
linux,"asm9260.h",2673,1
linux,"axm5516-clks.h",2674,1
linux,"mmp2.h",2675,0.3333333333333333
linux,"pxa168.h",2676,0.3333333333333333
linux,"pxa910.h",2677,0.3333333333333333
linux,"max77686.h",2678,0.5
linux,"max77802.h",2679,1.5
linux,"gcc-apq8084.h",2680,0.2159090909090909
linux,"gcc-ipq806x.h",2681,0.3068181818181818
linux,"gcc-msm8660.h",2682,0.2159090909090909
linux,"gcc-msm8960.h",2683,0.2159090909090909
linux,"gcc-msm8974.h",2684,0.2159090909090909
linux,"lcc-ipq806x.h",2685,0.09090909090909091
linux,"lcc-msm8960.h",2686,0.09090909090909091
linux,"mmcc-apq8084.h",2687,0.2159090909090909
linux,"mmcc-msm8960.h",2688,0.2159090909090909
linux,"mmcc-msm8974.h",2689,0.2159090909090909
linux,"rk808.h",2690,1
linux,"s3c64xx-clock.h",2691,1
linux,"Mark Zhang",2692,0.5
linux,"spmi-vadc.h",2693,1
linux,"Florian Vaussard",2694,1.5
linux,"pmic-gpio.h",2695,0.5
linux,"pmic-mpp.h",2696,0.5
linux,"rst-mgr.h",2697,1
linux,"gsbi.h",2698,1
linux,"Brian Austin",2699,12
linux,"Tommi Virtanen",2700,1
linux,"Wang Lei",2701,5
linux,"Roberto Sassu",2702,5
linux,"Mimi Zohar",2703,28.333333333333332
linux,"Konstantin Khlebnikov",2704,1
linux,"Rafael Aquini",2705,1
linux,"Rasmus Villemoes",2706,3.666666666666667
linux,"Filipe Brandenburger",2707,1
linux,"Daniel Santos",2708,0.5
linux,"Ilya Dryomov",2709,2.5
linux,"Paul Menage",2710,1
linux,"Mel Gorman",2711,17
linux,"Mark Charlebois",2712,1.5
linux,"Michael Witten",2713,1
linux,"Paul Jackson",2714,1.3333333333333333
linux,"Gerrit Renker",2715,28
linux,"Alain Knaff",2716,7
linux,"Lasse Collin",2717,14.5
linux,"Shailabh Nagar",2718,4
linux,"Serge Hallyn",2719,7.333333333333333
linux,"Arthur Kepner",2720,0.5
linux,"Mark McLoughlin",2721,0.5
linux,"Yulia Vilensky",2722,1
linux,"Anirban Sinha",2723,0.5
linux,"Tom Herbert",2724,11.833333333333332
linux,"Amit Arora",2725,1
linux,"Nigel Cunningham",2726,0.3333333333333333
linux,"Tim Yamin",2727,0.5
linux,"York Sun",2728,0.5
linux,"Erez Zadok",2729,0.5
linux,"Thomas Graf",2730,30.116666666666664
linux,"Yani Ioannou",2731,1
linux,"Kalle Jokiniemi",2732,1.5
linux,"Alan Tull",2733,0.5
linux,"Pavel Emelyanov",2734,29.366666666666664
linux,"Paul E. McKenney",2735,18.333333333333332
linux,"Christopher Hudson",2736,0.5
linux,"Matt Wagantall",2737,1
linux,"Hannes Frederic Sowa",2738,1.25
linux,"Andrew Jones",2739,0.5
linux,"Simon KÃ¥gstrÃ¶m",2740,1
linux,"Raffaele Recalcati",2741,1
linux,"Hugh Dickins",2742,10.916666666666666
linux,"Vladimir Davydov",2743,2.333333333333333
linux,"Josh Poimboeuf",2744,1.5
linux,"Etienne Basset",2745,1
linux,"Lee Schermerhorn",2746,0.25
linux,"Matthew Dobson",2747,0.5
linux,"Marcus Cooper",2748,0.5
linux,"Ola Lilja",2749,9.333333333333334
linux,"Michael Brunner",2750,0.5
linux,"Paul Fertser",2751,0.5
linux,"Shlomo Pongratz",2752,0.5
linux,"Kirill Korotaev",2753,0.5
linux,"Dima Zavin",2754,0.5
linux,"Jozsef Kadlecsik",2755,32.5
linux,"Oliver Smith",2756,3
linux,"Yasuyuki Kozakai",2757,14.833333333333332
linux,"Pablo Neira Ayuso",2758,44
linux,"Jing Min Zhao",2759,4
linux,"Michal Schmidt",2760,1.5
linux,"Phoebe Buckheister",2761,5.333333333333333
linux,"Jesse Gross",2762,10.666666666666666
linux,"Stuart Brady",2763,0.5
linux,"Jan Blunck",2764,1.5
linux,"Yong Wang",2765,1
linux,"Petri Gynther",2766,1
linux,"KV Sujith",2767,1
linux,"Weike Chen",2768,1
linux,"Tan",2769,1
linux,"Kai Svahn",2770,1.5
linux,"Mathias Leblanc",2771,0.5
linux,"Dave Young",2772,2
linux,"Franck Bui-Huu",2773,0.3333333333333333
linux,"Anuj Aggarwal",2774,1.5
linux,"Rik van Riel",2775,0.3333333333333333
linux,"Dario Faggioli",2776,1.2
linux,"Dongsheng Yang",2777,1
linux,"Clark Williams",2778,2.5
linux,"Will Drewry",2779,0.5
linux,"Darrel Goeddel",2780,2
linux,"Manfred Spraul",2781,2
linux,"Denis V. Lunev",2782,5.449999999999999
linux,"Mike Lavender",2783,0.5
linux,"Stephen Street",2784,0.5
linux,"Lauri Leukkunen",2785,1
linux,"Zhaolei",2786,2.333333333333333
linux,"Ricardo Labiaga",2787,2.833333333333333
linux,"\"Talpey",2788,4
linux,"Dan Streetman",2789,2
linux,"Andrea Righi",2790,0.5
linux,"Yuchung Cheng",2791,1.25
linux,"Ilpo JÃ¤rvinen",2792,1.75
linux,"David Henningsson",2793,1.5
linux,"Rajiv Andrade",2794,1
linux,"Jay Lan",2795,2
linux,"Hiro Yoshioka",2796,1
linux,"Rene Buergel",2797,0.5
linux,"Ganesh Mahendran",2798,0.5
linux,"Darron Broad",2799,0.5
linux,"Lawrence Rust",2800,0.5
linux,"Latchesar Ionkov",2801,2.833333333333333
linux,"Gustavo F. Padovan",2802,3.833333333333333
linux,"Paul Moore",2803,24.999999999999996
linux,"Daniel Wagner",2804,0.5
linux,"Fan Du",2805,2.5
linux,"Andy Zhou",2806,2
linux,"Pravin B Shelar",2807,15
linux,"Nicolas Dichtel",2808,7.999999999999999
linux,"Julian Anastasov",2809,11.666666666666668
linux,"John Anthony Kazos Jr",2810,4
linux,"Jennifer Hunt",2811,1
linux,"dpward",2812,3
linux,"KOVACS Krisztian",2813,3
linux,"Arturo Borrero",2814,11.5
linux,"Eric Leblond",2815,2.5
linux,"Jan Kasprzak",2816,0.5
linux,"Balazs Scheidler",2817,2
linux,"Krzysztof Piotr Oledzki",2818,2
linux,"Martin Josefsson",2819,1.8333333333333333
linux,"Florian Westphal",2820,11.5
linux,"Alvaro Neira",2821,1
linux,"Tomasz Bursztyka",2822,3
linux,"Gao feng",2823,2.833333333333333
linux,"Vasiliy Kulikov",2824,1.5
linux,"Vlad Yasevich",2825,26.833333333333332
linux,"GrÃ©goire Baron",2826,1.5
linux,"Andrew Hendry",2827,3.5
linux,"Komuro",2828,0.5
linux,"Alex Aizman",2829,0.5
linux,"Takashi Iwai",2830,291.6666666666666
linux,"Martin Langer",2831,0.5
linux,"Pavel Hofman",2832,2.5
linux,"Jaroslav Kysela",2833,8
linux,"Alexander Sverdlin",2834,2
linux,"Ashish Chavan",2835,2.5
linux,"James Courtier-Dutton",2836,7.166666666666666
linux,"Jerry Wong",2837,1.3333333333333333
linux,"Peter Hsiang",2838,2.833333333333333
linux,"Jochen Voss",2839,1.5
linux,"Bard Liao",2840,12.5
linux,"Oder Chiou",2841,10
linux,"Rafael Ignacio Zurita",2842,2.5
linux,"Liam Girdwood",2843,35.666666666666664
linux,"Sven Brandau",2844,1.5
linux,"Chris Rattray",2845,0.5
linux,"liubo",2846,1
linux,"Chao Yu",2847,0.3333333333333333
linux,"Eduard - Gabriel Munteanu",2848,0.5
linux,"Koki Sanagi",2849,1
linux,"zhangwei(Jovi)",2850,0.5
linux,"Satoru Moriya",2851,2
linux,"Josh Stone",2852,1
linux,"Lai Jiangshan",2853,1.5
linux,"Bin Shi",2854,0.5
linux,"Richard Guy Briggs",2855,1.3333333333333333
linux,"Balbir Singh",2856,1
linux,"Scott Lovenberg",2857,1
linux,"Jesper Derehag",2858,0.5
linux,"Willem de Bruijn",2859,3
linux,"Bjarke Istrup Pedersen",2860,0.5
linux,"Jiri Bohac",2861,0.5
linux,"Julius Volz",2862,1.5
linux,"Carlos O'Donell",2863,1
linux,"John Calixto",2864,1
linux,"Alex Bligh",2865,0.5
linux,"Kuo-lang Tseng",2866,1
linux,"Peter Warasin",2867,0.5
linux,"Masahide NAKAMURA",2868,2.5
linux,"James Morris",2869,5
linux,"Hans Schillstrom",2870,5.333333333333334
linux,"Hannes Eder",2871,2
linux,"Adam Nielsen",2872,1.5
linux,"Laszlo Attila Toth",2873,1
linux,"Andrew Vagin",2874,3.5
linux,"Patrick Ohly",2875,0.5
linux,"Per Liden",2876,8
linux,"Allan Stephens",2877,14.833333333333334
linux,"Richard Alpe",2878,3.5
linux,"Craig W. Nadler",2879,1
linux,"Valentina Manea",2880,0.5
linux,"Ben Williamson",2881,1
linux,"Fernando Luis Vazquez Cao",2882,1
linux,"Anthony Liguori",2883,0.3333333333333333
linux,"Shaun Pereira",2884,0.5
linux,"Takashi Sakamoto",2885,44
linux,"Yosuke Iwamatsu",2886,0.5
linux,"Yu Ke",2887,1
linux,"Namhyung Kim",2888,1.5
linux,"Jean-Paul Saman",2889,0.5
linux,"Nadia Derbey",2890,1.3333333333333333
linux,"Andrei Warkentin",2891,0.5
linux,"Darren Hart",2892,0.5
linux,"Frantisek Hrbata",2893,2
linux,"Yuan Pengfei",2894,0.5
linux,"Mandeep Singh Baines",2895,1
linux,"Pranith Kumar",2896,0.5
linux,"Tom Zanussi",2897,1
linux,"Mike Galbraith",2898,2
linux,"Juri Lelli",2899,1.7
linux,"Gregory Haskins",2900,2.5
linux,"Wanpeng Li",2901,0.7
linux,"Steven Noonan",2902,0.3333333333333333
linux,"Bob Pearson",2903,1
linux,"Hiroaki SHIMODA",2904,0.5
linux,"Jurriaan",2905,2
linux,"Maarten ter Huurne",2906,1.5
linux,"Richard Laager",2907,1
linux,"Markus F.X.J. Oberhumer",2908,1
linux,"Greg Thelen",2909,1
linux,"Yuanhan Liu",2910,1
linux,"Adam Litke",2911,0.5
linux,"Wen Congyang",2912,0.2
linux,"Tang Chen",2913,0.2
linux,"Vlastimil Babka",2914,0.3333333333333333
linux,"Matt Mackall",2915,2.5
linux,"Christopher Yeoh",2916,0.5
linux,"Fengguang Wu",2917,0.3333333333333333
linux,"Zhang Yanfei",2918,0.3333333333333333
linux,"Venkateswararao Jujjuri (JV)",2919,1.5
linux,"Simon Derr",2920,0.5
linux,"Roman Kagan",2921,1
linux,"Marek Lindner",2922,1.6666666666666665
linux,"Antonio Quartulli",2923,9.333333333333332
linux,"Martin HundebÃ¸ll",2924,4
linux,"Linus LÃ¼ssing",2925,2.5
linux,"Jukka Rissanen",2926,1
linux,"Andrei Emeltchenko",2927,4
linux,"Toshiaki Makita",2928,0.5
linux,"Jarek Poplawski",2929,0.9166666666666665
linux,"Ian McDonald",2930,0.5
linux,"Tomasz Grobelny",2931,1
linux,"Saurabh",2932,0.5
linux,"John Heffner",2933,1
linux,"Baruch Even",2934,0.5
linux,"Daniele Lacamera",2935,1
linux,"Wong Hoi Sing Edison",2936,1
linux,"Christoph Paasch",2937,0.3333333333333333
linux,"Bin Zhou",2938,0.5
linux,"Angelo P. Castellani",2939,0.5
linux,"Diego Beltrami",2940,0.5833333333333333
linux,"Florent Fourcot",2941,0.3333333333333333
linux,"Ian Morris",2942,0.5
linux,"Benjamin Thery",2943,0.3333333333333333
linux,"Lorenzo Colitti",2944,1
linux,"Tom Parkin",2945,0.3333333333333333
linux,"Chris Elston",2946,1
linux,"Jiri Benc",2947,9
linux,"Thomas Pedersen",2948,0.5
linux,"Marco Porsch",2949,1
linux,"Thomas Huehn",2950,1
linux,"Karl Beldan",2951,0.5
linux,"Mahesh Palivela",2952,0.5
linux,"Vytas Dauksa",2953,1
linux,"Kenny Mathis",2954,0.5
linux,"Venkata Mohan Reddy",2955,0.3333333333333333
linux,"Aloisio Almeida Jr",2956,1
linux,"Lauro Ramos Venancio",2957,2
linux,"Frederic Danis",2958,0.5
linux,"Jarno Rajahalme",2959,0.6666666666666666
linux,"Greg Dietsche",2960,0.5
linux,"Terry Lam",2961,1
linux,"Vijay Subramanian",2962,1
linux,"Shriram Rajagopalan",2963,0.5
linux,"Paolo Valente",2964,1
linux,"Simo Sorce",2965,3
linux,"Jon Paul Maloy",2966,2.833333333333333
linux,"Ying Xue",2967,7.833333333333333
linux,"Erik Hugne",2968,0.5
linux,"Hila Gonen",2969,0.5
linux,"Beni Lev",2970,1
linux,"Todd E Brandt",2971,1
linux,"Valentin Rothberg",2972,1
linux,"Nicolas Palix",2973,1
linux,"Mike Pagano",2974,0.5
linux,"Tim Bird",2975,0.5
linux,"Ram Pai",2976,1
linux,"Pantelis Koukousoulas",2977,0.5
linux,"Arnaud Lacombe",2978,2.083333333333333
linux,"Yann E. MORIN",2979,0.25
linux,"Benjamin Poirier",2980,1.3333333333333333
linux,"nir.tzachar@gmail.com",2981,2
linux,"Denis Cheng",2982,0.5
linux,"Hui Zhu",2983,0.5
linux,"Frans Pop",2984,0.5
linux,"maximilian attems",2985,0.5
linux,"Jan-Benedict Glaw",2986,1
linux,"John Reiser",2987,0.5
linux,"Ryan Anderson",2988,1
linux,"John Johansen",2989,32
linux,"Greg KH",2990,0.5
linux,"Trent Jaeger",2991,0.6666666666666666
linux,"Venkat Yekkirala",2992,0.6666666666666666
linux,"Richard Haines",2993,0.5
linux,"Casey Schaufler",2994,6
linux,"Joachim Foerster",2995,3
linux,"Matthias Koenig",2996,1
linux,"Stas Sergeev",2997,6
linux,"Dan Rosenberg",2998,0.5
linux,"Eliot Blennerhassett",2999,25
linux,"Raymond Yau",3000,0.5
linux,"Cedric Bregardis",3001,4.5
linux,"Wai Yew CHAY",3002,16.333333333333336
linux,"Giuliano Pochini",3003,36
linux,"Ian Minett",3004,1.5
linux,"Matthew Ranostay",3005,0.5
linux,"Dylan Reid",3006,5.5
linux,"Wang Xingchao",3007,1
linux,"Sasha Khapyorsky",3008,0.5
linux,"Julian Scheel",3009,1.5
linux,"Shin-ya Okada",3010,1.5
linux,"Clement Guedez",3011,1
linux,"Alexander Beregalov",3012,0.5
linux,"Tim Blechmann",3013,4.5
linux,"Roman Volkov",3014,2.5
linux,"Markus Bollinger",3015,8.5
linux,"Peter Gruber",3016,1
linux,"Adrian Knoth",3017,1
linux,"David Dillow",3018,1
linux,"Risto Suominen",3019,1.3333333333333333
linux,"Geoffrey Wossum",3020,1
linux,"sedji gaouaou",3021,2.5
linux,"Andrey Danin",3022,0.5
linux,"Leon Romanovsky",3023,2
linux,"Paul Handrigan",3024,2
linux,"Nicolin Chen",3025,12.333333333333334
linux,"Shengjiu Wang",3026,0.5
linux,"David Lambert",3027,1
linux,"M R Swami Reddy",3028,4
linux,"Kenneth Westfield",3029,0.5
linux,"Christian Glindkamp",3030,2
linux,"Peter Rosin",3031,4
linux,"johnnyhsu@realtek.com",3032,1.5
linux,"Ben Zhang",3033,0.5
linux,"Zeng Zhaoming",3034,0.5
linux,"Anatol Pomozov",3035,1.5
linux,"Thomas NiederprÃ¼m",3036,0.25
linux,"Jon Smirl",3037,4.833333333333333
linux,"Arun KS",3038,2.5
linux,"Mike Arthur",3039,0.5
linux,"Neil Jones",3040,0.5
linux,"Ian Lartey",3041,1
linux,"Daniel Matuschek",3042,0.5
linux,"Kenneth Kiraly",3043,0.5
linux,"Troy Kisky",3044,1.3333333333333333
linux,"Ben Gardiner",3045,0.3333333333333333
linux,"Andrew Jackson",3046,0.5
linux,"Fang",3047,0.5
linux,"Mengdong Lin",3048,1
linux,"Jianqun",3049,1.5
linux,"Jianqun Xu",3050,1.5
linux,"Krishna Mohan Dani",3051,0.5
linux,"Ivan Kuten",3052,0.5
linux,"Seungwhan Youn",3053,2.5
linux,"Namarta Kohli",3054,0.5
linux,"Torsten Schenk",3055,13.5
linux,"Mario Kicherer",3056,2
linux,"Markus Grabner",3057,7.999999999999999
linux,"Stefan Hajnoczi",3058,2.333333333333333
linux,"Chris J Arges",3059,1.5
linux,"Karsten Wiese",3060,3.5
Ghost,"Hannah Wolfe",0,135.25
Ghost,"Adam Howard",1,2.1666666666666665
Ghost,"Jason Williams",2,61.666666666666664
Ghost,"Jacob Gable",3,35.33333333333333
Ghost,"Harry Wolff",4,43
Ghost,"David Arvelo",5,14.333333333333334
Ghost,"cobbspur",6,12
Ghost,"Paul Adam Davis",7,33.66666666666667
Ghost,"John O'Nolan",8,16.166666666666668
Ghost,"Robert Jackson",9,11.5
Ghost,"Manuel Mitasch",10,19.5
Ghost,"Peter Szel",11,9.5
Ghost,"Fabian Becker",12,27.583333333333332
Ghost,"Matt Enlow",13,48.833333333333336
Ghost,"Felix Rieseberg",14,10.5
Ghost,"Taras Mankovski",15,1
Ghost,"SzÃ©l PÃ©ter",16,1
Ghost,"Maurice Williams",17,16.5
Ghost,"Marco Otte-Witte",18,1
Ghost,"Sebastian Gierlinger",19,39.08333333333334
Ghost,"Kevin Ansfield",20,3
Ghost,"Stefan Baumgartner",21,3.5
Ghost,"Alan Richards",22,0.5
Ghost,"Tim Griesser",23,0.8333333333333333
Ghost,"Eugene Kulabuhov",24,0.5
Ghost,"Lucas Holmquist",25,1.5
Ghost,"Nazar Gargol",26,2
Ghost,"Gabor Javorszky",27,3
Ghost,"Robert Rhoades",28,0.5
Ghost,"Matthew Harrison-Jones",29,0.5
Ghost,"lennerd",30,2
Ghost,"William Dibbern",31,2.416666666666667
Ghost,"Josh Vanderwillik",32,1
Ghost,"Marcos Ojeda",33,1.5
Ghost,"Ricardo Tomasi",34,1.3333333333333333
Ghost,"Christopher Giffard",35,2
Ghost,"Jaiden Mispy",36,2
Ghost,"germanrcuriel",37,0.5
Ghost,"surgesoft",38,3.3333333333333335
Ghost,"jamesbloomer",39,1.5
Ghost,"zethraeus",40,0.5
Ghost,"Lev Gimelfarb",41,1
Ghost,"Ivan Votti",42,0.5
v8,"jochen@chromium.org",0,89.78333333333333
v8,"bmeurer@chromium.org",1,231.54999999999998
v8,"yurys@chromium.org",2,19.916666666666664
v8,"yangguo@chromium.org",3,440.6289682539683
v8,"sgjesse@chromium.org",4,93.30277777777778
v8,"dcarney@chromium.org",5,36.36666666666667
v8,"mikhail.naganov@gmail.com",6,39
v8,"kasperl@chromium.org",7,96.02777777777777
v8,"jkummerow@chromium.org",8,110.27777777777777
v8,"danno@chromium.org",9,195.2789682539683
v8,"machenbach@chromium.org",10,435.5
v8,"ulan@chromium.org",11,86.5
v8,"rossberg@chromium.org",12,111.00952380952381
v8,"christian.plesner.hansen",13,236.86666666666667
v8,"mvstanton@chromium.org",14,68.76904761904763
v8,"christian.plesner.hansen@gmail.com",15,62.28333333333333
v8,"svenpanne@chromium.org",16,86.62896825396825
v8,"dslomov@chromium.org",17,46.03333333333333
v8,"verwaest@chromium.org",18,141.40952380952382
v8,"alexandre.rames@arm.com",19,2.8666666666666667
v8,"Jacob.Bramley@arm.com",20,4.200000000000001
v8,"m.m.capewell@googlemail.com",21,0.2
v8,"ishell@chromium.org",22,27.333333333333332
v8,"erik.corry@gmail.com",23,73.76944444444445
v8,"ager@chromium.org",24,68.42619047619047
v8,"kmillikin@chromium.org",25,60.80952380952381
v8,"fschneider@chromium.org",26,46.601190476190474
v8,"whesse@chromium.org",27,21.028968253968255
v8,"lrn@chromium.org",28,101.27896825396826
v8,"adamk@chromium.org",29,26.333333333333332
v8,"mstarzinger@chromium.org",30,120.29285714285714
v8,"wingo@igalia.com",31,22.5
v8,"marja@chromium.org",32,11.5
v8,"jarin@chromium.org",33,65.06666666666666
v8,"dusan.milosavljevic@rt-rk.com",34,24.833333333333332
v8,"floitschV8@gmail.com",35,27.833333333333332
v8,"antonm@chromium.org",36,20.333333333333332
v8,"sigurds@chromium.org",37,10.916666666666666
v8,"titzer@chromium.org",38,80.86666666666666
v8,"paul.lind@imgtec.com",39,4
v8,"balazs.kilvady@imgtec.com",40,14.333333333333334
v8,"neis@chromium.org",41,1.8333333333333333
v8,"serya@chromium.org",42,2.333333333333333
v8,"hpayer@chromium.org",43,21.75
v8,"vegorov@chromium.org",44,45.08333333333333
v8,"ernstm@chromium.org",45,2
v8,"alph@chromium.org",46,1.5
v8,"loislo@chromium.org",47,1
v8,"mmassi@chromium.org",48,4
v8,"peter.rybin@gmail.com",49,21.833333333333332
v8,"akos.palfi@imgtec.com",50,0.3333333333333333
v8,"palfia@homejinni.com",51,10.950000000000001
v8,"weiliang.lin@intel.com",52,15.833333333333332
v8,"sandholm@chromium.org",53,0.25
v8,"dusan.milosavljevic@imgtec.com",54,3
v8,"plind44@gmail.com",55,2.6166666666666663
v8,"vogelheim@chromium.org",56,2.5
v8,"vitalyr@chromium.org",57,11.5
v8,"arv@chromium.org",58,7.5
v8,"keuchel@chromium.org",59,20.5
v8,"ricow@chromium.org",60,42.5
v8,"haitao.feng@intel.com",61,1.226190476190476
v8,"rmcilroy@chromium.org",62,1.5
v8,"rafaelw@chromium.org",63,1.5
v8,"iposva@chromium.org",64,3.5
v8,"cira@chromium.org",65,1.5
v8,"olehougaard",66,7.5
v8,"karlklose@chromium.org",67,6.5
v8,"olivf@chromium.org",68,5.5
v8,"mads.s.ager@gmail.com",69,1.5
v8,"feng.qian.v8",70,1
v8,"prybin@chromium.org",71,2.5
v8,"pfeldman@chromium.org",72,0.5
v8,"aandrey@chromium.org",73,4
v8,"dgozman@chromium.org",74,1
v8,"bak@chromium.org",75,1
v8,"kaznacheev@chromium.org",76,3.5
v8,"rodolph.perfetta@gmail.com",77,5
v8,"mads.s.ager",78,0.5
v8,"feng@chromium.org",79,0.5
v8,"erikcorry",80,4.5
v8,"peterhal@chromium.org",81,3.5
v8,"mmaly@chromium.org",82,4.5
v8,"rodolph.perfetta@arm.com",83,2
v8,"baptiste.afsa@arm.com",84,0.5
webscalesql-5.6,"Steaphan Greene",0,10
webscalesql-5.6,"Timothy Smith",1,0.5
webscalesql-5.6,"konstantin@mysql.com",2,14.5
webscalesql-5.6,"Mikael Ronstrom",3,12.166666666666666
webscalesql-5.6,"Vladislav Vaintroub",4,45.75
webscalesql-5.6,"lenz@mysql.com",5,6.5
webscalesql-5.6,"bk@work.mysql.com",6,296.8666666666667
webscalesql-5.6,"Murthy Narkedimilli",7,437.33333333333326
webscalesql-5.6,"monty@mysql.com",8,23.474999999999998
webscalesql-5.6,"sasha@mysql.sashanet.com",9,8.100000000000001
webscalesql-5.6,"patg@krsna.patg.net",10,0.5
webscalesql-5.6,"monty@hundin.mysql.fi",11,20.208333333333332
webscalesql-5.6,"Davi Arnaut",12,17.583333333333336
webscalesql-5.6,"tim@cane.mysql.fi",13,1
webscalesql-5.6,"brian@zim.(none)",14,17.958333333333336
webscalesql-5.6,"georg@lmy002.wdf.sap.corp",15,5.083333333333333
webscalesql-5.6,"reggie@big_geek.",16,9.083333333333332
webscalesql-5.6,"msvensson@neptunus.(none)",17,5.033333333333333
webscalesql-5.6,"monty@donna.mysql.com",18,54.55000000000005
webscalesql-5.6,"Sven Sandberg",19,16.042857142857144
webscalesql-5.6,"Luis Soares",20,2.2333333333333334
webscalesql-5.6,"guilhem@mysql.com",21,3.5333333333333337
webscalesql-5.6,"Georgi Kodinov",22,26.25952380952381
webscalesql-5.6,"jani@rhols221.adsl.netsonic.fi",23,2.2
webscalesql-5.6,"monty@mashka.mysql.fi",24,10.399999999999999
webscalesql-5.6,"jani@hynda.mysql.fi",25,1.5
webscalesql-5.6,"Nirbhay Choubey",26,7.833333333333333
webscalesql-5.6,"serg@serg.mylan",27,16.608333333333334
webscalesql-5.6,"Chuck Bell",28,1
webscalesql-5.6,"msvensson@pilot.blaudden",29,1.8333333333333333
webscalesql-5.6,"holyfoot@deer.(none)",30,0.3333333333333333
webscalesql-5.6,"Magnus BlÃ¥udd",31,75.28333333333335
webscalesql-5.6,"Tor Didriksen",32,52.66666666666667
webscalesql-5.6,"Jonathan Perkin",33,3.833333333333333
webscalesql-5.6,"jack",34,1.5
webscalesql-5.6,"Jon Olav Hauglid",35,5.083333333333334
webscalesql-5.6,"Alfranio Correia",36,18.676190476190474
webscalesql-5.6,"Mats Kindahl",37,27.75
webscalesql-5.6,"Joerg Bruehe",38,3.5833333333333335
webscalesql-5.6,"Jimmy Yang",39,255.11666666666667
webscalesql-5.6,"marko",40,0.5
webscalesql-5.6,"vvaintroub",41,0.3333333333333333
webscalesql-5.6,"Konstantin Osipov",42,10.833333333333334
webscalesql-5.6,"serg@sergbook.mysql.com",43,0.5
webscalesql-5.6,"serg@sergbook.mylan",44,1
webscalesql-5.6,"Sergei Golubchik",45,14
webscalesql-5.6,"jani@hynda.(none)",46,1
webscalesql-5.6,"svoj@mysql.com",47,83.16666666666666
webscalesql-5.6,"msvensson@pilot.(none)",48,4.5
webscalesql-5.6,"msvensson@shellback.(none)",49,35.28333333333333
webscalesql-5.6,"Harin Vadodaria",50,1
webscalesql-5.6,"davi@mysql.com/endora.local",51,1
webscalesql-5.6,"Marc Alff",52,167.97619047619048
webscalesql-5.6,"magnus@neptunus.(none)",53,405.4499999999999
webscalesql-5.6,"Kristofer Pettersson",54,4.5
webscalesql-5.6,"serg@serg.mysql.com",55,7.366666666666667
webscalesql-5.6,"bar@bar.mysql.r18.ru",56,22.166666666666664
webscalesql-5.6,"peter@linux.local",57,2
webscalesql-5.6,"bell@sanja.is.com.ua",58,33.03333333333333
webscalesql-5.6,"monty@mysql.com/narttu.mysql.fi",59,14.366666666666667
webscalesql-5.6,"jcole@tetra.spaceapes.com",60,2
webscalesql-5.6,"Anil Toshniwal",61,1
webscalesql-5.6,"bar@gw.udmsearch.izhnet.ru",62,12.5
webscalesql-5.6,"Magne Mahre",63,0.5
webscalesql-5.6,"monty@narttu.mysql.fi",64,4
webscalesql-5.6,"jani@ua141d10.elisa.omakaista.fi",65,1.5
webscalesql-5.6,"Dmitry Lenev",66,6.666666666666667
webscalesql-5.6,"hf@deer.(none)",67,11
webscalesql-5.6,"V Narayanan",68,1.5
webscalesql-5.6,"Sergey Vojtovich",69,7.5
webscalesql-5.6,"Guilhem Bichot",70,11.642857142857144
webscalesql-5.6,"Ashish Agarwal",71,6.5
webscalesql-5.6,"cpowers",72,5.5
webscalesql-5.6,"Christopher Powers",73,7.5
webscalesql-5.6,"Inaam Rana",74,11.500000000000002
webscalesql-5.6,"bar@mysql.com",75,9.916666666666666
webscalesql-5.6,"anozdrin@mysql.com",76,1.8333333333333333
webscalesql-5.6,"Alexander Nozdrin",77,11.059523809523808
webscalesql-5.6,"Tatjana Azundris Nuernberg",78,3.333333333333333
webscalesql-5.6,"wax@mysql.com",79,1
webscalesql-5.6,"Calvin Sun",80,1
webscalesql-5.6,"Rafal Somla",81,5.5
webscalesql-5.6,"knielsen@mysql.com",82,2.5
webscalesql-5.6,"miguel@hegel.txg.br",83,0.5
webscalesql-5.6,"msvensson@pilot.mysql.com",84,20.95
webscalesql-5.6,"Bjorn Munch",85,7.7
webscalesql-5.6,"kent@mysql.com",86,6.45
webscalesql-5.6,"ranger@regul.home.lan",87,1.5
webscalesql-5.6,"Magnus Svensson",88,31.749999999999996
webscalesql-5.6,"Jorgen Austvik",89,2
webscalesql-5.6,"magnus.blaudd@oracle.com",90,1.625
webscalesql-5.6,"Sergey Glukhov",91,1.2
webscalesql-5.6,"Bernhard Ocklin",92,30.5
webscalesql-5.6,"Terje Rosten",93,2.3333333333333335
webscalesql-5.6,"John H. Embretsen",94,0.5
webscalesql-5.6,"Praveenkumar Hulakund",95,5.5
webscalesql-5.6,"Omer BarNir",96,1
webscalesql-5.6,"hhunger@hh-nb.hungers",97,3
webscalesql-5.6,"Serge Kozlov",98,2
webscalesql-5.6,"",99,2
webscalesql-5.6,"kaa@polly.local",100,1.5
webscalesql-5.6,"tsmith@quadxeon.mysql.com",101,0.5
webscalesql-5.6,"lars@mysql.com",102,7.25
webscalesql-5.6,"Alexander Barkov",103,7.083333333333333
webscalesql-5.6,"kent@mysql.com/kent-amd64.(none)",104,2.5
webscalesql-5.6,"tsmith@ramayana.hindu.god",105,2.1666666666666665
webscalesql-5.6,"igor@rurik.mysql.com",106,2.5
webscalesql-5.6,"reggie@mdk10.(none)",107,0.5
webscalesql-5.6,"SergeyV@selena.",108,1
webscalesql-5.6,"gkodinov/kgeorge@magare.gmz",109,1
webscalesql-5.6,"cmiller@zippy.(none)",110,0.5
webscalesql-5.6,"Mayank Prasad",111,7
webscalesql-5.6,"monty@donna.mysql.fi",112,3
webscalesql-5.6,"Akhil Mohan",113,30
webscalesql-5.6,"balasubramanian.kandasamy@oracle.com",114,6.5
webscalesql-5.6,"Balasubramanian Kandasamy",115,15.5
webscalesql-5.6,"Daniel Fischer",116,1
webscalesql-5.6,"Horst.Hunger",117,2
webscalesql-5.6,"He Zhenxing",118,10.5
webscalesql-5.6,"Santosh Praneeth Banda",119,2
webscalesql-5.6,"jani@janikt.pp.saunalahti.fi",120,1
webscalesql-5.6,"Kent Boortz",121,154.83333333333331
webscalesql-5.6,"arjen@fred.bitbike.com",122,0.3333333333333333
webscalesql-5.6,"jcole@mugatu.spaceapes.com",123,1
webscalesql-5.6,"greg@mysql.com",124,0.25
webscalesql-5.6,"jimw@mysql.com",125,1.25
webscalesql-5.6,"andrey@lmy004.",126,10.25
webscalesql-5.6,"Ole John Aske",127,12.208333333333334
webscalesql-5.6,"Jan Wedvik",128,5.666666666666666
webscalesql-5.6,"walrus@mysql.com",129,0.7
webscalesql-5.6,"Bill Qu",130,1
webscalesql-5.6,"heikki@hundin.mysql.fi",131,15.350000000000001
webscalesql-5.6,"hf@deer.mysql.r18.ru",132,0.5
webscalesql-5.6,"Mattias Jonsson",133,12.791666666666666
webscalesql-5.6,"Ingo Struewing",134,2
webscalesql-5.6,"Martin Hansson",135,9.5
webscalesql-5.6,"tonu@volk.internalnet",136,1
webscalesql-5.6,"Andrei Elkin",137,6.592857142857143
webscalesql-5.6,"thek@adventure.(none)",138,2
webscalesql-5.6,"Alexey Botchkov",139,4.5
webscalesql-5.6,"tomas@poseidon.ndb.mysql.com",140,46.73333333333334
webscalesql-5.6,"tomas@whalegate.ndb.mysql.com",141,7.249999999999999
webscalesql-5.6,"mskold@mysql.com",142,0.75
webscalesql-5.6,"mskold/marty@mysql.com/linux.site",143,3
webscalesql-5.6,"Pekka Nousiainen",144,38
webscalesql-5.6,"Evgeny Potemkin",145,8.125
webscalesql-5.6,"ram@mysql.r18.ru",146,1.5
webscalesql-5.6,"dlenev@brandersnatch.localdomain",147,4.166666666666666
webscalesql-5.6,"mats@romeo.(none)",148,6.5
webscalesql-5.6,"Jorgen Loland",149,4.833333333333333
webscalesql-5.6,"Jonas Oreland",150,103.5333333333333
webscalesql-5.6,"Frazer Clement",151,3.75
webscalesql-5.6,"Gleb Shchepa",152,7
webscalesql-5.6,"sergefp@mysql.com",153,3
webscalesql-5.6,"petr@mysql.com",154,1.5
webscalesql-5.6,"mats@kindahl-laptop.dnsalias.net",155,1.5
webscalesql-5.6,"cbell/Chuck@mysql_cab_desk.",156,0.75
webscalesql-5.6,"Venkatesh Duggirala",157,0.75
webscalesql-5.6,"mats@mysql.com",158,6.5
webscalesql-5.6,"bar@bar.intranet.mysql.r18.ru",159,2.5
webscalesql-5.6,"pem@mysql.com",160,6.75
webscalesql-5.6,"pem@mysql.comhem.se",161,2.25
webscalesql-5.6,"Roy Lyseng",162,2.666666666666667
webscalesql-5.6,"tim@threads.polyesthetic.msg",163,2.5
webscalesql-5.6,"acurtis/antony@xiphis.org/ltamd64.xiphis.org",164,0.3333333333333333
webscalesql-5.6,"serg@janus.mylan",165,0.3333333333333333
webscalesql-5.6,"cmiller@zippy.cornsilk.net",166,2
webscalesql-5.6,"patg@radha.tangent.org",167,1.5
webscalesql-5.6,"gluh@eagle.intranet.mysql.r18.ru",168,0.2
webscalesql-5.6,"gluh@gluh.mysql.r18.ru",169,0.2
webscalesql-5.6,"jonas@perch.ndb.mysql.com",170,73.73333333333333
webscalesql-5.6,"Sinisa@sinisa.nasamreza.org",171,0.5
webscalesql-5.6,"Libing Song",172,1
webscalesql-5.6,"acurtis@xiphis.org",173,0.5
webscalesql-5.6,"brian@avenger.(none)",174,1
webscalesql-5.6,"brian@brian-akers-computer.local",175,1.5
webscalesql-5.6,"patg@patrick-galbraiths-computer.local",176,1.3333333333333333
webscalesql-5.6,"Marko MÃ¤kelÃ¤",177,36.21666666666667
webscalesql-5.6,"aivanov@mysql.com",178,4.2
webscalesql-5.6,"Satya B",179,63.60000000000006
webscalesql-5.6,"marko@hundin.mysql.fi",180,7.216666666666666
webscalesql-5.6,"Sunny Bains",181,42.95
webscalesql-5.6,"Vasil Dimov",182,9.483333333333333
webscalesql-5.6,"kevin.lewis@oracle.com",183,0.25
webscalesql-5.6,"Shaohua Wang",184,0.5
webscalesql-5.6,"jan@hundin.mysql.fi",185,0.5
webscalesql-5.6,"monty@work.mysql.com",186,1.3333333333333333
webscalesql-5.6,"serg@infomag.ape.relarn.ru",187,3.5
webscalesql-5.6,"gshchepa/uchum@host.loc",188,0.5
webscalesql-5.6,"Bernd Ocklin",189,400
webscalesql-5.6,"Craig L Russell",190,41.5
webscalesql-5.6,"stewart@flamingspork.com",191,25
webscalesql-5.6,"joreland@mysql.com",192,49.86666666666667
webscalesql-5.6,"pekka@sama.ndb.mysql.com",193,14.5
webscalesql-5.6,"jonas@eel.(none)",194,5
webscalesql-5.6,"jonas@mysql.com",195,4.5
webscalesql-5.6,"pekka@clam.ndb.mysql.com",196,0.5
webscalesql-5.6,"pekka@mysql.com",197,24.699999999999996
webscalesql-5.6,"Martin Skold",198,1
webscalesql-5.6,"knielsen@ymer.(none)",199,6.833333333333333
webscalesql-5.6,"Maitrayi Sabaratnam",200,1
webscalesql-5.6,"tomas@poseidon.(none)",201,1.7833333333333332
webscalesql-5.6,"tomas@mc05.(none)",202,3
webscalesql-5.6,"Stewart Smith",203,2.8333333333333335
webscalesql-5.6,"stewart@mysql.com",204,3
webscalesql-5.6,"stewart@flamingspork.com[stewart]",205,5.333333333333333
webscalesql-5.6,"Martin Zaun",206,75
webscalesql-5.6,"tomas@poseidon.bredbandsbolaget.se",207,7
webscalesql-5.6,"frazer@forth.ndb.mysql.com",208,1
webscalesql-5.6,"U-asus\jack",209,1
webscalesql-5.6,"ja222676",210,0.5
webscalesql-5.6,"Tomas Ulin",211,0.5
webscalesql-5.6,"tomas@poseidon.mysql.com",212,1
webscalesql-5.6,"MZ",213,1
webscalesql-5.6,"jmiller/ndbdev@mysql.com/ndb15.mysql.com",214,1.5
webscalesql-5.6,"pekka@clam.ndb.mysql.com/clam.(none)",215,1
webscalesql-5.6,"pekka@orca.ndb.mysql.com",216,1
webscalesql-5.6,"Justin.He/justin.he@dev3-240.dev.cn.tlan",217,1
webscalesql-5.6,"ndbdev@ndbmaster.mysql.com",218,0.8333333333333333
webscalesql-5.6,"Jack Andrews",219,0.5
webscalesql-5.6,"jonas@eel.hemma.oreland.se",220,0.5
webscalesql-5.6,"mikron@c-1e0be253.1238-1-64736c10.cust.bredbandsbolaget.se",221,0.5
webscalesql-5.6,"shuichi@mysql.com",222,1.3333333333333333
webscalesql-5.6,"kaa@polly.(none)",223,0.3333333333333333
webscalesql-5.6,"Alexey Kopytov",224,0.3333333333333333
webscalesql-5.6,"jani@a193-229-222-2.elisa-laajakaista.fi",225,1
webscalesql-5.6,"antony@pcg5ppc.xiphis.org",226,1
webscalesql-5.6,"Thayumanavar",227,2
webscalesql-5.6,"Oystein Grovlen",228,0.5
webscalesql-5.6,"Venkata Sidagam",229,2
webscalesql-5.6,"Vamsikrishna Bhagi",230,1
webscalesql-5.6,"tonu@x153.internalnet",231,4
webscalesql-5.6,"tonu@x3.internalnet",232,3
webscalesql-5.6,"miguel@hegel.local",233,18.5
WordPress,"saxmatt",0,12.333333333333332
WordPress,"nacin",1,68.03333333333337
WordPress,"wpmuguru",2,5.333333333333333
WordPress,"Andrew Nacin",3,41.416666666666664
WordPress,"ryan",4,224.1166666666667
WordPress,"matt",5,29.833333333333318
WordPress,"azaozz",6,26.083333333333332
WordPress,"Drew Jaynes",7,1
WordPress,"Helen Hou-SandÃ­",8,34.25
WordPress,"Ryan Boren",9,3.5
WordPress,"Matt Thomas",10,5.75
WordPress,"bumpbot",11,5.5
WordPress,"Dominik Schilling",12,8.416666666666668
WordPress,"Andrew Ozz",13,18.499999999999996
WordPress,"Sergey Biryukov",14,2.2
WordPress,"Peter Westwood",15,0.8333333333333333
WordPress,"rob1n",16,0.3333333333333333
WordPress,"koopersmith",17,6.75
WordPress,"Scott Taylor",18,8.283333333333331
WordPress,"scribu",19,2.283333333333333
WordPress,"westi",20,10.083333333333332
WordPress,"Dion Hulse",21,1.1666666666666665
WordPress,"markjaquith",22,22.583333333333332
WordPress,"mikelittle",23,2.25
WordPress,"dd32",24,1.6666666666666665
WordPress,"Daryl Koopersmith",25,6.166666666666667
WordPress,"John Blackbourn",26,1
WordPress,"rboren",27,0.8333333333333333
WordPress,"lancewillett",28,104.33333333333327
WordPress,"iandstewart",29,37.5
WordPress,"iammattthomas",30,0.8333333333333333
WordPress,"michelvaldrighi",31,0.3333333333333333
WordPress,"Boone Gorges",32,1
WordPress,"Bot (Assets)",33,0.5
wp-cli,"scribu",0,119.33333333333333
wp-cli,"Andrey Savchenko",1,0.5
wp-cli,"Daniel Bachhuber",2,28.333333333333336
wp-cli,"Nikolay Yordanov",3,4
wp-cli,"Viktor SzÃ©pe",4,2
wp-cli,"Rodrigo Primo",5,2.833333333333333
wp-cli,"mpeshev",6,0.3333333333333333
wp-cli,"John Blackbourn",7,2
wp-cli,"jmslbam",8,4.833333333333334
wp-cli,"spacedmonkey",9,3
wp-cli,"Kailey Lampert",10,1.5
wp-cli,"oneumyvakin",11,1
wp-cli,"tollmanz",12,0.5
wp-cli,"Tomasz Ratajczak",13,0.5
wp-cli,"Nathaniel Taintor",14,0.3333333333333333
wp-cli,"Lee Willis",15,1
wp-cli,"Matth_eu",16,0.3333333333333333
wp-cli,"Zack Tollman",17,0.3333333333333333
wp-cli,"Francesco Laffi",18,2
wp-cli,"2ndkauboy",19,1
wp-cli,"Gleb Kalinin",20,1
wp-cli,"Andreas Heigl",21,0.5
wp-cli,"Sebastiaan de Geus",22,0.3333333333333333
wp-cli,"Will Anderson",23,0.5
jedis,"Jonathan Leibiusky",0,61.5
jedis,"samhendley",1,9
jedis,"Jungtaek Lim",2,29.5
jedis,"Yaourt",3,2.5
jedis,"guycoleman",4,1
jedis,"MURAOKA Taro",5,1
jedis,"Marcos Nils",6,12
jedis,"Nykolas Lima",7,2.5
jedis,"AIT",8,1
jedis,"Hisham Mardam-Bey",9,1.5
jedis,"Steven Hugg",10,0.5
jedis,"Alex Tkachman",11,2
jedis,"ivowiblo",12,4
jedis,"rdifalco",13,0.5
jedis,"Ivo Ramirez",14,1
jedis,"Henning Schmiedehausen",15,0.5
jedis,"Thomas Sauzedde",16,0.5
jedis,"Maciej Lopacinski",17,0.5
jedis,"Eric Hauser",18,1
yii2,"Qiang Xue",0,429.0833333333333
yii2,"Alexander Kochetov",1,19.5
yii2,"Alexander Makarov",2,197.83333333333334
yii2,"Maikel Brouwer",3,4
yii2,"Mark",4,72.33333333333334
yii2,"Panagiotis Moustafellos",5,2
yii2,"Kartik Visweswaran",6,1
yii2,"SonicGD",7,5.5
yii2,"Luciano Baraglia",8,1.5
yii2,"Paul Klimov",9,136.5
yii2,"Valery Viktorovsky",10,0.5
yii2,"Carsten Brandt",11,182.83333333333334
yii2,"Michael HÃ¤rtl",12,1.5
yii2,"Antonio Ramirez",13,15
yii2,"artur",14,2
yii2,"Tobias Munk",15,3.5
yii2,"Thiago Talma",16,0.3333333333333333
yii2,"kate-kate",17,1
yii2,"Alexei Tenitski",18,0.5
yii2,"dev-meghraj",19,1
yii2,"resurtm",20,20.666666666666664
yii2,"p0larbeer",21,0.5
yii2,"Gevik Babakhani",22,1.6666666666666665
yii2,"Philippe Gaultier",23,1
yii2,"Ð˜Ð²Ð°Ð½ Ð‘Ð°Ð³Ð°ÐµÐ²",24,0.5
yii2,"MircÉ™lal",25,1
yii2,"Anatoli Vladev",26,1
yii2,"larnu",27,0.5
yii2,"Vojtech Horak",28,1
yii2,"Johnny Theill",29,1
yii2,"Steve",30,0.5
yii2,"stevekr",31,0.5
yii2,"Nabi",32,1
yii2,"Jani Mikkonen",33,1
yii2,"MarsuBoss",34,1
yii2,"relbraun",35,1
yii2,"pappfer",36,1
yii2,"ahmadrusli",37,0.5
yii2,"Budi Irawan",38,0.5
yii2,"Giorgio Modoni",39,1
yii2,"Hisateru Tanaka",40,1
yii2,"Asetss",41,1
yii2,"dalli",42,1
yii2,"Agrumas",43,1
yii2,"Shader",44,1
yii2,"Apa Oww",45,1
yii2,"Alexander",46,1
yii2,"Tomek Romik",47,0.5
yii2,"John Was",48,0.5
yii2,"Alan Willms",49,1
yii2,"JoniDS",50,1
yii2,"vova07",51,1
yii2,"lubosdz",52,1
yii2,"Peter Kokot",53,1
yii2,"Nikola Trifunovic",54,1.5
yii2,"Nikola Basic",55,0.5
yii2,"Tom Lindelius",56,1
yii2,"Alien13n",57,1
yii2,"1darvesh",58,1
yii2,"Borales",59,1
yii2,"Nguyá»…n Ä�Ã¬nh Trung",60,0.5
yii2,"ä¸œæ–¹å­¤æ€�å­�ï¼ˆé’±æ£®ï¼‰",61,1
yii2,"RichWeber",62,5.499999999999999
yii2,"Zeng Xi",63,0.5
yii2,"Gudz Taras",64,0.5
yii2,"Daniel Schmidt",65,8.5
yii2,"Jose Lorente",66,9
yii2,"NmDimas",67,2
yii2,"Suralc",68,21.5
yii2,"pana1990",69,1.5
yii2,"Florian Fackler",70,1
yii2,"Ivan Lemeshev",71,1
yii2,"Rusinov Maxim",72,4
yii2,"Anatoliy Miller",73,1
yii2,"gevik",74,1
yii2,"DaSourcerer",75,0.5
yii2,"Rinat Silnov",76,1
yii2,"Christophe BOULAIN",77,0.25
yii2,"njasm",78,1
yii2,"Zander Baldwin",79,0.5

==> experiments/ginidata.csv <==
repository,id,value
activeadmin,0,43.16666667
activeadmin,1,234.5
activeadmin,2,46.16666667
activeadmin,3,22
activeadmin,4,0.5
activeadmin,5,0.5
activeadmin,6,6.833333333
activeadmin,7,3
activeadmin,8,4
activeadmin,9,0.5
activeadmin,10,1
activeadmin,11,0.5
activeadmin,12,0.5
activeadmin,13,1
activeadmin,14,10.5
activeadmin,15,0.5
activeadmin,16,0.5
activeadmin,17,30.83333333
activeadmin,18,5.5
activeadmin,19,4
activeadmin,20,2
activeadmin,21,1.5
activeadmin,22,0.5
activeadmin,23,0.5
activeadmin,24,1
activeadmin,25,0.5
activeadmin,26,2
activeadmin,27,1.5
activeadmin,28,3
activeadmin,29,1
activeadmin,30,1
activeadmin,31,1.5
activeadmin,32,1
activeadmin,33,0.5
activeadmin,34,1
activeadmin,35,0.5
activeadmin,36,0.5
activeadmin,37,1
activeadmin,38,0.5
activeadmin,39,1
activeadmin,40,1
activeadmin,41,1
activeadmin,42,1
ace,0,47.66666667
ace,1,2.666666667
ace,2,147.9166667
ace,3,4.166666667
ace,4,379.75
ace,5,2
ace,6,9
ace,7,9
ace,8,0.5
ace,9,1.5
ace,10,2
ace,11,1
ace,12,0.5
ace,13,1.333333333
ace,14,0.5
ace,15,3.5
ace,16,3
ace,17,8.666666667
ace,18,2.333333333
ace,19,0.833333333
ace,20,7
ace,21,0.666666667
ace,22,2
ace,23,1.5
ace,24,0.25
ace,25,1.75
ace,26,2.5
ace,27,0.833333333
ace,28,1
ace,29,3
ace,30,1.5
ace,31,2
ace,32,0.833333333
ace,33,1
ace,34,2.5
ace,35,3
ace,36,3
ace,37,2
ace,38,7.5
ace,39,1
ace,40,1.833333333
ace,41,1
ace,42,2
ace,43,1.333333333
ace,44,1.5
ace,45,0.833333333
ace,46,3
ace,47,1
ace,48,2.5
ace,49,0.5
ace,50,1
ace,51,2
ace,52,2
ace,53,2
ace,54,1
ace,55,2.5
ace,56,1
ace,57,0.666666667
ace,58,1
ace,59,0.666666667
ace,60,1.5
ace,61,1.333333333
ace,62,3
ace,63,0.5
ace,64,1.333333333
ace,65,0.5
ace,66,0.833333333
ace,67,1.5
ace,68,0.666666667
ace,69,1
ace,70,1.5
ace,71,1.5
ace,72,1.5
ace,73,1
ace,74,0.833333333
ace,75,2.5
ace,76,4
ace,77,1
ace,78,0.5
ace,79,1
ace,80,1.333333333
ace,81,1
ace,82,0.666666667
ace,83,1
ace,84,1
ace,85,0.5
geocoder,0,89
geocoder,1,2
geocoder,2,1
geocoder,3,6
geocoder,4,2.5
geocoder,5,1
geocoder,6,1
geocoder,7,2
geocoder,8,1.5
geocoder,9,2
geocoder,10,2
geocoder,11,2.5
geocoder,12,2.5
geocoder,13,1.5
geocoder,14,2
geocoder,15,1.5
geocoder,16,1
geocoder,17,0.5
geocoder,18,2
geocoder,19,2.5
geocoder,20,1.5
geocoder,21,2.5
geocoder,22,3
geocoder,23,1.5
geocoder,24,2.5
geocoder,25,2.5
geocoder,26,2.5
geocoder,27,1
geocoder,28,0.5
geocoder,29,0.5
geocoder,30,1
geocoder,31,0.5
geocoder,32,0.5
geocoder,33,0.5
geocoder,34,1
geocoder,35,0.5
platform_frameworks_base,0,0.5
platform_frameworks_base,1,12
platform_frameworks_base,2,32.33333333
platform_frameworks_base,3,1119.566667
platform_frameworks_base,4,240.2833333
platform_frameworks_base,5,83.45
platform_frameworks_base,6,106.75
platform_frameworks_base,7,22.86666667
platform_frameworks_base,8,3.083333333
platform_frameworks_base,9,119.1666667
platform_frameworks_base,10,86.91666667
platform_frameworks_base,11,48.66666667
platform_frameworks_base,12,55.33333333
platform_frameworks_base,13,22.58333333
platform_frameworks_base,14,1.5
platform_frameworks_base,15,3
platform_frameworks_base,16,11.5
platform_frameworks_base,17,5.5
platform_frameworks_base,18,4
platform_frameworks_base,19,188.9166667
platform_frameworks_base,20,80.58333333
platform_frameworks_base,21,29.5
platform_frameworks_base,22,124.75
platform_frameworks_base,23,3
platform_frameworks_base,24,24
platform_frameworks_base,25,9.25
platform_frameworks_base,26,33.25
platform_frameworks_base,27,44.66666667
platform_frameworks_base,28,1.5
platform_frameworks_base,29,3.5
platform_frameworks_base,30,99
platform_frameworks_base,31,29.33333333
platform_frameworks_base,32,64.08333333
platform_frameworks_base,33,25
platform_frameworks_base,34,2.5
platform_frameworks_base,35,24
platform_frameworks_base,36,131.1666667
platform_frameworks_base,37,2
platform_frameworks_base,38,0.5
platform_frameworks_base,39,69.33333333
platform_frameworks_base,40,0.5
platform_frameworks_base,41,28.33333333
platform_frameworks_base,42,65.5
platform_frameworks_base,43,0.333333333
platform_frameworks_base,44,213
platform_frameworks_base,45,22.75
platform_frameworks_base,46,0.833333333
platform_frameworks_base,47,21.33333333
platform_frameworks_base,48,7.666666667
platform_frameworks_base,49,1.25
platform_frameworks_base,50,7.5
platform_frameworks_base,51,2
platform_frameworks_base,52,9.583333333
platform_frameworks_base,53,2
platform_frameworks_base,54,22.5
platform_frameworks_base,55,1
platform_frameworks_base,56,12.25
platform_frameworks_base,57,17.08333333
platform_frameworks_base,58,1.5
platform_frameworks_base,59,20.58333333
platform_frameworks_base,60,43.25
platform_frameworks_base,61,1
platform_frameworks_base,62,3.333333333
platform_frameworks_base,63,1.75
platform_frameworks_base,64,3.75
platform_frameworks_base,65,2
platform_frameworks_base,66,0.5
platform_frameworks_base,67,0.5
platform_frameworks_base,68,2.5
platform_frameworks_base,69,6
platform_frameworks_base,70,5
platform_frameworks_base,71,10
platform_frameworks_base,72,3.5
platform_frameworks_base,73,1
platform_frameworks_base,74,2
platform_frameworks_base,75,41.33333333
platform_frameworks_base,76,0.5
platform_frameworks_base,77,0.916666667
platform_frameworks_base,78,1.083333333
platform_frameworks_base,79,1.833333333
platform_frameworks_base,80,0.75
platform_frameworks_base,81,1
platform_frameworks_base,82,4.166666667
platform_frameworks_base,83,90
platform_frameworks_base,84,19.66666667
platform_frameworks_base,85,25.66666667
platform_frameworks_base,86,4.166666667
platform_frameworks_base,87,1.5
platform_frameworks_base,88,2
platform_frameworks_base,89,1.333333333
platform_frameworks_base,90,3
platform_frameworks_base,91,9
platform_frameworks_base,92,3
platform_frameworks_base,93,20.33333333
platform_frameworks_base,94,29.83333333
platform_frameworks_base,95,1
platform_frameworks_base,96,33.5
platform_frameworks_base,97,2.333333333
platform_frameworks_base,98,12
platform_frameworks_base,99,41.16666667
platform_frameworks_base,100,2.5
platform_frameworks_base,101,20.53333333
platform_frameworks_base,102,8
platform_frameworks_base,103,28.66666667
platform_frameworks_base,104,1
platform_frameworks_base,105,12
platform_frameworks_base,106,8.583333333
platform_frameworks_base,107,6.166666667
platform_frameworks_base,108,2.833333333
platform_frameworks_base,109,9
platform_frameworks_base,110,2.5
platform_frameworks_base,111,2.5
platform_frameworks_base,112,6.333333333
platform_frameworks_base,113,4.5
platform_frameworks_base,114,9.5
platform_frameworks_base,115,18.5
platform_frameworks_base,116,19.11666667
platform_frameworks_base,117,0.5
platform_frameworks_base,118,1
platform_frameworks_base,119,9
platform_frameworks_base,120,7.333333333
platform_frameworks_base,121,1.5
platform_frameworks_base,122,1
platform_frameworks_base,123,18
platform_frameworks_base,124,0.333333333
platform_frameworks_base,125,2
platform_frameworks_base,126,11.66666667
platform_frameworks_base,127,0.5
platform_frameworks_base,128,2.666666667
platform_frameworks_base,129,5.5
platform_frameworks_base,130,2
platform_frameworks_base,131,0.5
platform_frameworks_base,132,3.5
platform_frameworks_base,133,1
platform_frameworks_base,134,59.45
platform_frameworks_base,135,1
platform_frameworks_base,136,0.5
platform_frameworks_base,137,7
platform_frameworks_base,138,1.5
platform_frameworks_base,139,1
platform_frameworks_base,140,15
platform_frameworks_base,141,1
platform_frameworks_base,142,12
platform_frameworks_base,143,4.083333333
platform_frameworks_base,144,3
platform_frameworks_base,145,19
platform_frameworks_base,146,3
platform_frameworks_base,147,8.5
platform_frameworks_base,148,16.33333333
platform_frameworks_base,149,14.03333333
platform_frameworks_base,150,4.5
platform_frameworks_base,151,82.2
platform_frameworks_base,152,1
platform_frameworks_base,153,4.583333333
platform_frameworks_base,154,1
platform_frameworks_base,155,0.5
platform_frameworks_base,156,1.5
platform_frameworks_base,157,1.5
platform_frameworks_base,158,0.5
platform_frameworks_base,159,12.5
platform_frameworks_base,160,1
platform_frameworks_base,161,3
platform_frameworks_base,162,47
platform_frameworks_base,163,0.5
platform_frameworks_base,164,11.83333333
platform_frameworks_base,165,11
platform_frameworks_base,166,41.33333333
platform_frameworks_base,167,4.416666667
platform_frameworks_base,168,2.333333333
platform_frameworks_base,169,3.666666667
platform_frameworks_base,170,1.5
platform_frameworks_base,171,0.5
platform_frameworks_base,172,0.5
platform_frameworks_base,173,11
platform_frameworks_base,174,7
platform_frameworks_base,175,0.5
platform_frameworks_base,176,1
platform_frameworks_base,177,0.25
platform_frameworks_base,178,1.5
platform_frameworks_base,179,15
platform_frameworks_base,180,0.5
platform_frameworks_base,181,3
platform_frameworks_base,182,3
platform_frameworks_base,183,0.833333333
platform_frameworks_base,184,0.5
platform_frameworks_base,185,0.333333333
platform_frameworks_base,186,63.33333333
platform_frameworks_base,187,44.58333333
platform_frameworks_base,188,1
platform_frameworks_base,189,1.5
platform_frameworks_base,190,1
platform_frameworks_base,191,0.5
platform_frameworks_base,192,3
platform_frameworks_base,193,1.666666667
platform_frameworks_base,194,17.75
platform_frameworks_base,195,1
platform_frameworks_base,196,3
platform_frameworks_base,197,11
platform_frameworks_base,198,3
platform_frameworks_base,199,11
platform_frameworks_base,200,0.5
platform_frameworks_base,201,2
platform_frameworks_base,202,4.833333333
platform_frameworks_base,203,8.833333333
platform_frameworks_base,204,7
platform_frameworks_base,205,8
platform_frameworks_base,206,13.5
platform_frameworks_base,207,0.5
platform_frameworks_base,208,1
platform_frameworks_base,209,0.5
platform_frameworks_base,210,0.5
platform_frameworks_base,211,0.5
platform_frameworks_base,212,1
platform_frameworks_base,213,2
platform_frameworks_base,214,20
platform_frameworks_base,215,1
platform_frameworks_base,216,15
platform_frameworks_base,217,60
platform_frameworks_base,218,4.5
platform_frameworks_base,219,16.66666667
platform_frameworks_base,220,196.5
platform_frameworks_base,221,7.5
platform_frameworks_base,222,1
platform_frameworks_base,223,1
platform_frameworks_base,224,2
platform_frameworks_base,225,1
platform_frameworks_base,226,2
platform_frameworks_base,227,20
platform_frameworks_base,228,239
platform_frameworks_base,229,10
platform_frameworks_base,230,2
platform_frameworks_base,231,0.833333333
platform_frameworks_base,232,6
platform_frameworks_base,233,1
platform_frameworks_base,234,1
platform_frameworks_base,235,15
platform_frameworks_base,236,0.5
platform_frameworks_base,237,0.333333333
platform_frameworks_base,238,1
platform_frameworks_base,239,2
platform_frameworks_base,240,10.16666667
platform_frameworks_base,241,0.5
platform_frameworks_base,242,1
platform_frameworks_base,243,3.166666667
platform_frameworks_base,244,12.5
platform_frameworks_base,245,13.16666667
platform_frameworks_base,246,10.5
platform_frameworks_base,247,0.333333333
platform_frameworks_base,248,1.833333333
platform_frameworks_base,249,17.83333333
platform_frameworks_base,250,7.333333333
platform_frameworks_base,251,2.5
platform_frameworks_base,252,2.666666667
platform_frameworks_base,253,1
platform_frameworks_base,254,1
platform_frameworks_base,255,1.5
platform_frameworks_base,256,9
platform_frameworks_base,257,5
platform_frameworks_base,258,0.5
platform_frameworks_base,259,192
platform_frameworks_base,260,0.5
platform_frameworks_base,261,3
platform_frameworks_base,262,1
platform_frameworks_base,263,1
platform_frameworks_base,264,1
platform_frameworks_base,265,4.5
platform_frameworks_base,266,4
platform_frameworks_base,267,15.33333333
platform_frameworks_base,268,1
platform_frameworks_base,269,2
platform_frameworks_base,270,2.5
platform_frameworks_base,271,20.83333333
platform_frameworks_base,272,45.5
platform_frameworks_base,273,0.5
platform_frameworks_base,274,0.5
platform_frameworks_base,275,0.583333333
platform_frameworks_base,276,2
platform_frameworks_base,277,8.5
platform_frameworks_base,278,0.5
platform_frameworks_base,279,0.5
platform_frameworks_base,280,12.66666667
platform_frameworks_base,281,83.5
platform_frameworks_base,282,109
platform_frameworks_base,283,1
platform_frameworks_base,284,0.333333333
platform_frameworks_base,285,0.333333333
platform_frameworks_base,286,0.333333333
platform_frameworks_base,287,13
platform_frameworks_base,288,3.833333333
platform_frameworks_base,289,1
platform_frameworks_base,290,2
platform_frameworks_base,291,1
platform_frameworks_base,292,1
platform_frameworks_base,293,1
platform_frameworks_base,294,0.5
platform_frameworks_base,295,0.5
platform_frameworks_base,296,0.5
platform_frameworks_base,297,2
platform_frameworks_base,298,8.333333333
platform_frameworks_base,299,1
platform_frameworks_base,300,10.33333333
platform_frameworks_base,301,4.5
platform_frameworks_base,302,2.5
platform_frameworks_base,303,6.333333333
platform_frameworks_base,304,2.5
platform_frameworks_base,305,4
platform_frameworks_base,306,1
platform_frameworks_base,307,0.5
platform_frameworks_base,308,0.5
platform_frameworks_base,309,2.5
platform_frameworks_base,310,7.166666667
platform_frameworks_base,311,3.5
platform_frameworks_base,312,113
platform_frameworks_base,313,1
platform_frameworks_base,314,1
platform_frameworks_base,315,1
platform_frameworks_base,316,8
platform_frameworks_base,317,4
platform_frameworks_base,318,2
platform_frameworks_base,319,0.5
platform_frameworks_base,320,6.333333333
platform_frameworks_base,321,2.5
ansible,0,0.5
ansible,1,66.66666667
ansible,2,1
ansible,3,2.5
ansible,4,1
ansible,5,1.5
ansible,6,3
ansible,7,7.5
ansible,8,1
ansible,9,175.1666667
ansible,10,29.83333333
ansible,11,10
ansible,12,1
ansible,13,2
ansible,14,4.5
ansible,15,1.5
ansible,16,4.833333333
ansible,17,2.5
ansible,18,1.5
ansible,19,0.5
ansible,20,0.5
ansible,21,1
ansible,22,1.5
ansible,23,0.5
ansible,24,1
ansible,25,3
ansible,26,9.5
ansible,27,1
ansible,28,0.5
ansible,29,2
ansible,30,0.5
ansible,31,5
ansible,32,6
ansible,33,0.5
ansible,34,1
ansible,35,1
ansible,36,1
ansible,37,0.5
ansible,38,0.5
ansible,39,1
ansible,40,0.5
ansible,41,1
ansible,42,1
ansible,43,1
ansible,44,3
ansible,45,0.5
ansible,46,1
ansible,47,0.5
cassandra,0,478.5
cassandra,1,24.08333333
cassandra,2,52.08333333
cassandra,3,56.58333333
cassandra,4,22.33333333
cassandra,5,323
cassandra,6,22.83333333
cassandra,7,8.5
cassandra,8,21.5
cassandra,9,3.666666667
cassandra,10,33.33333333
cassandra,11,5.5
cassandra,12,0.5
cassandra,13,1.5
cassandra,14,20
cassandra,15,15.33333333
cassandra,16,7
cassandra,17,38.5
cassandra,18,19.5
cassandra,19,4
cassandra,20,1
cassandra,21,12.5
cassandra,22,3
cassandra,23,18.41666667
cassandra,24,22.83333333
cassandra,25,1
cassandra,26,3
cassandra,27,9.833333333
cassandra,28,3
cassandra,29,2
cassandra,30,86.66666667
cassandra,31,1
cassandra,32,1
cassandra,33,0.5
cassandra,34,1
cassandra,35,2
cassandra,36,0.5
cassandra,37,2
cassandra,38,0.5
cassandra,39,2
cassandra,40,1
cassandra,41,0.5
cassandra,42,0.5
atom-shell,0,397.5
atom-shell,1,8
atom-shell,2,1
atom-shell,3,1.5
rubocop,0,1.5
rubocop,1,91
rubocop,2,207.9166667
rubocop,3,117.5833333
rubocop,4,1.5
rubocop,5,4.333333333
rubocop,6,68.41666667
rubocop,7,2.5
rubocop,8,2
rubocop,9,4
rubocop,10,3
rubocop,11,4.5
rubocop,12,2.5
rubocop,13,7
rubocop,14,1.5
rubocop,15,2.5
rubocop,16,3
rubocop,17,3
rubocop,18,1
rubocop,19,2
rubocop,20,2
rubocop,21,3
rubocop,22,1
rubocop,23,3
rubocop,24,1
rubocop,25,2
rubocop,26,0.5
rubocop,27,3.25
rubocop,28,0.5
rubocop,29,1
bitcoin,0,0.333333333
bitcoin,1,86.4
bitcoin,2,78.83333333
bitcoin,3,16.86666667
bitcoin,4,1
bitcoin,5,16.5
bitcoin,6,127.4
bitcoin,7,0.5
bitcoin,8,3.5
bitcoin,9,0.5
bitcoin,10,10.33333333
bitcoin,11,1
bitcoin,12,17.9
bitcoin,13,2.5
bitcoin,14,2
bitcoin,15,36.73333333
bitcoin,16,0.5
bitcoin,17,5.333333333
bitcoin,18,1
bitcoin,19,1
bitcoin,20,1.5
bitcoin,21,1.5
bitcoin,22,18.53333333
bitcoin,23,1
bitcoin,24,5
bitcoin,25,1
bitcoin,26,10.33333333
bitcoin,27,111.5
bitcoin,28,1
bitcoin,29,1
bitcoin,30,2.666666667
bitcoin,31,1.5
bitcoin,32,2
bitcoin,33,2.833333333
bitcoin,34,1
bitcoin,35,0.5
bitcoin,36,1
bitcoin,37,1
tiled,0,342
tiled,1,0.5
tiled,2,2
tiled,3,15
tiled,4,3
tiled,5,15.5
tiled,6,4.5
tiled,7,3.5
tiled,8,4.5
tiled,9,2.5
tiled,10,3.5
tiled,11,1
tiled,12,1
tiled,13,2
tiled,14,0.5
tiled,15,13.5
tiled,16,2
tiled,17,3.5
tiled,18,13.5
tiled,19,1.5
tiled,20,2
tiled,21,1.5
tiled,22,1
tiled,23,0.5
tiled,24,0.5
tiled,25,1
tiled,26,3.5
tiled,27,0.5
tiled,28,0.5
boto,0,15
boto,1,217.6666667
boto,2,56
boto,3,2.5
boto,4,60.16666667
boto,5,2
boto,6,4
boto,7,3.5
boto,8,63.83333333
boto,9,12.5
boto,10,40.66666667
boto,11,7
boto,12,1
boto,13,12.5
boto,14,0.5
boto,15,2
boto,16,10.5
boto,17,0.5
boto,18,2
boto,19,2.5
boto,20,0.5
boto,21,2.5
boto,22,1
boto,23,13.83333333
boto,24,0.333333333
boto,25,7.5
boto,26,1
boto,27,6
boto,28,1
boto,29,1
boto,30,0.5
boto,31,2
boto,32,1.5
boto,33,0.5
boto,34,0.5
boto,35,2
boto,36,1
boto,37,0.5
boto,38,2.5
boto,39,3.5
boto,40,6.5
boto,41,0.5
boto,42,1.5
boto,43,0.5
boto,44,3
boto,45,4
boto,46,8.5
boto,47,1.5
boto,48,1
boto,49,2
boto,50,1
boto,51,0.5
boto,52,1
boto,53,8
boto,54,1
boto,55,2
boto,56,5.5
boto,57,1
boto,58,1
boto,59,1
boto,60,1
boto,61,1
boto,62,1
boto,63,2
boto,64,0.5
boto,65,1
boto,66,1
boto,67,0.5
boto,68,0.5
boto,69,3
boto,70,1
boto,71,1
boto,72,1
boto,73,1
boto,74,1
boto,75,1
boto,76,1
boto,77,0.5
boto,78,1
boto,79,1
boto,80,0.5
boto,81,1
boto,82,1
boto,83,0.5
boto,84,1.5
glide,0,364
glide,1,3.5
glide,2,1
glide,3,1
glide,4,1.5
bundler,0,86.16666667
bundler,1,1.5
bundler,2,22.83333333
bundler,3,24.66666667
bundler,4,3.5
bundler,5,0.5
bundler,6,18
bundler,7,0.333333333
bundler,8,1
bundler,9,1
bundler,10,10
bundler,11,2
bundler,12,3
bundler,13,1
bundler,14,1
bundler,15,2
bundler,16,1
bundler,17,1
bundler,18,1
bundler,19,1.5
bundler,20,0.5
bundler,21,1
bundler,22,2
bundler,23,1
bundler,24,1.5
bundler,25,1
bundler,26,0.333333333
bundler,27,1
bundler,28,0.5
bundler,29,1
bundler,30,0.5
bundler,31,0.5
bundler,32,0.5
bundler,33,0.5
bundler,34,0.333333333
bundler,35,0.5
bundler,36,0.5
bundler,37,0.5
bundler,38,1
bundler,39,0.333333333
bundler,40,1
bup,0,1.5
bup,1,54
bup,2,51
bup,3,1.5
bup,4,3
bup,5,1.5
bup,6,0.5
bup,7,1
bup,8,0.5
bup,9,0.5
caffe,0,19.5
caffe,1,9
caffe,2,0.5
caffe,3,37
caffe,4,53.41666667
caffe,5,56.5
caffe,6,9.416666667
caffe,7,12.5
caffe,8,1
caffe,9,20.08333333
caffe,10,13.66666667
caffe,11,1
caffe,12,2
caffe,13,1.25
caffe,14,2
caffe,15,2.5
caffe,16,2
caffe,17,7.416666667
caffe,18,2.5
caffe,19,3
caffe,20,0.5
caffe,21,0.333333333
caffe,22,0.833333333
caffe,23,1
caffe,24,0.25
caffe,25,0.5
caffe,26,0.333333333
homebrew-cask,0,62.5
homebrew-cask,1,1168.5
homebrew-cask,2,25.5
homebrew-cask,3,1.833333333
homebrew-cask,4,11
homebrew-cask,5,50.33333333
homebrew-cask,6,1.166666667
homebrew-cask,7,0.5
homebrew-cask,8,39.33333333
homebrew-cask,9,0.5
homebrew-cask,10,0.5
homebrew-cask,11,1
homebrew-cask,12,97.91666667
homebrew-cask,13,12.33333333
homebrew-cask,14,0.5
homebrew-cask,15,0.833333333
homebrew-cask,16,0.5
homebrew-cask,17,1
homebrew-cask,18,1
homebrew-cask,19,1
homebrew-cask,20,3.5
homebrew-cask,21,36.16666667
homebrew-cask,22,1.5
homebrew-cask,23,4
homebrew-cask,24,0.333333333
homebrew-cask,25,2.5
homebrew-cask,26,3.333333333
homebrew-cask,27,4.833333333
homebrew-cask,28,3.5
homebrew-cask,29,0.5
homebrew-cask,30,2.5
homebrew-cask,31,1
homebrew-cask,32,2
homebrew-cask,33,1.5
homebrew-cask,34,2.833333333
homebrew-cask,35,1
homebrew-cask,36,1
homebrew-cask,37,1
homebrew-cask,38,0.5
homebrew-cask,39,3.333333333
homebrew-cask,40,9
homebrew-cask,41,1.5
homebrew-cask,42,4.333333333
homebrew-cask,43,19.33333333
homebrew-cask,44,0.333333333
homebrew-cask,45,6
homebrew-cask,46,1.5
homebrew-cask,47,1
homebrew-cask,48,27.16666667
homebrew-cask,49,3
homebrew-cask,50,0.5
homebrew-cask,51,3
homebrew-cask,52,4
homebrew-cask,53,1.333333333
homebrew-cask,54,0.75
homebrew-cask,55,0.25
homebrew-cask,56,4
homebrew-cask,57,1
homebrew-cask,58,0.5
homebrew-cask,59,0.5
homebrew-cask,60,1
homebrew-cask,61,1.5
homebrew-cask,62,7.416666667
homebrew-cask,63,3.583333333
homebrew-cask,64,0.75
homebrew-cask,65,3.833333333
homebrew-cask,66,3.5
homebrew-cask,67,5.5
homebrew-cask,68,3.5
homebrew-cask,69,5
homebrew-cask,70,3
homebrew-cask,71,4.5
homebrew-cask,72,2
homebrew-cask,73,0.5
homebrew-cask,74,3.5
homebrew-cask,75,4.333333333
homebrew-cask,76,1
homebrew-cask,77,11.5
homebrew-cask,78,2.5
homebrew-cask,79,1
homebrew-cask,80,1
homebrew-cask,81,3.166666667
homebrew-cask,82,53
homebrew-cask,83,1.5
homebrew-cask,84,1
homebrew-cask,85,0.5
homebrew-cask,86,1.333333333
homebrew-cask,87,1
homebrew-cask,88,0.5
homebrew-cask,89,1.5
homebrew-cask,90,2
homebrew-cask,91,2.5
homebrew-cask,92,2
homebrew-cask,93,10.5
homebrew-cask,94,2.5
homebrew-cask,95,2.833333333
homebrew-cask,96,0.833333333
homebrew-cask,97,0.833333333
homebrew-cask,98,3
homebrew-cask,99,3.5
homebrew-cask,100,2.5
homebrew-cask,101,1.333333333
homebrew-cask,102,0.5
homebrew-cask,103,0.5
homebrew-cask,104,0.5
homebrew-cask,105,3.5
homebrew-cask,106,16.5
homebrew-cask,107,1.5
homebrew-cask,108,1.5
homebrew-cask,109,2
homebrew-cask,110,3.5
homebrew-cask,111,3.5
homebrew-cask,112,0.5
homebrew-cask,113,1.5
homebrew-cask,114,2.5
homebrew-cask,115,3
homebrew-cask,116,3.5
homebrew-cask,117,1
homebrew-cask,118,5.5
homebrew-cask,119,1.5
homebrew-cask,120,0.833333333
homebrew-cask,121,0.5
homebrew-cask,122,6.333333333
homebrew-cask,123,1.5
homebrew-cask,124,1
homebrew-cask,125,3.5
homebrew-cask,126,2.5
homebrew-cask,127,1.5
homebrew-cask,128,4
homebrew-cask,129,1
homebrew-cask,130,10.83333333
homebrew-cask,131,0.5
homebrew-cask,132,1.5
homebrew-cask,133,4.333333333
homebrew-cask,134,1
homebrew-cask,135,0.5
homebrew-cask,136,2.5
homebrew-cask,137,8
homebrew-cask,138,3.333333333
homebrew-cask,139,3
homebrew-cask,140,0.5
homebrew-cask,141,7.833333333
homebrew-cask,142,1
homebrew-cask,143,1
homebrew-cask,144,2.833333333
homebrew-cask,145,2
homebrew-cask,146,0.5
homebrew-cask,147,1
homebrew-cask,148,0.333333333
homebrew-cask,149,2.5
homebrew-cask,150,2
homebrew-cask,151,0.5
homebrew-cask,152,4.5
homebrew-cask,153,3
homebrew-cask,154,1.5
homebrew-cask,155,1.333333333
homebrew-cask,156,1.5
homebrew-cask,157,0.5
homebrew-cask,158,1
homebrew-cask,159,0.5
homebrew-cask,160,1
homebrew-cask,161,1
homebrew-cask,162,1
homebrew-cask,163,2.333333333
homebrew-cask,164,2.5
homebrew-cask,165,1
homebrew-cask,166,0.5
homebrew-cask,167,0.5
homebrew-cask,168,2
homebrew-cask,169,0.5
homebrew-cask,170,0.5
homebrew-cask,171,3
homebrew-cask,172,0.5
homebrew-cask,173,0.5
homebrew-cask,174,2
homebrew-cask,175,1
homebrew-cask,176,1
homebrew-cask,177,1
homebrew-cask,178,0.5
homebrew-cask,179,3.5
homebrew-cask,180,1
homebrew-cask,181,1
homebrew-cask,182,1
homebrew-cask,183,0.5
homebrew-cask,184,3
homebrew-cask,185,4.5
homebrew-cask,186,0.333333333
homebrew-cask,187,0.5
homebrew-cask,188,1
homebrew-cask,189,1.5
homebrew-cask,190,1
homebrew-cask,191,2
homebrew-cask,192,0.5
homebrew-cask,193,4
homebrew-cask,194,1
homebrew-cask,195,1
homebrew-cask,196,2
homebrew-cask,197,0.5
homebrew-cask,198,0.5
homebrew-cask,199,0.5
homebrew-cask,200,5
homebrew-cask,201,0.5
homebrew-cask,202,1.5
homebrew-cask,203,0.5
homebrew-cask,204,5
homebrew-cask,205,2
homebrew-cask,206,1.333333333
homebrew-cask,207,1.5
homebrew-cask,208,0.5
homebrew-cask,209,1.5
homebrew-cask,210,0.5
homebrew-cask,211,2
homebrew-cask,212,0.5
homebrew-cask,213,1
homebrew-cask,214,0.5
homebrew-cask,215,3
homebrew-cask,216,2
homebrew-cask,217,0.5
homebrew-cask,218,0.5
homebrew-cask,219,0.5
homebrew-cask,220,1
homebrew-cask,221,2
homebrew-cask,222,1
homebrew-cask,223,8
homebrew-cask,224,1
homebrew-cask,225,1
homebrew-cask,226,2.5
homebrew-cask,227,1
homebrew-cask,228,0.5
homebrew-cask,229,0.5
homebrew-cask,230,1
homebrew-cask,231,3
homebrew-cask,232,2.5
homebrew-cask,233,2
homebrew-cask,234,1
homebrew-cask,235,1
homebrew-cask,236,0.5
homebrew-cask,237,1
homebrew-cask,238,1.5
homebrew-cask,239,3.5
homebrew-cask,240,1.5
homebrew-cask,241,2
homebrew-cask,242,0.5
homebrew-cask,243,0.5
homebrew-cask,244,1
homebrew-cask,245,4.333333333
homebrew-cask,246,0.5
homebrew-cask,247,2
homebrew-cask,248,3
homebrew-cask,249,1.5
homebrew-cask,250,6
homebrew-cask,251,0.5
homebrew-cask,252,0.5
homebrew-cask,253,0.5
homebrew-cask,254,1
homebrew-cask,255,0.5
homebrew-cask,256,0.5
homebrew-cask,257,2
homebrew-cask,258,0.5
homebrew-cask,259,0.5
homebrew-cask,260,5.333333333
homebrew-cask,261,2
homebrew-cask,262,0.5
homebrew-cask,263,1.833333333
homebrew-cask,264,0.5
homebrew-cask,265,1.5
homebrew-cask,266,1
homebrew-cask,267,1
homebrew-cask,268,0.5
homebrew-cask,269,0.5
homebrew-cask,270,0.5
homebrew-cask,271,0.5
homebrew-cask,272,0.5
homebrew-cask,273,0.5
homebrew-cask,274,3
homebrew-cask,275,2.5
homebrew-cask,276,1.333333333
homebrew-cask,277,1
homebrew-cask,278,1.5
homebrew-cask,279,1.5
homebrew-cask,280,1
homebrew-cask,281,1.5
homebrew-cask,282,0.5
homebrew-cask,283,4
homebrew-cask,284,1
homebrew-cask,285,1
homebrew-cask,286,0.5
homebrew-cask,287,0.833333333
homebrew-cask,288,0.5
homebrew-cask,289,0.5
homebrew-cask,290,2.5
homebrew-cask,291,0.5
homebrew-cask,292,1.5
homebrew-cask,293,0.5
homebrew-cask,294,1.833333333
homebrew-cask,295,2
homebrew-cask,296,0.5
homebrew-cask,297,0.5
homebrew-cask,298,1.833333333
homebrew-cask,299,2.5
homebrew-cask,300,1.5
homebrew-cask,301,1
homebrew-cask,302,1
homebrew-cask,303,1.5
homebrew-cask,304,1
homebrew-cask,305,0.5
homebrew-cask,306,0.5
homebrew-cask,307,1
homebrew-cask,308,1
homebrew-cask,309,0.833333333
homebrew-cask,310,1
homebrew-cask,311,1
homebrew-cask,312,1
homebrew-cask,313,0.5
homebrew-cask,314,0.5
homebrew-cask,315,1
homebrew-cask,316,2.833333333
homebrew-cask,317,0.5
homebrew-cask,318,1
homebrew-cask,319,0.333333333
homebrew-cask,320,0.5
homebrew-cask,321,1
homebrew-cask,322,0.5
homebrew-cask,323,0.5
homebrew-cask,324,0.5
homebrew-cask,325,1
homebrew-cask,326,1
homebrew-cask,327,3
homebrew-cask,328,0.5
homebrew-cask,329,2
homebrew-cask,330,2
homebrew-cask,331,0.5
homebrew-cask,332,2.5
homebrew-cask,333,2
homebrew-cask,334,1
homebrew-cask,335,1.5
homebrew-cask,336,0.5
homebrew-cask,337,1.5
homebrew-cask,338,1
homebrew-cask,339,0.5
homebrew-cask,340,1.5
homebrew-cask,341,1
homebrew-cask,342,1
homebrew-cask,343,0.5
homebrew-cask,344,0.5
homebrew-cask,345,1.5
homebrew-cask,346,0.5
homebrew-cask,347,0.5
homebrew-cask,348,1
homebrew-cask,349,1.5
homebrew-cask,350,1.5
homebrew-cask,351,1
homebrew-cask,352,0.5
homebrew-cask,353,2.333333333
homebrew-cask,354,1
homebrew-cask,355,1
homebrew-cask,356,0.5
homebrew-cask,357,0.5
homebrew-cask,358,0.5
homebrew-cask,359,2
homebrew-cask,360,1
homebrew-cask,361,1.5
homebrew-cask,362,1
homebrew-cask,363,1
homebrew-cask,364,3.5
homebrew-cask,365,0.5
homebrew-cask,366,0.5
homebrew-cask,367,3
homebrew-cask,368,2
homebrew-cask,369,1
homebrew-cask,370,0.5
homebrew-cask,371,0.5
homebrew-cask,372,0.5
homebrew-cask,373,1
homebrew-cask,374,0.5
homebrew-cask,375,0.5
homebrew-cask,376,0.833333333
homebrew-cask,377,1
homebrew-cask,378,1
homebrew-cask,379,0.5
homebrew-cask,380,0.5
homebrew-cask,381,0.5
homebrew-cask,382,0.5
homebrew-cask,383,1
homebrew-cask,384,2.5
homebrew-cask,385,0.5
homebrew-cask,386,0.5
homebrew-cask,387,2
homebrew-cask,388,0.5
homebrew-cask,389,0.5
homebrew-cask,390,13.66666667
homebrew-cask,391,1
homebrew-cask,392,0.5
homebrew-cask,393,2
homebrew-cask,394,0.5
homebrew-cask,395,0.5
homebrew-cask,396,0.5
homebrew-cask,397,1
homebrew-cask,398,0.5
homebrew-cask,399,2.5
homebrew-cask,400,2
homebrew-cask,401,1.5
homebrew-cask,402,1
homebrew-cask,403,1
homebrew-cask,404,0.5
homebrew-cask,405,0.5
homebrew-cask,406,2.5
homebrew-cask,407,0.5
homebrew-cask,408,0.5
homebrew-cask,409,1
homebrew-cask,410,1
homebrew-cask,411,1.5
homebrew-cask,412,1
homebrew-cask,413,1
homebrew-cask,414,0.5
homebrew-cask,415,1
homebrew-cask,416,1
homebrew-cask,417,0.5
homebrew-cask,418,1
homebrew-cask,419,0.5
homebrew-cask,420,1.5
homebrew-cask,421,0.5
homebrew-cask,422,1.333333333
homebrew-cask,423,0.5
homebrew-cask,424,2
homebrew-cask,425,0.5
homebrew-cask,426,1.5
homebrew-cask,427,1
homebrew-cask,428,0.5
homebrew-cask,429,0.5
homebrew-cask,430,1.5
homebrew-cask,431,0.5
homebrew-cask,432,0.5
homebrew-cask,433,0.5
homebrew-cask,434,0.5
homebrew-cask,435,2
homebrew-cask,436,0.5
homebrew-cask,437,2.333333333
homebrew-cask,438,0.333333333
homebrew-cask,439,1
homebrew-cask,440,0.5
homebrew-cask,441,0.5
homebrew-cask,442,1
homebrew-cask,443,0.5
homebrew-cask,444,1
homebrew-cask,445,0.5
homebrew-cask,446,0.5
homebrew-cask,447,0.5
homebrew-cask,448,0.833333333
homebrew-cask,449,1.5
homebrew-cask,450,2
homebrew-cask,451,0.5
homebrew-cask,452,1
homebrew-cask,453,0.5
homebrew-cask,454,1
homebrew-cask,455,1.333333333
homebrew-cask,456,1
homebrew-cask,457,1.5
homebrew-cask,458,0.5
homebrew-cask,459,0.5
homebrew-cask,460,0.5
homebrew-cask,461,2
homebrew-cask,462,1.333333333
homebrew-cask,463,0.333333333
homebrew-cask,464,4.5
homebrew-cask,465,1
homebrew-cask,466,0.5
homebrew-cask,467,1
homebrew-cask,468,0.5
homebrew-cask,469,1
homebrew-cask,470,1
homebrew-cask,471,2
homebrew-cask,472,0.5
homebrew-cask,473,2
homebrew-cask,474,1.5
homebrew-cask,475,0.5
homebrew-cask,476,1
homebrew-cask,477,1.5
homebrew-cask,478,0.5
homebrew-cask,479,1
homebrew-cask,480,2
homebrew-cask,481,1.5
homebrew-cask,482,0.5
homebrew-cask,483,1
homebrew-cask,484,0.333333333
homebrew-cask,485,0.5
homebrew-cask,486,0.5
homebrew-cask,487,1.5
homebrew-cask,488,1
homebrew-cask,489,1
homebrew-cask,490,0.333333333
homebrew-cask,491,1
homebrew-cask,492,0.833333333
homebrew-cask,493,1
homebrew-cask,494,0.5
homebrew-cask,495,0.5
homebrew-cask,496,1
homebrew-cask,497,1
homebrew-cask,498,0.5
homebrew-cask,499,2
homebrew-cask,500,0.333333333
homebrew-cask,501,0.333333333
homebrew-cask,502,0.5
homebrew-cask,503,2
homebrew-cask,504,4.833333333
homebrew-cask,505,0.5
homebrew-cask,506,1
homebrew-cask,507,0.5
homebrew-cask,508,1
homebrew-cask,509,2
homebrew-cask,510,0.5
homebrew-cask,511,0.5
homebrew-cask,512,0.5
homebrew-cask,513,0.5
homebrew-cask,514,0.5
homebrew-cask,515,1.5
homebrew-cask,516,0.5
homebrew-cask,517,1.5
homebrew-cask,518,0.5
homebrew-cask,519,0.5
homebrew-cask,520,0.5
homebrew-cask,521,0.5
homebrew-cask,522,0.5
homebrew-cask,523,0.5
homebrew-cask,524,1
homebrew-cask,525,1.5
homebrew-cask,526,0.5
homebrew-cask,527,0.5
homebrew-cask,528,5.333333333
homebrew-cask,529,1
homebrew-cask,530,0.5
homebrew-cask,531,0.5
homebrew-cask,532,1.5
homebrew-cask,533,1
homebrew-cask,534,0.5
homebrew-cask,535,1
homebrew-cask,536,1
homebrew-cask,537,1
homebrew-cask,538,2
homebrew-cask,539,0.5
homebrew-cask,540,0.5
homebrew-cask,541,0.5
homebrew-cask,542,1
homebrew-cask,543,1
homebrew-cask,544,1
homebrew-cask,545,0.5
homebrew-cask,546,2
homebrew-cask,547,0.5
homebrew-cask,548,1
homebrew-cask,549,1
homebrew-cask,550,1
homebrew-cask,551,3.833333333
homebrew-cask,552,1
homebrew-cask,553,0.5
homebrew-cask,554,0.5
homebrew-cask,555,1
homebrew-cask,556,0.5
homebrew-cask,557,0.5
homebrew-cask,558,0.5
homebrew-cask,559,0.5
homebrew-cask,560,0.5
homebrew-cask,561,0.5
homebrew-cask,562,1.5
homebrew-cask,563,0.5
homebrew-cask,564,0.5
homebrew-cask,565,0.5
homebrew-cask,566,0.5
homebrew-cask,567,0.5
homebrew-cask,568,0.5
homebrew-cask,569,0.5
homebrew-cask,570,0.5
homebrew-cask,571,0.833333333
homebrew-cask,572,1.5
homebrew-cask,573,0.5
homebrew-cask,574,1
homebrew-cask,575,0.5
homebrew-cask,576,0.5
homebrew-cask,577,1.5
homebrew-cask,578,0.5
homebrew-cask,579,1.833333333
homebrew-cask,580,0.5
homebrew-cask,581,2
homebrew-cask,582,1
homebrew-cask,583,0.5
homebrew-cask,584,0.5
homebrew-cask,585,0.5
homebrew-cask,586,0.5
homebrew-cask,587,0.5
homebrew-cask,588,0.5
homebrew-cask,589,0.5
homebrew-cask,590,1
homebrew-cask,591,1
homebrew-cask,592,0.5
homebrew-cask,593,0.5
homebrew-cask,594,1
homebrew-cask,595,0.5
homebrew-cask,596,0.5
homebrew-cask,597,0.5
homebrew-cask,598,0.5
homebrew-cask,599,0.5
homebrew-cask,600,0.5
homebrew-cask,601,1
homebrew-cask,602,0.5
homebrew-cask,603,2.5
homebrew-cask,604,0.833333333
homebrew-cask,605,0.5
homebrew-cask,606,1.833333333
homebrew-cask,607,0.5
homebrew-cask,608,0.5
homebrew-cask,609,0.5
homebrew-cask,610,0.5
homebrew-cask,611,0.5
homebrew-cask,612,2
homebrew-cask,613,1
homebrew-cask,614,0.5
homebrew-cask,615,1
homebrew-cask,616,1
homebrew-cask,617,0.5
homebrew-cask,618,0.5
homebrew-cask,619,0.5
homebrew-cask,620,0.5
homebrew-cask,621,2
homebrew-cask,622,0.5
homebrew-cask,623,0.5
homebrew-cask,624,2
homebrew-cask,625,1
homebrew-cask,626,0.5
homebrew-cask,627,0.5
homebrew-cask,628,0.5
homebrew-cask,629,0.5
homebrew-cask,630,1.5
homebrew-cask,631,1
homebrew-cask,632,1
homebrew-cask,633,0.5
homebrew-cask,634,0.5
homebrew-cask,635,1
homebrew-cask,636,1
homebrew-cask,637,0.5
homebrew-cask,638,0.5
homebrew-cask,639,0.5
homebrew-cask,640,0.5
homebrew-cask,641,0.5
homebrew-cask,642,0.5
homebrew-cask,643,2
homebrew-cask,644,0.5
homebrew-cask,645,1
homebrew-cask,646,0.5
homebrew-cask,647,0.5
homebrew-cask,648,13
homebrew-cask,649,0.5
homebrew-cask,650,1
homebrew-cask,651,0.5
homebrew-cask,652,0.5
homebrew-cask,653,1
homebrew-cask,654,0.5
homebrew-cask,655,0.5
homebrew-cask,656,1
homebrew-cask,657,0.5
homebrew-cask,658,1
homebrew-cask,659,1
homebrew-cask,660,2
homebrew-cask,661,1
homebrew-cask,662,0.5
homebrew-cask,663,0.5
homebrew-cask,664,1
homebrew-cask,665,1
homebrew-cask,666,0.5
homebrew-cask,667,1
homebrew-cask,668,0.5
homebrew-cask,669,0.5
homebrew-cask,670,0.5
homebrew-cask,671,0.5
homebrew-cask,672,2.333333333
homebrew-cask,673,0.5
homebrew-cask,674,1
homebrew-cask,675,0.5
homebrew-cask,676,0.5
homebrew-cask,677,0.5
homebrew-cask,678,1.5
homebrew-cask,679,0.5
homebrew-cask,680,0.5
homebrew-cask,681,0.5
homebrew-cask,682,0.5
homebrew-cask,683,0.5
homebrew-cask,684,0.5
homebrew-cask,685,0.5
homebrew-cask,686,0.5
homebrew-cask,687,0.5
homebrew-cask,688,0.5
homebrew-cask,689,0.5
homebrew-cask,690,0.5
homebrew-cask,691,0.5
homebrew-cask,692,1
homebrew-cask,693,0.5
homebrew-cask,694,0.5
homebrew-cask,695,0.5
homebrew-cask,696,1
homebrew-cask,697,0.5
homebrew-cask,698,0.5
homebrew-cask,699,0.5
homebrew-cask,700,0.5
homebrew-cask,701,0.5
homebrew-cask,702,1.5
homebrew-cask,703,1
homebrew-cask,704,1.5
homebrew-cask,705,0.5
homebrew-cask,706,0.5
homebrew-cask,707,0.5
homebrew-cask,708,2
homebrew-cask,709,0.5
homebrew-cask,710,0.5
homebrew-cask,711,0.5
homebrew-cask,712,0.5
homebrew-cask,713,0.5
homebrew-cask,714,0.5
homebrew-cask,715,0.5
homebrew-cask,716,0.5
homebrew-cask,717,1
homebrew-cask,718,0.5
homebrew-cask,719,1
homebrew-cask,720,1
homebrew-cask,721,0.5
homebrew-cask,722,1
homebrew-cask,723,0.5
homebrew-cask,724,1
homebrew-cask,725,0.5
homebrew-cask,726,0.5
homebrew-cask,727,0.5
homebrew-cask,728,0.5
homebrew-cask,729,0.5
homebrew-cask,730,0.5
homebrew-cask,731,1.5
homebrew-cask,732,1
homebrew-cask,733,1
homebrew-cask,734,1
homebrew-cask,735,0.5
homebrew-cask,736,1
homebrew-cask,737,0.5
homebrew-cask,738,0.5
homebrew-cask,739,1
homebrew-cask,740,0.5
homebrew-cask,741,1
homebrew-cask,742,0.5
homebrew-cask,743,1
homebrew-cask,744,0.5
homebrew-cask,745,1
homebrew-cask,746,1.5
homebrew-cask,747,1.5
homebrew-cask,748,0.5
homebrew-cask,749,0.333333333
homebrew-cask,750,0.333333333
homebrew-cask,751,0.5
homebrew-cask,752,1
homebrew-cask,753,0.5
homebrew-cask,754,1
homebrew-cask,755,0.5
homebrew-cask,756,0.5
homebrew-cask,757,0.5
homebrew-cask,758,0.5
homebrew-cask,759,0.5
homebrew-cask,760,1
homebrew-cask,761,0.5
homebrew-cask,762,0.5
homebrew-cask,763,0.5
homebrew-cask,764,1
homebrew-cask,765,1
homebrew-cask,766,0.5
homebrew-cask,767,2
homebrew-cask,768,0.5
homebrew-cask,769,1
homebrew-cask,770,0.5
homebrew-cask,771,0.5
homebrew-cask,772,0.5
homebrew-cask,773,0.5
homebrew-cask,774,0.5
homebrew-cask,775,0.5
homebrew-cask,776,0.5
homebrew-cask,777,0.5
homebrew-cask,778,0.5
homebrew-cask,779,0.5
homebrew-cask,780,0.5
homebrew-cask,781,0.5
homebrew-cask,782,0.333333333
homebrew-cask,783,0.333333333
homebrew-cask,784,0.5
homebrew-cask,785,0.5
homebrew-cask,786,0.5
homebrew-cask,787,0.5
homebrew-cask,788,1
homebrew-cask,789,0.5
homebrew-cask,790,1
homebrew-cask,791,0.5
homebrew-cask,792,0.5
homebrew-cask,793,0.5
homebrew-cask,794,0.5
homebrew-cask,795,1
homebrew-cask,796,0.5
homebrew-cask,797,0.5
homebrew-cask,798,0.5
homebrew-cask,799,1
homebrew-cask,800,0.5
homebrew-cask,801,0.5
homebrew-cask,802,1
homebrew-cask,803,0.5
celery,0,251.3333333
celery,1,2.5
celery,2,1
celery,3,0.5
celery,4,0.5
celery,5,2
celery,6,0.5
celery,7,3
celery,8,0.333333333
celery,9,1.333333333
celery,10,0.5
celery,11,0.5
celluloid,0,62.5
celluloid,1,1
celluloid,2,0.5
celluloid,3,13.5
celluloid,4,0.5
celluloid,5,1
celluloid,6,9.5
celluloid,7,2
celluloid,8,1
celluloid,9,1
celluloid,10,0.5
celluloid,11,0.5
celluloid,12,0.5
chef,0,3
chef,1,203.9166667
chef,2,41
chef,3,3.5
chef,4,19.66666667
chef,5,18
chef,6,123.25
chef,7,319.8333333
chef,8,83
chef,9,37.66666667
chef,10,55
chef,11,0.333333333
chef,12,32.5
chef,13,33.5
chef,14,32.5
chef,15,0.5
chef,16,2
chef,17,41
chef,18,1
chef,19,3.5
chef,20,1.5
chef,21,6.5
chef,22,1
chef,23,8
chef,24,15.33333333
chef,25,10.33333333
chef,26,19
chef,27,3.833333333
chef,28,29.33333333
chef,29,20.33333333
chef,30,11.5
chef,31,19.5
chef,32,0.5
chef,33,1
chef,34,8.833333333
chef,35,1
chef,36,0.5
chef,37,2
chef,38,2
chef,39,2
chef,40,15
chef,41,6
chef,42,0.5
chef,43,17.5
chef,44,8
chef,45,3.5
chef,46,0.5
chef,47,1.166666667
chef,48,3
chef,49,6.25
chef,50,0.333333333
chef,51,7.5
chef,52,3.5
chef,53,4.833333333
chef,54,2
chef,55,5
chef,56,1
chef,57,1.5
chef,58,5.5
chef,59,3
chef,60,6.5
chef,61,3.5
chef,62,5
chef,63,1
chef,64,3.5
chef,65,5.5
chef,66,4.833333333
chef,67,3
chef,68,0.5
chef,69,3.5
chef,70,2
chef,71,2.916666667
chef,72,2
chef,73,2
chef,74,2
chef,75,1.5
chef,76,0.75
chef,77,0.5
chef,78,2
chef,79,13.5
chef,80,0.333333333
chef,81,1.5
chef,82,2.5
chef,83,1
chef,84,2
chef,85,4
chef,86,2
chef,87,1
chef,88,0.5
chef,89,2.5
chef,90,1
chef,91,2
chef,92,1
chef,93,2
chef,94,0.75
chef,95,0.25
chef,96,1.666666667
chef,97,1
chef,98,1
chef,99,1.75
chef,100,0.5
chef,101,1
chef,102,0.5
chef,103,0.5
chef,104,0.5
chef,105,1.5
chef,106,2.833333333
chef,107,0.333333333
chef,108,1
chef,109,0.5
chef,110,1
chef,111,0.333333333
chef,112,1
chef,113,0.5
clojure,0,68.5
clojure,1,142.5
clojure,2,1.5
clojure,3,10
clojure,4,0.5
clojure,5,0.5
clojure,6,2
clojure,7,3.5
clojure,8,3
clojure,9,27.5
clojure,10,2
clojure,11,4
clojure,12,1
clojure,13,1
clojure,14,0.5
clojure,15,0.5
clojure,16,0.5
clojure,17,1
clojure,18,1
clojure,19,1
clojure,20,0.5
clojure,21,1
clojure,22,0.5
clojure,23,1.5
clojure,24,1
clojure,25,0.5
cocos2d-x,0,11.5
cocos2d-x,1,22.83333333
cocos2d-x,2,654.3666667
cocos2d-x,3,179.3666667
cocos2d-x,4,29.2
cocos2d-x,5,140.7
cocos2d-x,6,72.5
cocos2d-x,7,2
cocos2d-x,8,34.83333333
cocos2d-x,9,19.58333333
cocos2d-x,10,7.866666667
cocos2d-x,11,66.91666667
cocos2d-x,12,2.5
cocos2d-x,13,7.333333333
cocos2d-x,14,239.5833333
cocos2d-x,15,71.16666667
cocos2d-x,16,8.5
cocos2d-x,17,127
cocos2d-x,18,35
cocos2d-x,19,115.5
cocos2d-x,20,122.9166667
cocos2d-x,21,24.5
cocos2d-x,22,8.5
cocos2d-x,23,42.33333333
cocos2d-x,24,1.833333333
cocos2d-x,25,4.833333333
cocos2d-x,26,11.5
cocos2d-x,27,1.5
cocos2d-x,28,1
cocos2d-x,29,1.5
cocos2d-x,30,8.333333333
cocos2d-x,31,13.5
cocos2d-x,32,0.5
cocos2d-x,33,2.5
cocos2d-x,34,26.33333333
cocos2d-x,35,0.5
cocos2d-x,36,2
cocos2d-x,37,2
cocos2d-x,38,41
cocos2d-x,39,20.5
cocos2d-x,40,52
cocos2d-x,41,2.5
cocos2d-x,42,4.5
cocos2d-x,43,10
cocos2d-x,44,3.5
cocos2d-x,45,2.5
cocos2d-x,46,0.5
cocos2d-x,47,1
cocos2d-x,48,8.333333333
cocos2d-x,49,2.5
cocos2d-x,50,10
cocos2d-x,51,5.333333333
cocos2d-x,52,0.833333333
cocos2d-x,53,0.5
cocos2d-x,54,9
cocos2d-x,55,332.1666667
cocos2d-x,56,1
cocos2d-x,57,0.5
cocos2d-x,58,7.5
cocos2d-x,59,0.5
cocos2d-x,60,11.5
cocos2d-x,61,0.5
cocos2d-x,62,2.5
cocos2d-x,63,9.666666667
cocos2d-x,64,2
cocos2d-x,65,1.5
cocos2d-x,66,0.833333333
cocos2d-x,67,6
cocos2d-x,68,2
CodeMirror,0,260
CodeMirror,1,0.5
CodeMirror,2,3
CodeMirror,3,0.5
CodeMirror,4,0.5
CodeMirror,5,0.5
CodeMirror,6,1
CodeMirror,7,0.5
CodeMirror,8,0.5
CodeMirror,9,0.5
CodeMirror,10,0.5
CodeMirror,11,1.5
CodeMirror,12,0.5
CodeMirror,13,0.5
CodeMirror,14,3
CodeMirror,15,0.333333333
CodeMirror,16,2.333333333
CodeMirror,17,1
CodeMirror,18,1
CodeMirror,19,0.5
CodeMirror,20,0.5
CodeMirror,21,1
CodeMirror,22,2.5
CodeMirror,23,3.333333333
CodeMirror,24,2
CodeMirror,25,1.5
CodeMirror,26,1
CodeMirror,27,2.5
CodeMirror,28,2
CodeMirror,29,1
CodeMirror,30,4.5
CodeMirror,31,1
CodeMirror,32,1
CodeMirror,33,1.5
CodeMirror,34,2
CodeMirror,35,1
CodeMirror,36,0.5
CodeMirror,37,0.833333333
CodeMirror,38,1
CodeMirror,39,1
CodeMirror,40,0.5
CodeMirror,41,1
CodeMirror,42,1
CodeMirror,43,0.5
CodeMirror,44,2
CodeMirror,45,1
CodeMirror,46,0.5
CodeMirror,47,0.5
CodeMirror,48,1
CodeMirror,49,2
CodeMirror,50,1.5
CodeMirror,51,1
CodeMirror,52,2.5
CodeMirror,53,2
CodeMirror,54,1.5
CodeMirror,55,1
CodeMirror,56,1
CodeMirror,57,1
CodeMirror,58,2
CodeMirror,59,0.5
CodeMirror,60,0.5
CodeMirror,61,1
CodeMirror,62,1.5
CodeMirror,63,1
CodeMirror,64,0.5
CodeMirror,65,1
CodeMirror,66,1.5
CodeMirror,67,0.5
CodeMirror,68,0.5
CodeMirror,69,0.5
CodeMirror,70,1
CodeMirror,71,1
CodeMirror,72,2
CodeMirror,73,0.333333333
CodeMirror,74,0.333333333
CodeMirror,75,1
CodeMirror,76,1
CodeMirror,77,2
CodeMirror,78,1
CodeMirror,79,0.5
CodeMirror,80,1.5
CodeMirror,81,1.5
CodeMirror,82,2
CodeMirror,83,1
CodeMirror,84,2
CodeMirror,85,1
CodeMirror,86,1
CodeMirror,87,1
CodeMirror,88,1
CodeMirror,89,1
CodeMirror,90,0.5
CodeMirror,91,1
CodeMirror,92,1
CodeMirror,93,1.5
CodeMirror,94,3.5
CodeMirror,95,0.5
CodeMirror,96,0.5
CodeMirror,97,0.5
CodeMirror,98,0.5
CodeMirror,99,0.5
CodeMirror,100,0.5
CodeMirror,101,1
CodeMirror,102,0.5
CodeMirror,103,1
composer,0,0.5
composer,1,176.1666667
composer,2,2.5
composer,3,1
composer,4,48
composer,5,1
composer,6,1.5
composer,7,3
composer,8,0.833333333
composer,9,1
composer,10,2
composer,11,1
composer,12,0.5
composer,13,6.5
composer,14,0.5
composer,15,3
composer,16,0.5
composer,17,1
composer,18,1.666666667
composer,19,14.5
composer,20,5.5
composer,21,0.5
composer,22,0.5
composer,23,4.166666667
composer,24,7.5
composer,25,16
composer,26,0.5
composer,27,1.333333333
composer,28,3.166666667
composer,29,5.166666667
composer,30,0.5
composer,31,2
composer,32,1.5
composer,33,1.5
composer,34,0.5
composer,35,0.5
composer,36,1
composer,37,0.5
composer,38,0.5
composer,39,1
composer,40,9.5
composer,41,3
composer,42,2
composer,43,3
composer,44,1
composer,45,1.5
composer,46,0.5
composer,47,1
composer,48,1.5
composer,49,0.5
composer,50,1.5
composer,51,1
composer,52,1.833333333
composer,53,0.333333333
composer,54,0.333333333
composer,55,0.5
composer,56,0.5
cucumber,0,66.66666667
cucumber,1,69.83333333
cucumber,2,2
cucumber,3,1
cucumber,4,2
cucumber,5,0.5
cucumber,6,4.5
cucumber,7,2
cucumber,8,1.333333333
cucumber,9,0.5
cucumber,10,2
cucumber,11,5.5
cucumber,12,4.5
cucumber,13,1
cucumber,14,2
cucumber,15,0.5
cucumber,16,1.5
cucumber,17,0.5
cucumber,18,1.5
cucumber,19,1
cucumber,20,1.5
cucumber,21,1
cucumber,22,0.5
cucumber,23,0.333333333
cucumber,24,0.333333333
cucumber,25,1
cucumber,26,1
diaspora,0,208.45
diaspora,1,91.33333333
diaspora,2,12
diaspora,3,34.5
diaspora,4,60.83333333
diaspora,5,4
diaspora,6,47.16666667
diaspora,7,8
diaspora,8,1.5
diaspora,9,6.5
diaspora,10,11.5
diaspora,11,5.5
diaspora,12,14.5
diaspora,13,23.5
diaspora,14,8
diaspora,15,8.5
diaspora,16,5
diaspora,17,2.5
diaspora,18,7.5
diaspora,19,32.2
diaspora,20,10.25
diaspora,21,1
diaspora,22,17.5
diaspora,23,0.5
diaspora,24,8
diaspora,25,91.53333333
diaspora,26,0.5
diaspora,27,3.833333333
diaspora,28,3.333333333
diaspora,29,1.833333333
diaspora,30,13.33333333
diaspora,31,3
diaspora,32,81.58333333
diaspora,33,20
diaspora,34,4.333333333
diaspora,35,2
diaspora,36,4
diaspora,37,0.5
diaspora,38,161.2833333
diaspora,39,1
diaspora,40,4.5
diaspora,41,2
diaspora,42,1
diaspora,43,20.25
diaspora,44,2.166666667
diaspora,45,1.5
diaspora,46,20.03333333
diaspora,47,12
diaspora,48,0.5
diaspora,49,3.5
diaspora,50,1
diaspora,51,4.5
diaspora,52,1
diaspora,53,3
diaspora,54,2.5
diaspora,55,1.5
diaspora,56,1
diaspora,57,3.333333333
diaspora,58,1
diaspora,59,2.833333333
diaspora,60,0.5
diaspora,61,2.5
diaspora,62,1
diaspora,63,1
diaspora,64,0.5
diaspora,65,2.5
diaspora,66,1.5
diaspora,67,1
diaspora,68,0.5
diaspora,69,1
diaspora,70,1
diaspora,71,1
diaspora,72,7.833333333
diaspora,73,1
diaspora,74,0.5
diaspora,75,0.5
diaspora,76,1.5
diaspora,77,1
diaspora,78,1
diaspora,79,1
diaspora,80,0.5
diaspora,81,0.75
diaspora,82,1
diaspora,83,5
diaspora,84,5
diaspora,85,0.5
diaspora,86,2.5
diaspora,87,0.5
diaspora,88,1
diaspora,89,0.5
diaspora,90,0.5
diaspora,91,1
diaspora,92,1
diaspora,93,0.5
diaspora,94,0.5
diaspora,95,1
diaspora,96,1
diaspora,97,1
diaspora,98,0.5
django-cms,0,157.5833333
django-cms,1,20.16666667
django-cms,2,24.5
django-cms,3,110.1666667
django-cms,4,5
django-cms,5,2.333333333
django-cms,6,94.75
django-cms,7,5
django-cms,8,12
django-cms,9,2.833333333
django-cms,10,9.333333333
django-cms,11,1.833333333
django-cms,12,0.5
django-cms,13,3
django-cms,14,1.5
django-cms,15,0.5
django-cms,16,1
django-cms,17,2.333333333
django-cms,18,0.5
django-cms,19,0.5
django-cms,20,2.5
django-cms,21,0.5
django-cms,22,0.5
django-cms,23,8
django-cms,24,1
django-cms,25,7.833333333
django-cms,26,13.25
django-cms,27,22.58333333
django-cms,28,48
django-cms,29,1
django-cms,30,1.833333333
django-cms,31,1
django-cms,32,0.5
django-cms,33,2.333333333
django-cms,34,0.333333333
django-cms,35,1
django-cms,36,0.5
django-cms,37,0.5
django-cms,38,1
django-cms,39,1.5
django-cms,40,2
django-cms,41,0.5
django-cms,42,0.5
django-cms,43,2
django-cms,44,0.5
django-cms,45,0.5
django-cms,46,1
django,0,160.7333333
django,1,194.2833333
django,2,77.28333333
django,3,76
django,4,138.75
django,5,1
django,6,1
django,7,1
django,8,262.3166667
django,9,4
django,10,18
django,11,63.45
django,12,113.9166667
django,13,0.5
django,14,4.333333333
django,15,99.5
django,16,29.53333333
django,17,6
django,18,6
django,19,60.41666667
django,20,22.03333333
django,21,5.5
django,22,1
django,23,44.33333333
django,24,0.5
django,25,1
django,26,6.75
django,27,33.83333333
django,28,3.333333333
django,29,2
django,30,0.5
django,31,3
django,32,122.1666667
django,33,18.86666667
django,34,1
django,35,0.5
django,36,7
django,37,1.5
django,38,1.5
django,39,30
django,40,0.5
django,41,2.5
django,42,28.75
django,43,0.833333333
django,44,5.833333333
django,45,0.5
django,46,1
django,47,22.91666667
django,48,1.5
django,49,0.5
django,50,15.33333333
django,51,16.16666667
django,52,0.333333333
django,53,0.333333333
django,54,11
django,55,1
django,56,0.5
django,57,0.5
django,58,0.5
django,59,0.5
django,60,1
django,61,6.333333333
django,62,1
django,63,1.333333333
django,64,0.5
django,65,1.5
django,66,1
django,67,2
django,68,1
django,69,1.5
django,70,1
django,71,1
django,72,1
django,73,1
django,74,1
django,75,0.5
django,76,2
django,77,3
django,78,9
django,79,1
django,80,1.5
django,81,4
django,82,1
django,83,4
django,84,1.5
django,85,0.5
django,86,1
django,87,0.5
django,88,2
django,89,1
django,90,2
django,91,1
django,92,1.5
django,93,1
django,94,1
django,95,0.5
django,96,1
django,97,2
django,98,0.5
django,99,1
django,100,1.5
django,101,1
ionic,0,161
ionic,1,50
ionic,2,134.1666667
ionic,3,1
ionic,4,6.833333333
ionic,5,15
ionic,6,2.5
ionic,7,2
ionic,8,17.5
ionic,9,2
ionic,10,1.5
ionic,11,0.5
ionic,12,1
dropwizard,0,3
dropwizard,1,295
dropwizard,2,16
dropwizard,3,25.5
dropwizard,4,6.5
dropwizard,5,0.5
dropwizard,6,7
dropwizard,7,3
dropwizard,8,27
dropwizard,9,1.5
dropwizard,10,1
dropwizard,11,1.5
dropwizard,12,4
dropwizard,13,2.5
dropwizard,14,1
dropwizard,15,2
dropwizard,16,2
dropwizard,17,4
dropwizard,18,1
dropwizard,19,2
dropwizard,20,1
dropwizard,21,1
dropwizard,22,3.5
dropwizard,23,0.5
dropwizard,24,0.5
dropwizard,25,2
dropwizard,26,1
dropwizard,27,1
dropwizard,28,0.5
dropwizard,29,1
dropwizard,30,1
dropwizard,31,0.5
dropwizard,32,0.5
dropwizard,33,0.5
dropwizard,34,0.5
dropwizard,35,2
dropwizard,36,0.5
dropwizard,37,2
dropwizard,38,2.5
dropwizard,39,2.5
dropwizard,40,0.5
dropwizard,41,2
dropwizard,42,1
dropwizard,43,1
metrics,0,6.333333333
metrics,1,0.333333333
metrics,2,139.3333333
metrics,3,2.5
metrics,4,5
metrics,5,8.5
metrics,6,1.5
metrics,7,1
metrics,8,0.5
metrics,9,1.5
metrics,10,3.5
metrics,11,3.5
metrics,12,1
metrics,13,1.5
metrics,14,1.5
metrics,15,3
metrics,16,1.5
metrics,17,2.5
metrics,18,4
metrics,19,2.5
metrics,20,1.5
metrics,21,2
metrics,22,0.5
metrics,23,2
metrics,24,0.5
metrics,25,0.5
metrics,26,0.5
metrics,27,0.5
drupal,0,1503.916667
drupal,1,1135
drupal,2,431.8333333
drupal,3,2401.083333
drupal,4,17.5
drupal,5,9.5
drupal,6,1.5
drupal,7,72.91666667
drupal,8,5.5
drupal,9,2.333333333
drupal,10,0.833333333
drupal,11,1.416666667
drupal,12,1.75
drupal,13,1.166666667
drupal,14,0.666666667
drupal,15,0.5
drupal,16,2.583333333
elasticsearch,0,1907.083333
elasticsearch,1,2
elasticsearch,2,31.83333333
elasticsearch,3,2
elasticsearch,4,473.75
elasticsearch,5,24
elasticsearch,6,2.5
elasticsearch,7,85.33333333
elasticsearch,8,3
elasticsearch,9,24
elasticsearch,10,50.83333333
elasticsearch,11,151.6666667
elasticsearch,12,13.16666667
elasticsearch,13,130.4166667
elasticsearch,14,198.5833333
elasticsearch,15,1
elasticsearch,16,66.16666667
elasticsearch,17,56.5
elasticsearch,18,43
elasticsearch,19,84.5
elasticsearch,20,26
elasticsearch,21,11.5
elasticsearch,22,168.5833333
elasticsearch,23,185.0833333
elasticsearch,24,16
elasticsearch,25,84.16666667
elasticsearch,26,6.333333333
elasticsearch,27,2.5
elasticsearch,28,3.5
elasticsearch,29,8.333333333
elasticsearch,30,14.83333333
elasticsearch,31,4.5
elasticsearch,32,2
elasticsearch,33,9
elasticsearch,34,8.5
elasticsearch,35,12.5
elasticsearch,36,2
elasticsearch,37,1
elasticsearch,38,0.5
elasticsearch,39,4.333333333
elasticsearch,40,1
elasticsearch,41,1.833333333
elasticsearch,42,3
elasticsearch,43,1
elasticsearch,44,1.5
elasticsearch,45,1
elasticsearch,46,6.5
elasticsearch,47,1
elasticsearch,48,0.5
elasticsearch,49,2
elasticsearch,50,8.5
elasticsearch,51,1
elasticsearch,52,2
elasticsearch,53,0.5
elasticsearch,54,19.83333333
elasticsearch,55,2
elasticsearch,56,3
elasticsearch,57,0.5
elasticsearch,58,0.5
elasticsearch,59,0.5
elasticsearch,60,0.5
elasticsearch,61,0.833333333
elasticsearch,62,1.5
logstash,0,12
logstash,1,67
logstash,2,1
logstash,3,12.5
logstash,4,1.5
logstash,5,6
logstash,6,14
logstash,7,1.5
logstash,8,1.5
logstash,9,1
logstash,10,3
logstash,11,0.5
logstash,12,0.5
logstash,13,0.5
logstash,14,0.5
logstash,15,0.5
logstash,16,0.5
logstash,17,1
ember.js,0,2.5
ember.js,1,200.7333333
ember.js,2,12.16666667
ember.js,3,8.666666667
ember.js,4,37.81666667
ember.js,5,1.5
ember.js,6,30.61666667
ember.js,7,2
ember.js,8,9.333333333
ember.js,9,2.833333333
ember.js,10,14.58333333
ember.js,11,3.666666667
ember.js,12,1.5
ember.js,13,59.56666667
ember.js,14,4
ember.js,15,9.5
ember.js,16,5.5
ember.js,17,37.5
ember.js,18,22.83333333
ember.js,19,28.33333333
ember.js,20,0.5
ember.js,21,0.5
ember.js,22,0.5
ember.js,23,0.5
ember.js,24,0.5
ember.js,25,74.86666667
ember.js,26,0.5
ember.js,27,1.5
ember.js,28,7.95
ember.js,29,9.5
ember.js,30,4.333333333
ember.js,31,1.5
ember.js,32,2
ember.js,33,0.5
ember.js,34,2
ember.js,35,2
ember.js,36,1.5
ember.js,37,0.5
ember.js,38,0.5
ember.js,39,0.333333333
ember.js,40,4
ember.js,41,1
ember.js,42,1
ember.js,43,0.5
ember.js,44,5.5
ember.js,45,0.5
ember.js,46,1.5
ember.js,47,1
ember.js,48,0.5
ember.js,49,4.166666667
ember.js,50,2
ember.js,51,1.5
ember.js,52,0.5
ember.js,53,0.5
ember.js,54,1
ember.js,55,0.5
ember.js,56,0.5
ember.js,57,0.5
ember.js,58,0.5
ember.js,59,0.5
ember.js,60,0.5
ember.js,61,1
ember.js,62,0.2
ember.js,63,1
ember.js,64,1
ember.js,65,0.5
ember.js,66,1
thor,0,1.5
thor,1,1
thor,2,15.5
thor,3,52
thor,4,6
thor,5,1
thor,6,0.5
thor,7,0.5
thor,8,1
thor,9,1
thor,10,0.5
thor,11,0.5
ajenti,0,274
ajenti,1,3.5
ajenti,2,2
ajenti,3,0.5
ajenti,4,0.5
ajenti,5,0.5
ajenti,6,1.5
ajenti,7,0.5
ajenti,8,3
ajenti,9,0.5
ajenti,10,1
ajenti,11,1
ajenti,12,0.5
androidannotations,0,236.8333333
androidannotations,1,65.83333333
androidannotations,2,2
androidannotations,3,46
androidannotations,4,6
androidannotations,5,1
androidannotations,6,127.1666667
androidannotations,7,49.33333333
androidannotations,8,2.5
androidannotations,9,2.5
androidannotations,10,5
androidannotations,11,2.5
androidannotations,12,1.5
androidannotations,13,9
androidannotations,14,6
androidannotations,15,3
androidannotations,16,3
androidannotations,17,11
androidannotations,18,0.5
androidannotations,19,8
androidannotations,20,1.5
androidannotations,21,13.33333333
androidannotations,22,1
androidannotations,23,2.5
androidannotations,24,1
androidannotations,25,2.5
androidannotations,26,1.5
osquery,0,127
osquery,1,81
osquery,2,6.5
osquery,3,7.5
osquery,4,3
osquery,5,4.5
osquery,6,0.5
osquery,7,1
osquery,8,0.5
osquery,9,1
osquery,10,2.5
osquery,11,0.5
osquery,12,0.5
osquery,13,1.5
osquery,14,1.5
osquery,15,1
osquery,16,0.5
osquery,17,0.5
presto,0,441.3333333
presto,1,817.4166667
presto,2,238.9166667
presto,3,236.9166667
presto,4,93.41666667
presto,5,66.33333333
presto,6,2
presto,7,29
presto,8,4
presto,9,1.5
presto,10,0.5
presto,11,46
presto,12,8
presto,13,7.833333333
presto,14,11.33333333
presto,15,3.5
presto,16,5
presto,17,13
presto,18,2.5
presto,19,0.5
presto,20,2
presto,21,1.5
presto,22,2.5
fog,0,23.33333333
fog,1,2.5
fog,2,230.3333333
fog,3,17.08333333
fog,4,0.5
fog,5,531.9166667
fog,6,41.5
fog,7,1
fog,8,0.5
fog,9,19.5
fog,10,39.5
fog,11,4.5
fog,12,150.8333333
fog,13,13.33333333
fog,14,14.83333333
fog,15,7.5
fog,16,72.83333333
fog,17,14.33333333
fog,18,27.25
fog,19,13.25
fog,20,291.8333333
fog,21,4.5
fog,22,47
fog,23,42.83333333
fog,24,37.33333333
fog,25,37
fog,26,92.91666667
fog,27,17
fog,28,38.5
fog,29,44.5
fog,30,24
fog,31,0.5
fog,32,174.3333333
fog,33,0.75
fog,34,19
fog,35,37.83333333
fog,36,80
fog,37,10.83333333
fog,38,14.5
fog,39,4.5
fog,40,3.5
fog,41,2
fog,42,7.5
fog,43,6.5
fog,44,12
fog,45,17
fog,46,486.5
fog,47,1.5
fog,48,0.5
fog,49,2
fog,50,0.5
fog,51,1.5
fog,52,1
fog,53,3
fog,54,1
fog,55,0.5
fog,56,2
fog,57,2.5
fog,58,4
fog,59,3
fog,60,3
fog,61,165.5
fog,62,3.5
fog,63,56.5
fog,64,2
fog,65,17.5
fog,66,26.5
fog,67,9
fog,68,4.5
fog,69,7
fog,70,1
fog,71,2
fog,72,11.66666667
fog,73,32.66666667
fog,74,56
fog,75,1
fog,76,3
fog,77,1
fog,78,27.5
fog,79,5.5
fog,80,11
fog,81,3.5
fog,82,34
fog,83,17.5
fog,84,20.33333333
fog,85,32.5
fog,86,3.5
fog,87,12
fog,88,9.5
fog,89,9
fog,90,9.5
fog,91,16.5
fog,92,24
fog,93,7.5
fog,94,4.333333333
fog,95,8
fog,96,1
fog,97,6
fog,98,18
fog,99,2
fog,100,3
fog,101,287.4166667
fog,102,0.5
fog,103,12
fog,104,2
fog,105,1
fog,106,2
fog,107,8.083333333
fog,108,48.91666667
fog,109,58
fog,110,1.333333333
fog,111,15.66666667
fog,112,4
fog,113,1.666666667
fog,114,26.33333333
fog,115,0.666666667
fog,116,3.5
fog,117,6.583333333
fog,118,1
fog,119,1.666666667
fog,120,1.5
fog,121,0.833333333
fog,122,0.666666667
fog,123,1.166666667
fog,124,4.666666667
fog,125,1
fog,126,0.666666667
fog,127,0.333333333
fog,128,0.5
fog,129,1.166666667
fog,130,61.83333333
fog,131,4
fog,132,13.33333333
fog,133,3
fog,134,1
fog,135,3
fog,136,0.5
fog,137,16.5
fog,138,3
fog,139,9.5
fog,140,2
fog,141,0.5
fog,142,4
fog,143,1.5
fog,144,1
fog,145,0.5
fog,146,5
fog,147,35.5
fog,148,3
fog,149,0.5
fog,150,1.5
fog,151,0.5
fog,152,1.5
fog,153,0.5
fog,154,1
fog,155,1
fog,156,1
fog,157,0.5
fog,158,1
fog,159,0.25
fog,160,0.25
fog,161,0.333333333
fog,162,0.333333333
fog,163,0.333333333
fog,164,1
PHP-CS-Fixer,0,8
PHP-CS-Fixer,1,17.83333333
PHP-CS-Fixer,2,105.3333333
PHP-CS-Fixer,3,40.33333333
PHP-CS-Fixer,4,2.5
PHP-CS-Fixer,5,1.5
PHP-CS-Fixer,6,1
PHP-CS-Fixer,7,1
PHP-CS-Fixer,8,4
PHP-CS-Fixer,9,2
PHP-CS-Fixer,10,1
PHP-CS-Fixer,11,1.5
PHP-CS-Fixer,12,1
PHP-CS-Fixer,13,1
PHP-CS-Fixer,14,1
PHP-CS-Fixer,15,7.5
PHP-CS-Fixer,16,1
PHP-CS-Fixer,17,1.5
PHP-CS-Fixer,18,1.5
PHP-CS-Fixer,19,1.5
PHP-CS-Fixer,20,0.5
PHP-CS-Fixer,21,1
PHP-CS-Fixer,22,1
PHP-CS-Fixer,23,0.5
PHP-CS-Fixer,24,0.5
PHP-CS-Fixer,25,0.5
PHP-CS-Fixer,26,1
PHP-CS-Fixer,27,0.5
PHP-CS-Fixer,28,1
PHP-CS-Fixer,29,1
PHP-CS-Fixer,30,0.5
PHP-CS-Fixer,31,0.5
PHP-CS-Fixer,32,0.5
Faker,0,0.5
Faker,1,1
Faker,2,1
Faker,3,62
Faker,4,1.5
Faker,5,3
Faker,6,2.5
Faker,7,2
Faker,8,5
Faker,9,5
Faker,10,22.33333333
Faker,11,2
Faker,12,5.333333333
Faker,13,4.5
Faker,14,2
Faker,15,2.833333333
Faker,16,2
Faker,17,4.5
Faker,18,1.5
Faker,19,6.833333333
Faker,20,5
Faker,21,3
Faker,22,2.5
Faker,23,2
Faker,24,3
Faker,25,0.5
Faker,26,0.5
Faker,27,2.5
Faker,28,1
Faker,29,4
Faker,30,4
Faker,31,4
Faker,32,3
Faker,33,1
Faker,34,4
Faker,35,5
Faker,36,3
Faker,37,5
Faker,38,0.5
Faker,39,0.5
Faker,40,0.5
Faker,41,3
Faker,42,7.833333333
Faker,43,1
Faker,44,2
Faker,45,3.5
Faker,46,2.5
Faker,47,4
Faker,48,2.5
Faker,49,2.5
Faker,50,1.5
Faker,51,4
Faker,52,3.5
Faker,53,0.5
Faker,54,0.5
Faker,55,5
Faker,56,2
Faker,57,0.5
Faker,58,5
Faker,59,5
Faker,60,4
Faker,61,3.5
Faker,62,3
Faker,63,1
Faker,64,0.5
Faker,65,3
Faker,66,4
Faker,67,1
Faker,68,2.5
Faker,69,1.5
Faker,70,3.5
Faker,71,2
Faker,72,1
Faker,73,2
Faker,74,5
Faker,75,5
Faker,76,6
Faker,77,4.5
Faker,78,9.333333333
Faker,79,1
Faker,80,3
Faker,81,4
Faker,82,2
Faker,83,2
Faker,84,2
Faker,85,5
Faker,86,3.5
Faker,87,1
Faker,88,0.5
Faker,89,0.5
Faker,90,1
Faker,91,1
Faker,92,1
sentry,0,897
sentry,1,13
sentry,2,0.5
sentry,3,0.5
sentry,4,0.5
sentry,5,0.5
sentry,6,0.5
sentry,7,0.5
sentry,8,0.5
sentry,9,4
sentry,10,1
sentry,11,0.5
sentry,12,0.5
sentry,13,0.5
sentry,14,0.5
sentry,15,0.5
git,0,21.66666667
git,1,1
git,2,134.3666667
git,3,54.45
git,4,2.083333333
git,5,48.66666667
git,6,28.58333333
git,7,1
git,8,355.45
git,9,21.53333333
git,10,14.91666667
git,11,18.33333333
git,12,2.583333333
git,13,47.66666667
git,14,2
git,15,1
git,16,4.5
git,17,2.5
git,18,0.333333333
git,19,1.833333333
git,20,19.41666667
git,21,7.333333333
git,22,8.833333333
git,23,0.5
git,24,0.5
git,25,9.7
git,26,1
git,27,25
git,28,3.5
git,29,4
git,30,1.5
git,31,6
git,32,5.5
git,33,45.5
git,34,2.666666667
git,35,1.583333333
git,36,1.5
git,37,1.5
git,38,10.5
git,39,2.5
git,40,29.83333333
git,41,1
git,42,9.333333333
git,43,7.5
git,44,1
git,45,1
git,46,16.58333333
git,47,1
git,48,0.5
git,49,4.5
git,50,6
git,51,14
git,52,4
git,53,1.5
git,54,7.5
git,55,1.5
git,56,19.33333333
git,57,3
git,58,1
git,59,1
git,60,0.5
git,61,2
git,62,3
git,63,2.25
git,64,9.333333333
git,65,1
git,66,1.5
git,67,1.5
git,68,0.5
git,69,1.5
git,70,3
git,71,1
git,72,0.5
git,73,3
git,74,1.5
git,75,1
git,76,2.5
git,77,1
git,78,1
git,79,0.5
git,80,2
git,81,1
git,82,0.5
git,83,1.5
git,84,1.5
git,85,3
git,86,3.5
git,87,0.5
git,88,5.5
git,89,8
git,90,1
git,91,0.5
git,92,5
git,93,5
git,94,1
git,95,1
git,96,3.5
git,97,1.333333333
git,98,3
git,99,10
git,100,3
git,101,1.5
git,102,1
git,103,3.5
git,104,33.33333333
git,105,2.166666667
git,106,0.333333333
git,107,0.333333333
git,108,2.833333333
git,109,1.333333333
git,110,9.5
git,111,3.5
git,112,1
git,113,1
git,114,20.25
git,115,2
git,116,0.5
git,117,2
git,118,3.5
git,119,1.333333333
git,120,5.666666667
git,121,1.5
git,122,0.5
git,123,2.833333333
git,124,1
git,125,10.33333333
git,126,2.5
git,127,0.5
git,128,0.5
git,129,0.25
git,130,0.5
git,131,2
git,132,2
git,133,2
git,134,4.5
git,135,0.5
git,136,1
git,137,2.5
git,138,3.5
git,139,2
git,140,2.5
git,141,7.5
git,142,14.5
git,143,0.5
git,144,2.5
git,145,2.5
git,146,1.5
git,147,3
git,148,1
git,149,1.5
git,150,1.5
git,151,1.5
git,152,1
git,153,1
git,154,2
git,155,2
git,156,0.5
git,157,2
git,158,0.5
git,159,1
git,160,2
git,161,2
git,162,3.833333333
git,163,1
git,164,1
git,165,0.5
git,166,1.5
git,167,1
git,168,1
git,169,2
git,170,0.5
git,171,1.5
git,172,2.5
git,173,0.5
git,174,0.5
git,175,1
git,176,0.5
git,177,0.5
git,178,0.5
git,179,1.5
git,180,0.5
git,181,1
git,182,0.5
git,183,1
git,184,1
git,185,1
git,186,0.5
git,187,1
git,188,1
git,189,0.5
git,190,0.5
git,191,1
git,192,0.5
git,193,1
git,194,1
git,195,1.333333333
git,196,0.5
git,197,0.5
git,198,0.5
git,199,1
git,200,1
git,201,1
git,202,0.5
git,203,0.5
git,204,0.5
git,205,0.5
git,206,2.5
git,207,1
git,208,1
git,209,2
git,210,0.5
git,211,1.5
git,212,1
git,213,1
git,214,1
git,215,0.5
git,216,0.5
git,217,1.5
git,218,0.5
git,219,1
git,220,1
git,221,4
git,222,1
git,223,1
git,224,2
git,225,1
git,226,1
git,227,1
git,228,1
git,229,1
git,230,0.5
git,231,0.5
git,232,0.5
git,233,2
git,234,1
git,235,1
git,236,0.5
git,237,1
git,238,1
git,239,1
git,240,0.5
git,241,1.5
git,242,0.5
git,243,1
git,244,1
git,245,0.5
git,246,0.5
git,247,2
git,248,1
git,249,1
git,250,1
git,251,3.5
git,252,2.5
git,253,1
git,254,1
git,255,0.5
git,256,0.5
git,257,1
git,258,0.5
git,259,0.5
git,260,0.5
git,261,2
git,262,0.5
git,263,4
git,264,0.5
git,265,0.5
git,266,0.333333333
android,0,281.3333333
android,1,48.83333333
android,2,8.5
android,3,18.83333333
android,4,10.5
android,5,1
android,6,11.5
android,7,5
android,8,2.5
android,9,2
linguist,0,1.333333333
linguist,1,18.5
linguist,2,7.333333333
linguist,3,9.5
linguist,4,1.833333333
linguist,5,5.5
gradle,0,871.25
gradle,1,2775.583333
gradle,2,495.75
gradle,3,800.5833333
gradle,4,0.5
gradle,5,242.5
gradle,6,26
gradle,7,396.25
gradle,8,8.5
gradle,9,152.9166667
gradle,10,92.75
gradle,11,28.33333333
gradle,12,39.83333333
gradle,13,722.5
gradle,14,245.8333333
gradle,15,146.5
gradle,16,1
gradle,17,13.41666667
gradle,18,1.5
gradle,19,0.5
gradle,20,0.5
gradle,21,4
gradle,22,54.5
gradle,23,81.33333333
gradle,24,0.5
gradle,25,34.5
gradle,26,3.5
gradle,27,3
gradle,28,7.333333333
gradle,29,8.833333333
gradle,30,1
gradle,31,0.5
gradle,32,1.5
gradle,33,1.5
gradle,34,1
gradle,35,9
gradle,36,4.5
gradle,37,1
gradle,38,5.666666667
gradle,39,7.666666667
gradle,40,1
gradle,41,1
gradle,42,0.5
gradle,43,9
gradle,44,0.5
gradle,45,1
gradle,46,6
gradle,47,0.5
gradle,48,7
gradle,49,2
gradle,50,6
gradle,51,0.5
gradle,52,0.5
gradle,53,0.5
gradle,54,1
gradle,55,0.5
gradle,56,16.83333333
gradle,57,7.333333333
gradle,58,1
grunt,0,22
grunt,1,0.5
grunt,2,0.5
haml,0,33.33333333
haml,1,18.5
haml,2,25.33333333
haml,3,2.333333333
haml,4,1
haml,5,1.5
haml,6,3.166666667
haml,7,2
haml,8,0.5
haml,9,4.333333333
haml,10,1
haml,11,1
haml,12,2
homebrew,0,62.25
homebrew,1,338.95
homebrew,2,312.2333333
homebrew,3,0.5
homebrew,4,1.833333333
homebrew,5,31.66666667
homebrew,6,65.31666667
homebrew,7,1.5
homebrew,8,0.5
homebrew,9,72.83333333
homebrew,10,7.833333333
homebrew,11,3.666666667
homebrew,12,0.5
homebrew,13,4
homebrew,14,2
homebrew,15,64.5
homebrew,16,1
homebrew,17,4.5
homebrew,18,1
homebrew,19,161.6166667
homebrew,20,0.5
homebrew,21,2.666666667
homebrew,22,3
homebrew,23,3.083333333
homebrew,24,0.5
homebrew,25,3.5
homebrew,26,6
homebrew,27,1
homebrew,28,1
homebrew,29,2
homebrew,30,1
homebrew,31,2
homebrew,32,6
homebrew,33,18.08333333
homebrew,34,0.5
homebrew,35,1
homebrew,36,16
homebrew,37,2
homebrew,38,1
homebrew,39,0.5
homebrew,40,1
homebrew,41,1.5
homebrew,42,1
homebrew,43,1
homebrew,44,2
homebrew,45,2
homebrew,46,11.5
homebrew,47,1
homebrew,48,2.833333333
homebrew,49,1
homebrew,50,2
homebrew,51,5
homebrew,52,1
homebrew,53,1.833333333
homebrew,54,4.5
homebrew,55,1
homebrew,56,1.5
homebrew,57,1
homebrew,58,1
homebrew,59,0.5
homebrew,60,0.5
homebrew,61,1
homebrew,62,18
homebrew,63,1.5
homebrew,64,6
homebrew,65,0.5
homebrew,66,6
homebrew,67,1
homebrew,68,1
homebrew,69,1
homebrew,70,6.333333333
homebrew,71,1
homebrew,72,5
homebrew,73,1
homebrew,74,1.5
homebrew,75,0.5
homebrew,76,0.5
homebrew,77,1
homebrew,78,1
homebrew,79,1
homebrew,80,2
homebrew,81,1
homebrew,82,20.83333333
homebrew,83,2
homebrew,84,1
homebrew,85,0.5
homebrew,86,3
homebrew,87,4.5
homebrew,88,0.833333333
homebrew,89,9.333333333
homebrew,90,11.5
homebrew,91,0.5
homebrew,92,2
homebrew,93,0.5
homebrew,94,0.583333333
homebrew,95,4.75
homebrew,96,1.5
homebrew,97,1
homebrew,98,0.5
homebrew,99,2.5
homebrew,100,3
homebrew,101,0.5
homebrew,102,1
homebrew,103,0.5
homebrew,104,2.5
homebrew,105,6.333333333
homebrew,106,2.5
homebrew,107,1
homebrew,108,4
homebrew,109,1.333333333
homebrew,110,2
homebrew,111,2.5
homebrew,112,2
homebrew,113,1.5
homebrew,114,0.5
homebrew,115,0.5
homebrew,116,5
homebrew,117,0.5
homebrew,118,1
homebrew,119,1
homebrew,120,0.333333333
homebrew,121,1
homebrew,122,2
homebrew,123,3.75
homebrew,124,2.5
homebrew,125,24.16666667
homebrew,126,9.166666667
homebrew,127,0.333333333
homebrew,128,13.5
homebrew,129,0.5
homebrew,130,3.5
homebrew,131,1.5
homebrew,132,0.5
homebrew,133,1.5
homebrew,134,10.5
homebrew,135,1
homebrew,136,5
homebrew,137,0.5
homebrew,138,8
homebrew,139,0.5
homebrew,140,1
homebrew,141,1
homebrew,142,1
homebrew,143,0.5
homebrew,144,2
homebrew,145,1
homebrew,146,1
homebrew,147,1
homebrew,148,1
homebrew,149,1
homebrew,150,1
homebrew,151,1
homebrew,152,0.5
homebrew,153,1
homebrew,154,2
homebrew,155,2
homebrew,156,0.5
homebrew,157,1
homebrew,158,1
homebrew,159,0.5
homebrew,160,1
homebrew,161,1.5
homebrew,162,0.5
homebrew,163,1
homebrew,164,1
homebrew,165,0.5
homebrew,166,1.5
homebrew,167,0.5
homebrew,168,0.833333333
homebrew,169,0.5
homebrew,170,8
homebrew,171,0.5
homebrew,172,0.5
homebrew,173,4
homebrew,174,1.5
homebrew,175,2.5
homebrew,176,2
homebrew,177,2.25
homebrew,178,3
homebrew,179,2
homebrew,180,2
homebrew,181,1
homebrew,182,0.333333333
homebrew,183,0.333333333
homebrew,184,1
homebrew,185,0.5
homebrew,186,0.5
homebrew,187,1
homebrew,188,2.5
homebrew,189,0.5
homebrew,190,0.5
homebrew,191,1
homebrew,192,0.5
homebrew,193,0.5
homebrew,194,1
homebrew,195,0.5
homebrew,196,4
homebrew,197,1.5
homebrew,198,1
homebrew,199,1
homebrew,200,1
homebrew,201,2
homebrew,202,0.5
homebrew,203,1.5
homebrew,204,4.5
homebrew,205,0.5
homebrew,206,7.833333333
homebrew,207,1
homebrew,208,0.5
homebrew,209,1.5
homebrew,210,0.5
homebrew,211,3
homebrew,212,1
homebrew,213,1
homebrew,214,1.5
homebrew,215,0.5
homebrew,216,3.5
homebrew,217,1
homebrew,218,0.5
homebrew,219,3
homebrew,220,1.5
homebrew,221,1
homebrew,222,1
homebrew,223,1
homebrew,224,0.25
homebrew,225,1.25
homebrew,226,5.5
homebrew,227,1
homebrew,228,3.5
homebrew,229,1.5
homebrew,230,1.5
homebrew,231,1.5
homebrew,232,1
homebrew,233,2
homebrew,234,1.5
homebrew,235,4.5
homebrew,236,0.5
homebrew,237,4.333333333
homebrew,238,0.333333333
homebrew,239,1
homebrew,240,1
homebrew,241,3
homebrew,242,1
homebrew,243,2
homebrew,244,1
homebrew,245,1
homebrew,246,5.333333333
homebrew,247,1
homebrew,248,1
homebrew,249,0.5
homebrew,250,1.5
homebrew,251,1
homebrew,252,6.333333333
homebrew,253,1
homebrew,254,1.5
homebrew,255,6.5
homebrew,256,1
homebrew,257,1
homebrew,258,0.5
homebrew,259,1
homebrew,260,0.5
homebrew,261,1.5
homebrew,262,0.5
homebrew,263,0.5
homebrew,264,1.833333333
homebrew,265,3
homebrew,266,0.5
homebrew,267,2
homebrew,268,0.5
homebrew,269,0.333333333
homebrew,270,2.5
homebrew,271,1
homebrew,272,0.5
homebrew,273,1
homebrew,274,1
homebrew,275,1
homebrew,276,2.5
homebrew,277,8.5
homebrew,278,1.5
homebrew,279,3
homebrew,280,1.5
homebrew,281,1
homebrew,282,1
homebrew,283,0.5
homebrew,284,0.5
homebrew,285,0.5
homebrew,286,3
homebrew,287,1
homebrew,288,2.5
homebrew,289,2
homebrew,290,1
homebrew,291,1
homebrew,292,1
homebrew,293,1
homebrew,294,1
homebrew,295,2
homebrew,296,1
homebrew,297,2
homebrew,298,1
homebrew,299,1
homebrew,300,2
homebrew,301,1
homebrew,302,1
homebrew,303,1
homebrew,304,1
homebrew,305,1
homebrew,306,1
homebrew,307,1
homebrew,308,1
homebrew,309,2
homebrew,310,1
homebrew,311,1
homebrew,312,0.5
homebrew,313,1
homebrew,314,1.333333333
homebrew,315,2.5
homebrew,316,0.5
homebrew,317,1
homebrew,318,0.5
homebrew,319,0.5
homebrew,320,0.5
homebrew,321,0.5
homebrew,322,2.5
homebrew,323,0.5
homebrew,324,1.5
homebrew,325,0.5
homebrew,326,1
homebrew,327,3
homebrew,328,1.75
homebrew,329,2
homebrew,330,2
homebrew,331,2.5
homebrew,332,4
homebrew,333,0.5
homebrew,334,3
homebrew,335,0.5
homebrew,336,0.5
homebrew,337,2
homebrew,338,1.5
homebrew,339,1.5
homebrew,340,3
homebrew,341,1.5
homebrew,342,1
homebrew,343,4
homebrew,344,1
homebrew,345,0.333333333
homebrew,346,0.5
homebrew,347,4.5
homebrew,348,1
homebrew,349,2
homebrew,350,2
homebrew,351,5
homebrew,352,1
homebrew,353,2.5
homebrew,354,1
homebrew,355,1
homebrew,356,1.833333333
homebrew,357,1.5
homebrew,358,2
homebrew,359,1
homebrew,360,0.5
homebrew,361,2.5
homebrew,362,1
homebrew,363,1
homebrew,364,1
homebrew,365,1
homebrew,366,1
homebrew,367,2.5
homebrew,368,0.5
homebrew,369,1
homebrew,370,1
homebrew,371,3.5
homebrew,372,1
homebrew,373,2
homebrew,374,1
homebrew,375,1.5
homebrew,376,1
homebrew,377,2
homebrew,378,0.5
homebrew,379,1
homebrew,380,0.333333333
homebrew,381,0.5
homebrew,382,0.5
homebrew,383,4
homebrew,384,2
homebrew,385,1
homebrew,386,1
homebrew,387,1
homebrew,388,1
homebrew,389,0.5
homebrew,390,7
homebrew,391,1
homebrew,392,5.333333333
homebrew,393,1
homebrew,394,1
homebrew,395,1.833333333
homebrew,396,3
homebrew,397,0.5
homebrew,398,1
homebrew,399,2
homebrew,400,0.5
homebrew,401,0.5
homebrew,402,3
homebrew,403,2
homebrew,404,0.5
homebrew,405,1.833333333
homebrew,406,1.25
homebrew,407,2.5
homebrew,408,2
homebrew,409,0.5
homebrew,410,5
homebrew,411,2
homebrew,412,2.5
homebrew,413,1
homebrew,414,4
homebrew,415,1
homebrew,416,0.5
homebrew,417,0.5
homebrew,418,1
homebrew,419,1
homebrew,420,2
homebrew,421,1
homebrew,422,3
homebrew,423,1
homebrew,424,2.333333333
homebrew,425,1
homebrew,426,1
homebrew,427,1
homebrew,428,2.5
homebrew,429,0.5
homebrew,430,1
homebrew,431,1
homebrew,432,5.5
homebrew,433,1
homebrew,434,1
homebrew,435,1.5
homebrew,436,1.5
homebrew,437,1
homebrew,438,0.5
homebrew,439,1
homebrew,440,2.5
homebrew,441,2
homebrew,442,2
homebrew,443,2.5
homebrew,444,0.5
homebrew,445,2
homebrew,446,2
homebrew,447,0.5
homebrew,448,1
homebrew,449,0.5
homebrew,450,1.5
homebrew,451,1
homebrew,452,0.5
homebrew,453,1
homebrew,454,1
homebrew,455,0.5
homebrew,456,0.5
homebrew,457,1
homebrew,458,1
homebrew,459,0.5
homebrew,460,0.5
homebrew,461,0.5
homebrew,462,1.5
homebrew,463,2
homebrew,464,0.5
homebrew,465,0.5
homebrew,466,1
homebrew,467,1
homebrew,468,0.5
homebrew,469,1
homebrew,470,0.5
homebrew,471,0.5
homebrew,472,1.5
homebrew,473,1.5
homebrew,474,1
homebrew,475,2
homebrew,476,1
homebrew,477,1
homebrew,478,2.5
homebrew,479,2
homebrew,480,1
homebrew,481,1.5
homebrew,482,0.5
homebrew,483,1.5
homebrew,484,0.5
homebrew,485,1.5
homebrew,486,1
homebrew,487,0.5
homebrew,488,1.5
homebrew,489,1
homebrew,490,0.5
homebrew,491,0.5
homebrew,492,8.5
homebrew,493,1.5
homebrew,494,0.5
homebrew,495,1
homebrew,496,0.5
homebrew,497,0.5
homebrew,498,1
homebrew,499,1
homebrew,500,0.5
homebrew,501,0.5
homebrew,502,1
homebrew,503,1
homebrew,504,0.5
homebrew,505,1
homebrew,506,4.116666667
homebrew,507,3
homebrew,508,1
homebrew,509,0.5
homebrew,510,1
homebrew,511,0.5
homebrew,512,3
homebrew,513,0.5
homebrew,514,1
homebrew,515,2
homebrew,516,0.5
homebrew,517,2.5
homebrew,518,0.5
homebrew,519,3.833333333
homebrew,520,2.5
homebrew,521,1
homebrew,522,1
homebrew,523,0.5
homebrew,524,1
homebrew,525,1.5
homebrew,526,1.5
homebrew,527,1
homebrew,528,1
homebrew,529,1
homebrew,530,0.5
homebrew,531,1
homebrew,532,1
homebrew,533,2
homebrew,534,1.5
homebrew,535,1
homebrew,536,1
homebrew,537,1
homebrew,538,0.5
homebrew,539,1
homebrew,540,0.5
homebrew,541,0.5
homebrew,542,0.5
homebrew,543,3
homebrew,544,1
homebrew,545,0.5
homebrew,546,0.5
homebrew,547,2.5
homebrew,548,2
homebrew,549,3
homebrew,550,1
homebrew,551,4.5
homebrew,552,1
homebrew,553,0.5
homebrew,554,1
homebrew,555,0.5
homebrew,556,1
homebrew,557,1
homebrew,558,3.833333333
homebrew,559,1.5
homebrew,560,0.5
homebrew,561,0.5
homebrew,562,0.5
homebrew,563,1
homebrew,564,1
homebrew,565,2
homebrew,566,3
homebrew,567,0.5
homebrew,568,0.5
homebrew,569,1
homebrew,570,1.5
homebrew,571,1
homebrew,572,1
homebrew,573,0.5
homebrew,574,1
homebrew,575,0.5
homebrew,576,0.5
homebrew,577,0.5
homebrew,578,0.5
homebrew,579,0.5
homebrew,580,3.75
homebrew,581,0.5
homebrew,582,1
homebrew,583,0.5
homebrew,584,1
homebrew,585,1
homebrew,586,1
homebrew,587,2
homebrew,588,1
homebrew,589,0.5
homebrew,590,1
homebrew,591,1
homebrew,592,1
homebrew,593,0.833333333
homebrew,594,1.5
homebrew,595,1.5
homebrew,596,0.5
homebrew,597,0.5
homebrew,598,1
homebrew,599,0.5
homebrew,600,1
homebrew,601,1
homebrew,602,1
homebrew,603,0.5
homebrew,604,4.5
homebrew,605,1
homebrew,606,1
homebrew,607,1
homebrew,608,1
homebrew,609,1.75
homebrew,610,1
homebrew,611,1.5
homebrew,612,0.5
homebrew,613,4.5
homebrew,614,0.5
homebrew,615,1.5
homebrew,616,1
homebrew,617,2
homebrew,618,2.5
homebrew,619,1
homebrew,620,1
homebrew,621,1
homebrew,622,2
homebrew,623,1
homebrew,624,1
homebrew,625,0.5
homebrew,626,1.5
homebrew,627,2
homebrew,628,1
homebrew,629,1
homebrew,630,4.5
homebrew,631,0.5
homebrew,632,1.5
homebrew,633,0.5
homebrew,634,1
homebrew,635,1
homebrew,636,1
homebrew,637,1.5
homebrew,638,1
homebrew,639,1
homebrew,640,2.5
homebrew,641,0.833333333
homebrew,642,0.333333333
homebrew,643,1.5
homebrew,644,1
homebrew,645,1
homebrew,646,1
homebrew,647,0.5
homebrew,648,0.5
homebrew,649,0.5
homebrew,650,0.5
homebrew,651,0.5
homebrew,652,1
homebrew,653,2
homebrew,654,1
homebrew,655,1
homebrew,656,2
homebrew,657,0.5
homebrew,658,1
homebrew,659,1
homebrew,660,1
homebrew,661,0.5
homebrew,662,1
homebrew,663,1
homebrew,664,0.5
homebrew,665,1
homebrew,666,0.5
homebrew,667,1
homebrew,668,2
homebrew,669,0.5
homebrew,670,0.5
homebrew,671,0.333333333
homebrew,672,1
homebrew,673,2.5
homebrew,674,0.5
homebrew,675,0.5
homebrew,676,0.5
homebrew,677,4.5
homebrew,678,0.5
homebrew,679,1
homebrew,680,1.5
homebrew,681,0.5
homebrew,682,1.5
homebrew,683,2
homebrew,684,1
homebrew,685,1
homebrew,686,0.333333333
homebrew,687,1
homebrew,688,2
homebrew,689,1
homebrew,690,1
homebrew,691,1
homebrew,692,1
homebrew,693,1
homebrew,694,1.5
homebrew,695,0.5
homebrew,696,0.5
homebrew,697,1.5
homebrew,698,0.5
homebrew,699,1.5
homebrew,700,1.333333333
homebrew,701,0.333333333
homebrew,702,0.5
homebrew,703,0.5
homebrew,704,1
homebrew,705,2
homebrew,706,1
homebrew,707,1
homebrew,708,0.5
homebrew,709,0.5
homebrew,710,1
homebrew,711,2
homebrew,712,0.333333333
homebrew,713,1.5
homebrew,714,1
homebrew,715,1
homebrew,716,0.5
homebrew,717,0.5
homebrew,718,3.5
homebrew,719,1
homebrew,720,1
homebrew,721,0.5
homebrew,722,1
homebrew,723,5
homebrew,724,0.5
homebrew,725,3.583333333
homebrew,726,1.583333333
homebrew,727,1
homebrew,728,1
homebrew,729,0.5
homebrew,730,0.5
homebrew,731,1
homebrew,732,0.5
homebrew,733,1.5
homebrew,734,1.833333333
homebrew,735,0.5
homebrew,736,0.5
homebrew,737,0.5
homebrew,738,1
homebrew,739,1
homebrew,740,1
homebrew,741,0.5
homebrew,742,0.5
homebrew,743,1
homebrew,744,1
homebrew,745,1
homebrew,746,1
homebrew,747,1.5
homebrew,748,0.5
homebrew,749,1
homebrew,750,1
homebrew,751,2.5
homebrew,752,1
homebrew,753,1.5
homebrew,754,0.5
homebrew,755,1
homebrew,756,1.5
homebrew,757,0.5
homebrew,758,2
homebrew,759,1
homebrew,760,1.5
homebrew,761,1
homebrew,762,1
homebrew,763,1
homebrew,764,1
homebrew,765,0.5
homebrew,766,1.5
homebrew,767,1.5
homebrew,768,1
homebrew,769,1
homebrew,770,0.5
homebrew,771,1.5
homebrew,772,1
homebrew,773,2.5
homebrew,774,2
homebrew,775,0.5
homebrew,776,0.5
homebrew,777,3.5
homebrew,778,1
homebrew,779,1
homebrew,780,0.5
homebrew,781,1
homebrew,782,1.5
homebrew,783,1
homebrew,784,1
homebrew,785,3.333333333
homebrew,786,1
homebrew,787,1
homebrew,788,1
homebrew,789,0.5
homebrew,790,1
homebrew,791,2
homebrew,792,1
homebrew,793,1.5
homebrew,794,0.5
homebrew,795,0.5
homebrew,796,1
homebrew,797,1
homebrew,798,0.5
homebrew,799,1
homebrew,800,1
homebrew,801,1
homebrew,802,1
homebrew,803,0.75
homebrew,804,2
homebrew,805,1.5
homebrew,806,1
homebrew,807,1.5
homebrew,808,0.5
homebrew,809,3.5
homebrew,810,1
homebrew,811,1
homebrew,812,1
homebrew,813,1.666666667
homebrew,814,0.5
homebrew,815,1
homebrew,816,1
homebrew,817,0.5
homebrew,818,1
homebrew,819,2
homebrew,820,0.5
homebrew,821,1
homebrew,822,0.5
homebrew,823,2
homebrew,824,0.5
homebrew,825,4
homebrew,826,0.5
homebrew,827,0.333333333
homebrew,828,1
homebrew,829,0.5
homebrew,830,0.5
homebrew,831,1
homebrew,832,1
homebrew,833,0.5
homebrew,834,1.5
homebrew,835,1
homebrew,836,1.5
homebrew,837,1.333333333
homebrew,838,1.5
homebrew,839,1.5
homebrew,840,0.5
homebrew,841,1
homebrew,842,1.5
homebrew,843,1
homebrew,844,1
homebrew,845,0.5
homebrew,846,0.5
homebrew,847,1
homebrew,848,0.5
homebrew,849,0.5
homebrew,850,0.5
homebrew,851,0.5
homebrew,852,1
homebrew,853,0.5
homebrew,854,2
homebrew,855,1
homebrew,856,1
homebrew,857,1
homebrew,858,1.5
homebrew,859,1.5
homebrew,860,2
homebrew,861,0.5
homebrew,862,0.5
homebrew,863,1
homebrew,864,1
homebrew,865,1
homebrew,866,0.5
homebrew,867,0.5
homebrew,868,1
homebrew,869,1
homebrew,870,3
homebrew,871,1
homebrew,872,0.333333333
homebrew,873,1
homebrew,874,2
homebrew,875,0.5
homebrew,876,1
homebrew,877,1
homebrew,878,0.5
homebrew,879,3
homebrew,880,0.333333333
homebrew,881,0.333333333
homebrew,882,0.5
homebrew,883,0.5
homebrew,884,0.5
homebrew,885,1
homebrew,886,1
homebrew,887,1.5
homebrew,888,1
homebrew,889,1.5
homebrew,890,1
homebrew,891,1
homebrew,892,1
homebrew,893,1
homebrew,894,1
homebrew,895,1.5
homebrew,896,1
homebrew,897,1
homebrew,898,1
homebrew,899,0.5
homebrew,900,0.5
homebrew,901,1
homebrew,902,3.5
homebrew,903,1.5
homebrew,904,1
homebrew,905,0.5
homebrew,906,1
homebrew,907,0.5
homebrew,908,3.333333333
homebrew,909,1
homebrew,910,2
homebrew,911,1
homebrew,912,0.5
homebrew,913,0.5
homebrew,914,1
homebrew,915,0.5
homebrew,916,1
homebrew,917,0.5
homebrew,918,1
homebrew,919,2.833333333
homebrew,920,0.5
homebrew,921,2
homebrew,922,0.5
homebrew,923,0.5
homebrew,924,0.5
homebrew,925,0.5
homebrew,926,1
homebrew,927,0.5
homebrew,928,1.5
homebrew,929,2.033333333
homebrew,930,1.5
homebrew,931,0.5
homebrew,932,2
homebrew,933,0.5
homebrew,934,1
homebrew,935,0.5
homebrew,936,1
homebrew,937,1.5
homebrew,938,1
homebrew,939,0.5
homebrew,940,5.5
homebrew,941,2
homebrew,942,1
homebrew,943,1
homebrew,944,0.5
homebrew,945,1.5
homebrew,946,2.5
homebrew,947,1.5
homebrew,948,1
homebrew,949,0.5
homebrew,950,2
homebrew,951,1
homebrew,952,1
homebrew,953,1
homebrew,954,0.5
homebrew,955,0.5
homebrew,956,1
homebrew,957,1.5
homebrew,958,1
homebrew,959,2
homebrew,960,1
homebrew,961,2
homebrew,962,0.5
homebrew,963,1
homebrew,964,0.5
homebrew,965,0.5
homebrew,966,1
homebrew,967,0.5
homebrew,968,1
homebrew,969,0.5
homebrew,970,1.5
homebrew,971,1
homebrew,972,1
homebrew,973,0.333333333
homebrew,974,1
homebrew,975,0.5
homebrew,976,2.5
homebrew,977,2
homebrew,978,3
homebrew,979,1.5
homebrew,980,0.333333333
homebrew,981,1
homebrew,982,3.5
homebrew,983,0.5
homebrew,984,0.5
homebrew,985,2
homebrew,986,1
homebrew,987,0.5
homebrew,988,1
homebrew,989,2
homebrew,990,0.5
homebrew,991,0.5
homebrew,992,1
homebrew,993,0.5
homebrew,994,5
homebrew,995,1
homebrew,996,1
homebrew,997,1
homebrew,998,0.5
homebrew,999,1
homebrew,1000,0.5
homebrew,1001,1
homebrew,1002,0.75
homebrew,1003,0.5
homebrew,1004,1
homebrew,1005,1
homebrew,1006,1.5
homebrew,1007,2
homebrew,1008,1
homebrew,1009,1
homebrew,1010,1
homebrew,1011,2
homebrew,1012,1
homebrew,1013,2.5
homebrew,1014,1
homebrew,1015,0.5
homebrew,1016,0.5
homebrew,1017,0.5
homebrew,1018,0.5
homebrew,1019,0.5
homebrew,1020,1
homebrew,1021,0.5
homebrew,1022,0.5
homebrew,1023,1
homebrew,1024,0.5
homebrew,1025,1
homebrew,1026,3
homebrew,1027,1
homebrew,1028,0.5
homebrew,1029,0.5
homebrew,1030,3.533333333
homebrew,1031,1
homebrew,1032,3.5
homebrew,1033,0.5
homebrew,1034,1
homebrew,1035,1
homebrew,1036,1
homebrew,1037,1
homebrew,1038,1
homebrew,1039,1
homebrew,1040,1
homebrew,1041,1
homebrew,1042,1
homebrew,1043,0.5
homebrew,1044,1.833333333
homebrew,1045,0.5
homebrew,1046,1
homebrew,1047,1
homebrew,1048,0.5
homebrew,1049,0.5
homebrew,1050,0.5
homebrew,1051,1
homebrew,1052,1
homebrew,1053,1.5
homebrew,1054,0.5
homebrew,1055,0.5
homebrew,1056,1
homebrew,1057,1
homebrew,1058,2.5
homebrew,1059,1
homebrew,1060,2
homebrew,1061,0.5
homebrew,1062,0.5
homebrew,1063,1
homebrew,1064,1
homebrew,1065,1.5
homebrew,1066,1
homebrew,1067,1
homebrew,1068,1
homebrew,1069,1
homebrew,1070,0.5
homebrew,1071,0.5
homebrew,1072,0.5
homebrew,1073,1
homebrew,1074,0.5
homebrew,1075,1.5
homebrew,1076,0.5
homebrew,1077,2
homebrew,1078,2
homebrew,1079,0.5
homebrew,1080,2
homebrew,1081,0.5
homebrew,1082,1
homebrew,1083,1.5
homebrew,1084,1
homebrew,1085,0.5
homebrew,1086,2.5
homebrew,1087,0.5
homebrew,1088,2
homebrew,1089,1
homebrew,1090,0.5
homebrew,1091,1
homebrew,1092,1
homebrew,1093,1
homebrew,1094,0.5
homebrew,1095,1
homebrew,1096,0.5
homebrew,1097,1.5
homebrew,1098,0.5
homebrew,1099,0.5
homebrew,1100,1
homebrew,1101,0.5
homebrew,1102,1
homebrew,1103,1
homebrew,1104,1
homebrew,1105,1
homebrew,1106,1
homebrew,1107,1
homebrew,1108,1
homebrew,1109,1
homebrew,1110,0.5
homebrew,1111,0.333333333
homebrew,1112,1
homebrew,1113,0.5
homebrew,1114,1
homebrew,1115,1
homebrew,1116,0.5
homebrew,1117,0.333333333
homebrew,1118,0.2
homebrew,1119,0.5
homebrew,1120,1
homebrew,1121,0.5
homebrew,1122,1
homebrew,1123,1
homebrew,1124,0.833333333
homebrew,1125,0.5
homebrew,1126,0.5
homebrew,1127,1
homebrew,1128,1.5
homebrew,1129,1
homebrew,1130,1
homebrew,1131,1
homebrew,1132,0.333333333
homebrew,1133,1
homebrew,1134,1
homebrew,1135,1
homebrew,1136,0.5
homebrew,1137,1
homebrew,1138,0.333333333
homebrew,1139,0.333333333
homebrew,1140,0.333333333
homebrew,1141,1
homebrew,1142,1
homebrew,1143,1
homebrew,1144,2
homebrew,1145,1
homebrew,1146,0.5
homebrew,1147,2
homebrew,1148,1
homebrew,1149,0.5
homebrew,1150,1
homebrew,1151,0.5
homebrew,1152,1
homebrew,1153,0.5
homebrew,1154,0.5
homebrew,1155,0.5
homebrew,1156,1
homebrew,1157,1
homebrew,1158,1
homebrew,1159,3.5
homebrew,1160,0.5
homebrew,1161,0.5
homebrew,1162,0.5
homebrew,1163,1
homebrew,1164,0.5
homebrew,1165,0.5
homebrew,1166,0.5
homebrew,1167,0.5
homebrew,1168,1.5
homebrew,1169,1
homebrew,1170,0.5
homebrew,1171,1
homebrew,1172,1
homebrew,1173,1
homebrew,1174,2
homebrew,1175,1
homebrew,1176,1.5
homebrew,1177,1
homebrew,1178,1
homebrew,1179,0.333333333
homebrew,1180,0.333333333
homebrew,1181,1.333333333
homebrew,1182,1
homebrew,1183,1
homebrew,1184,1
homebrew,1185,0.5
homebrew,1186,0.5
homebrew,1187,0.5
homebrew,1188,0.5
homebrew,1189,1
homebrew,1190,0.5
homebrew,1191,1
homebrew,1192,1
homebrew,1193,1.333333333
homebrew,1194,0.5
homebrew,1195,0.5
homebrew,1196,0.5
homebrew,1197,0.5
homebrew,1198,1
homebrew,1199,0.5
homebrew,1200,0.5
homebrew,1201,1
homebrew,1202,1
homebrew,1203,1
homebrew,1204,1.5
homebrew,1205,0.5
homebrew,1206,0.5
homebrew,1207,0.5
homebrew,1208,0.5
homebrew,1209,0.5
homebrew,1210,1
homebrew,1211,0.5
homebrew,1212,1
homebrew,1213,1
homebrew,1214,0.5
homebrew,1215,1
homebrew,1216,2.5
homebrew,1217,1
homebrew,1218,2
homebrew,1219,0.5
homebrew,1220,1
homebrew,1221,0.5
homebrew,1222,0.5
homebrew,1223,0.5
homebrew,1224,1.5
homebrew,1225,1
homebrew,1226,1
homebrew,1227,1
homebrew,1228,0.5
homebrew,1229,1
homebrew,1230,0.5
homebrew,1231,1.5
homebrew,1232,1
homebrew,1233,1
homebrew,1234,1.5
homebrew,1235,1
homebrew,1236,1
homebrew,1237,2
homebrew,1238,1
homebrew,1239,1
homebrew,1240,1
homebrew,1241,0.5
homebrew,1242,2.5
homebrew,1243,0.5
homebrew,1244,0.5
homebrew,1245,0.5
homebrew,1246,2
homebrew,1247,0.333333333
homebrew,1248,1
homebrew,1249,0.5
homebrew,1250,1.5
homebrew,1251,1
homebrew,1252,0.5
homebrew,1253,1
homebrew,1254,1
homebrew,1255,1
homebrew,1256,1
homebrew,1257,1
homebrew,1258,0.5
homebrew,1259,1
homebrew,1260,0.5
homebrew,1261,1
homebrew,1262,0.833333333
homebrew,1263,0.333333333
homebrew,1264,0.333333333
homebrew,1265,0.5
homebrew,1266,0.5
homebrew,1267,0.5
homebrew,1268,2
homebrew,1269,1
homebrew,1270,0.5
homebrew,1271,1
homebrew,1272,2
homebrew,1273,2.166666667
homebrew,1274,0.5
homebrew,1275,0.5
homebrew,1276,1
homebrew,1277,1.5
homebrew,1278,2
homebrew,1279,2
homebrew,1280,1
homebrew,1281,0.5
homebrew,1282,1
homebrew,1283,1
homebrew,1284,1
homebrew,1285,0.5
homebrew,1286,1
homebrew,1287,0.5
homebrew,1288,1
homebrew,1289,1
homebrew,1290,0.5
homebrew,1291,2
homebrew,1292,1
homebrew,1293,0.5
homebrew,1294,1
homebrew,1295,1.5
homebrew,1296,0.5
homebrew,1297,1
homebrew,1298,1
homebrew,1299,2
homebrew,1300,1
homebrew,1301,1
homebrew,1302,1
homebrew,1303,0.5
homebrew,1304,1
homebrew,1305,1
homebrew,1306,1
homebrew,1307,1
homebrew,1308,1
homebrew,1309,1
homebrew,1310,0.5
homebrew,1311,1
homebrew,1312,1
homebrew,1313,0.5
homebrew,1314,0.833333333
homebrew,1315,0.583333333
homebrew,1316,0.5
homebrew,1317,1
homebrew,1318,1
homebrew,1319,1
homebrew,1320,1
homebrew,1321,1
homebrew,1322,0.5
homebrew,1323,1
homebrew,1324,1
homebrew,1325,1
homebrew,1326,1.5
homebrew,1327,1
homebrew,1328,1
homebrew,1329,1
homebrew,1330,1
homebrew,1331,0.5
homebrew,1332,0.5
homebrew,1333,2
homebrew,1334,1
homebrew,1335,1
homebrew,1336,1.5
homebrew,1337,1
homebrew,1338,1
homebrew,1339,1
homebrew,1340,2
homebrew,1341,1
homebrew,1342,0.5
homebrew,1343,1
homebrew,1344,1
homebrew,1345,0.333333333
homebrew,1346,1.25
homebrew,1347,1
homebrew,1348,0.5
homebrew,1349,1
homebrew,1350,0.5
homebrew,1351,1
homebrew,1352,1
homebrew,1353,0.5
homebrew,1354,0.5
homebrew,1355,0.5
homebrew,1356,1
homebrew,1357,1
homebrew,1358,1.5
homebrew,1359,1
homebrew,1360,1
homebrew,1361,1
homebrew,1362,1
homebrew,1363,0.5
homebrew,1364,0.5
homebrew,1365,0.833333333
homebrew,1366,0.5
homebrew,1367,1
homebrew,1368,1
homebrew,1369,1
homebrew,1370,0.5
homebrew,1371,0.5
homebrew,1372,0.5
homebrew,1373,0.5
homebrew,1374,0.5
homebrew,1375,0.5
homebrew,1376,1.5
homebrew,1377,1
homebrew,1378,2
homebrew,1379,1
homebrew,1380,1
homebrew,1381,1
homebrew,1382,1
homebrew,1383,0.5
homebrew,1384,0.5
homebrew,1385,1
homebrew,1386,0.5
homebrew,1387,0.5
homebrew,1388,1
homebrew,1389,0.5
homebrew,1390,0.5
homebrew,1391,0.5
homebrew,1392,0.333333333
homebrew,1393,0.5
homebrew,1394,1
homebrew,1395,1
homebrew,1396,0.5
homebrew,1397,1
homebrew,1398,1
homebrew,1399,1.5
homebrew,1400,1
homebrew,1401,1
homebrew,1402,1.5
homebrew,1403,1
homebrew,1404,1
homebrew,1405,1
homebrew,1406,1
homebrew,1407,0.5
homebrew,1408,0.5
homebrew,1409,0.5
homebrew,1410,0.5
homebrew,1411,0.5
homebrew,1412,0.5
homebrew,1413,1
homebrew,1414,0.5
homebrew,1415,0.5
homebrew,1416,1
homebrew,1417,0.5
homebrew,1418,1
homebrew,1419,0.5
homebrew,1420,1
homebrew,1421,1
homebrew,1422,1
homebrew,1423,1
homebrew,1424,1
homebrew,1425,1
homebrew,1426,0.5
homebrew,1427,0.5
homebrew,1428,1
homebrew,1429,0.5
homebrew,1430,1
homebrew,1431,1
homebrew,1432,1
homebrew,1433,0.5
homebrew,1434,0.5
homebrew,1435,0.5
homebrew,1436,1
homebrew,1437,1
homebrew,1438,1
homebrew,1439,1
homebrew,1440,1.5
homebrew,1441,0.5
homebrew,1442,0.5
homebrew,1443,1
homebrew,1444,1
homebrew,1445,1
homebrew,1446,1
homebrew,1447,1
homebrew,1448,0.5
homebrew,1449,1
homebrew,1450,0.5
homebrew,1451,0.5
homebrew,1452,1
homebrew,1453,1
homebrew,1454,1
homebrew,1455,1
homebrew,1456,0.5
homebrew,1457,0.5
homebrew,1458,0.5
homebrew,1459,1
homebrew,1460,0.5
homebrew,1461,1
homebrew,1462,0.5
homebrew,1463,0.5
homebrew,1464,1
homebrew,1465,0.5
homebrew,1466,1
homebrew,1467,0.5
homebrew,1468,0.5
homebrew,1469,2
homebrew,1470,1
homebrew,1471,2
homebrew,1472,1
homebrew,1473,1
homebrew,1474,1
homebrew,1475,1
homebrew,1476,1
homebrew,1477,0.333333333
homebrew,1478,2.75
homebrew,1479,1
homebrew,1480,0.5
homebrew,1481,0.5
homebrew,1482,2
homebrew,1483,1
homebrew,1484,1
homebrew,1485,1.5
homebrew,1486,0.5
homebrew,1487,0.5
homebrew,1488,1
homebrew,1489,1
homebrew,1490,0.5
homebrew,1491,1
homebrew,1492,1
homebrew,1493,2
homebrew,1494,0.5
homebrew,1495,0.5
homebrew,1496,1
homebrew,1497,1.5
homebrew,1498,0.5
homebrew,1499,1.5
homebrew,1500,1
homebrew,1501,1
homebrew,1502,1
homebrew,1503,0.5
homebrew,1504,0.333333333
homebrew,1505,0.5
homebrew,1506,0.5
homebrew,1507,0.5
homebrew,1508,1
homebrew,1509,0.5
homebrew,1510,0.5
homebrew,1511,0.5
homebrew,1512,1
homebrew,1513,1
homebrew,1514,1
homebrew,1515,0.5
homebrew,1516,0.5
homebrew,1517,1
homebrew,1518,0.5
homebrew,1519,1
homebrew,1520,1
homebrew,1521,0.5
homebrew,1522,0.5
homebrew,1523,0.5
homebrew,1524,1
homebrew,1525,0.5
homebrew,1526,0.5
homebrew,1527,0.5
homebrew,1528,1
homebrew,1529,2
homebrew,1530,0.5
homebrew,1531,1
homebrew,1532,1
homebrew,1533,0.5
homebrew,1534,0.5
homebrew,1535,1
homebrew,1536,1
homebrew,1537,0.333333333
homebrew,1538,0.5
homebrew,1539,0.5
homebrew,1540,1
homebrew,1541,1
homebrew,1542,1
homebrew,1543,1
homebrew,1544,1
homebrew,1545,1
homebrew,1546,1
homebrew,1547,1
homebrew,1548,0.5
homebrew,1549,1
homebrew,1550,0.5
homebrew,1551,1
homebrew,1552,0.5
homebrew,1553,1
homebrew,1554,0.5
homebrew,1555,1
homebrew,1556,1
homebrew,1557,1
homebrew,1558,1
homebrew,1559,0.5
homebrew,1560,1
homebrew,1561,1
homebrew,1562,0.5
homebrew,1563,1
homebrew,1564,1
homebrew,1565,1
homebrew,1566,1.5
homebrew,1567,1
homebrew,1568,1
homebrew,1569,1
homebrew,1570,0.5
homebrew,1571,1
homebrew,1572,1.5
homebrew,1573,1
homebrew,1574,1
homebrew,1575,1
homebrew,1576,1
homebrew,1577,0.5
homebrew,1578,2.5
homebrew,1579,1
homebrew,1580,0.5
homebrew,1581,1
homebrew,1582,1
homebrew,1583,0.5
homebrew,1584,1
homebrew,1585,0.5
homebrew,1586,1
homebrew,1587,1
homebrew,1588,0.5
homebrew,1589,0.5
homebrew,1590,1
homebrew,1591,1
homebrew,1592,0.5
homebrew,1593,1
homebrew,1594,0.5
homebrew,1595,0.5
homebrew,1596,1
homebrew,1597,0.5
homebrew,1598,1
homebrew,1599,1
homebrew,1600,0.5
homebrew,1601,1
homebrew,1602,0.5
homebrew,1603,1
homebrew,1604,1
homebrew,1605,0.5
homebrew,1606,0.5
homebrew,1607,0.5
homebrew,1608,1
homebrew,1609,1
homebrew,1610,0.5
homebrew,1611,1
homebrew,1612,0.5
homebrew,1613,2.5
homebrew,1614,1
homebrew,1615,1
homebrew,1616,0.333333333
homebrew,1617,1
homebrew,1618,1
homebrew,1619,1
homebrew,1620,0.5
homebrew,1621,0.5
homebrew,1622,1
homebrew,1623,0.5
homebrew,1624,1
homebrew,1625,1
homebrew,1626,1
homebrew,1627,0.5
homebrew,1628,0.5
homebrew,1629,0.5
homebrew,1630,0.5
homebrew,1631,0.5
homebrew,1632,1
homebrew,1633,0.5
homebrew,1634,1
homebrew,1635,1
homebrew,1636,0.5
homebrew,1637,0.5
homebrew,1638,0.5
homebrew,1639,1
homebrew,1640,1
homebrew,1641,0.5
homebrew,1642,0.5
homebrew,1643,1
homebrew,1644,1
homebrew,1645,0.5
homebrew,1646,1
homebrew,1647,1
homebrew,1648,1
homebrew,1649,0.5
homebrew,1650,1
homebrew,1651,1
homebrew,1652,0.5
homebrew,1653,2
homebrew,1654,0.5
homebrew,1655,0.5
homebrew,1656,1
homebrew,1657,1
homebrew,1658,1
homebrew,1659,1
homebrew,1660,1
homebrew,1661,1
homebrew,1662,1
homebrew,1663,0.5
homebrew,1664,1
homebrew,1665,1
homebrew,1666,1
homebrew,1667,1
homebrew,1668,0.5
homebrew,1669,1
homebrew,1670,1
homebrew,1671,1
homebrew,1672,0.5
homebrew,1673,1
homebrew,1674,0.5
homebrew,1675,1
homebrew,1676,1
homebrew,1677,1
homebrew,1678,0.5
homebrew,1679,0.5
homebrew,1680,0.5
homebrew,1681,0.5
homebrew,1682,1
homebrew,1683,1
homebrew,1684,1
homebrew,1685,1
homebrew,1686,0.5
homebrew,1687,1
homebrew,1688,0.5
homebrew,1689,1
homebrew,1690,0.5
homebrew,1691,1
homebrew,1692,1
homebrew,1693,1
homebrew,1694,0.5
homebrew,1695,1
homebrew,1696,1
homebrew,1697,1
homebrew,1698,1
homebrew,1699,1
homebrew,1700,0.5
homebrew,1701,0.5
homebrew,1702,1
homebrew,1703,0.5
homebrew,1704,0.5
homebrew,1705,1
homebrew,1706,0.5
homebrew,1707,0.5
homebrew,1708,0.5
homebrew,1709,1
homebrew,1710,1
homebrew,1711,1
homebrew,1712,0.5
io.js,0,165.2833333
io.js,1,0.5
io.js,2,221.4166667
io.js,3,0.5
io.js,4,11
io.js,5,1
io.js,6,2
io.js,7,13
io.js,8,29
io.js,9,91
io.js,10,7.5
io.js,11,211.2833333
io.js,12,1
io.js,13,5
io.js,14,18.33333333
io.js,15,0.5
io.js,16,17.7
io.js,17,22.5
io.js,18,16.75
io.js,19,2.2
io.js,20,1.5
io.js,21,1
io.js,22,0.5
io.js,23,23.03333333
io.js,24,7.333333333
io.js,25,5.5
io.js,26,1.5
io.js,27,1.5
io.js,28,5
io.js,29,3
io.js,30,8.833333333
io.js,31,1
io.js,32,11.5
io.js,33,6
io.js,34,2
io.js,35,0.5
io.js,36,1
io.js,37,2.333333333
io.js,38,3
io.js,39,32.5
io.js,40,0.5
io.js,41,1.5
io.js,42,2.5
io.js,43,2.5
io.js,44,2
io.js,45,0.5
io.js,46,1
io.js,47,0.5
io.js,48,0.5
io.js,49,1
io.js,50,10.5
io.js,51,7
io.js,52,2.5
io.js,53,7
io.js,54,1
io.js,55,1
io.js,56,2
io.js,57,0.5
io.js,58,8
io.js,59,1
io.js,60,1
io.js,61,10
io.js,62,1
io.js,63,1
io.js,64,2
io.js,65,1
io.js,66,1
io.js,67,2
io.js,68,2.5
io.js,69,1
io.js,70,6
io.js,71,1
io.js,72,3
io.js,73,2
io.js,74,2
io.js,75,3.5
io.js,76,1.5
io.js,77,1
io.js,78,1
io.js,79,2
io.js,80,1
io.js,81,0.5
io.js,82,1
io.js,83,1
io.js,84,1
io.js,85,1
io.js,86,1
io.js,87,1
io.js,88,1.5
io.js,89,1
io.js,90,1.5
io.js,91,1
io.js,92,2
io.js,93,1
io.js,94,0.5
io.js,95,1.5
io.js,96,1
io.js,97,1
io.js,98,1
io.js,99,1
io.js,100,0.5
io.js,101,2
io.js,102,1
io.js,103,1
io.js,104,1
io.js,105,1.5
io.js,106,1
io.js,107,1
io.js,108,0.5
io.js,109,0.5
io.js,110,1
io.js,111,3
io.js,112,2.5
io.js,113,4
io.js,114,0.5
io.js,115,1
io.js,116,1
io.js,117,2
io.js,118,4.5
io.js,119,1
io.js,120,2
io.js,121,1
io.js,122,1
io.js,123,1
io.js,124,1
io.js,125,1
io.js,126,11
io.js,127,1
io.js,128,1
io.js,129,1
io.js,130,1
io.js,131,1
io.js,132,1
io.js,133,1
io.js,134,0.5
io.js,135,0.5
io.js,136,1
io.js,137,1
io.js,138,1
io.js,139,1
io.js,140,0.5
io.js,141,1
io.js,142,1
io.js,143,1
io.js,144,1
io.js,145,1
io.js,146,1
io.js,147,1
io.js,148,0.5
io.js,149,1
io.js,150,0.5
io.js,151,1
io.js,152,1
io.js,153,1
io.js,154,1
io.js,155,1
io.js,156,4
io.js,157,1
io.js,158,1
io.js,159,1
io.js,160,1
io.js,161,1
io.js,162,1
io.js,163,1.5
io.js,164,1
io.js,165,0.5
io.js,166,1
io.js,167,0.5
io.js,168,1
io.js,169,3
io.js,170,1
io.js,171,1
io.js,172,1
io.js,173,0.5
io.js,174,1
io.js,175,1
io.js,176,1
io.js,177,1
io.js,178,1
io.js,179,1
io.js,180,1
io.js,181,1
io.js,182,0.5
io.js,183,0.5
io.js,184,3.5
io.js,185,1
io.js,186,2
io.js,187,0.5
io.js,188,0.5
io.js,189,0.5
io.js,190,1
io.js,191,1
ipython,0,1
ipython,1,218.7
ipython,2,87.61666667
ipython,3,16.83333333
ipython,4,101.0833333
ipython,5,46.53333333
ipython,6,6.616666667
ipython,7,9.533333333
ipython,8,7.833333333
ipython,9,7.5
ipython,10,1.833333333
ipython,11,5.333333333
ipython,12,0.333333333
ipython,13,5.5
ipython,14,3
ipython,15,2.25
ipython,16,0.5
ipython,17,0.333333333
ipython,18,0.5
ipython,19,0.5
ipython,20,0.5
ipython,21,1.5
ipython,22,3.5
ipython,23,2
ipython,24,4.333333333
ipython,25,2
ipython,26,3
ipython,27,1
ipython,28,1
ipython,29,5.333333333
ipython,30,94.16666667
ipython,31,2.5
ipython,32,3.5
ipython,33,0.333333333
ipython,34,21.33333333
ipython,35,1
ipython,36,1
ipython,37,2
ipython,38,2.333333333
ipython,39,1
ipython,40,1
ipython,41,1
ipython,42,3.5
ipython,43,0.5
ipython,44,2
ipython,45,1.5
ipython,46,1.333333333
ipython,47,2.833333333
ipython,48,1.5
ipython,49,1
ipython,50,1
ipython,51,1
ipython,52,0.333333333
ipython,53,2
ipython,54,1
ipython,55,1
ipython,56,0.5
ipython,57,1
ipython,58,0.333333333
opencv,0,847.3333333
opencv,1,24.83333333
opencv,2,29.33333333
opencv,3,42
opencv,4,50.33333333
opencv,5,42.33333333
opencv,6,3.666666667
opencv,7,9.666666667
opencv,8,54.5
opencv,9,415.1666667
opencv,10,4.5
opencv,11,13
opencv,12,1
opencv,13,1
opencv,14,2
opencv,15,4
opencv,16,0.5
opencv,17,9.5
opencv,18,9.5
opencv,19,5.333333333
opencv,20,3
opencv,21,1
opencv,22,2
opencv,23,1.5
opencv,24,1
opencv,25,3.5
opencv,26,94.33333333
opencv,27,9
opencv,28,15.5
opencv,29,2
opencv,30,3
opencv,31,1
opencv,32,1
opencv,33,2
opencv,34,11.5
opencv,35,0.5
opencv,36,2.5
opencv,37,13.5
opencv,38,0.5
opencv,39,3
opencv,40,2
opencv,41,2.5
opencv,42,5
opencv,43,1
opencv,44,2
opencv,45,0.333333333
opencv,46,2
opencv,47,2
opencv,48,1
opencv,49,1.333333333
opencv,50,0.5
opencv,51,0.5
opencv,52,3
opencv,53,1.5
opencv,54,1.5
opencv,55,3.5
opencv,56,6.5
opencv,57,3.5
opencv,58,0.5
opencv,59,3
opencv,60,0.5
opencv,61,18
opencv,62,1
opencv,63,1
opencv,64,2.5
opencv,65,0.5
opencv,66,0.5
opencv,67,9
jade,0,130.8333333
jade,1,87.33333333
jade,2,20
jade,3,5.5
jade,4,9.5
jade,5,5
jade,6,4
jade,7,3
jade,8,5
jade,9,2.5
jade,10,0.5
jade,11,1
jade,12,1.5
jade,13,2
jade,14,0.833333333
jade,15,1
jade,16,5.5
jade,17,2
jade,18,1
jade,19,8
jade,20,2
jade,21,2
jade,22,2
mustache.js,0,3
mustache.js,1,2
mustache.js,2,84.83333333
mustache.js,3,12.83333333
mustache.js,4,1.333333333
mustache.js,5,2
mustache.js,6,2
mustache.js,7,1.5
mustache.js,8,2
mustache.js,9,0.5
mustache.js,10,0.5
mustache.js,11,1
mustache.js,12,0.5
mustache.js,13,1.5
mustache.js,14,1
mustache.js,15,2
mustache.js,16,0.5
mustache.js,17,1
mustache.js,18,1
backbone,0,7.25
backbone,1,3
backbone,2,3.25
backbone,3,1
backbone,4,0.25
backbone,5,0.25
jekyll,0,75.5
jekyll,1,10.66666667
jekyll,2,6.833333333
jekyll,3,2
jekyll,4,2
jekyll,5,7.333333333
jekyll,6,7.5
jekyll,7,1
jekyll,8,1
jekyll,9,5.5
jekyll,10,3.5
jekyll,11,1
jekyll,12,0.333333333
jekyll,13,1
jekyll,14,1
jekyll,15,4.5
jekyll,16,0.5
jekyll,17,3
jekyll,18,0.5
jekyll,19,0.5
jekyll,20,3
jekyll,21,2
jekyll,22,2
jekyll,23,0.5
jekyll,24,0.5
jekyll,25,1
jekyll,26,2.5
jekyll,27,0.833333333
jekyll,28,2
jekyll,29,0.5
jekyll,30,1
jekyll,31,1
jekyll,32,2
jekyll,33,1
jekyll,34,0.5
jekyll,35,0.5
jekyll,36,0.5
jekyll,37,0.5
jekyll,38,0.5
jekyll,39,1
jekyll,40,0.5
intellij-community,0,1340.783333
intellij-community,1,4401.516667
intellij-community,2,1687.533333
intellij-community,3,7518.916667
intellij-community,4,1470.683333
intellij-community,5,160.3666667
intellij-community,6,625.8666667
intellij-community,7,292.5
intellij-community,8,666.6666667
intellij-community,9,176
intellij-community,10,749.1666667
intellij-community,11,3479.233333
intellij-community,12,3334.4
intellij-community,13,87.75
intellij-community,14,314
intellij-community,15,3440.466667
intellij-community,16,718.2833333
intellij-community,17,501.5333333
intellij-community,18,552.2833333
intellij-community,19,119.4166667
intellij-community,20,1686.833333
intellij-community,21,1.333333333
intellij-community,22,126.5
intellij-community,23,3.5
intellij-community,24,8.333333333
intellij-community,25,2002
intellij-community,26,412.5
intellij-community,27,67.28333333
intellij-community,28,70.25
intellij-community,29,1.5
intellij-community,30,50.25
intellij-community,31,3896.383333
intellij-community,32,1701.166667
intellij-community,33,1055.75
intellij-community,34,275.8333333
intellij-community,35,150
intellij-community,36,835.95
intellij-community,37,117.5
intellij-community,38,64.83333333
intellij-community,39,287.7
intellij-community,40,12.83333333
intellij-community,41,20.5
intellij-community,42,42
intellij-community,43,118
intellij-community,44,2414
intellij-community,45,15.5
intellij-community,46,113.8333333
intellij-community,47,136.6666667
intellij-community,48,68.5
intellij-community,49,7.5
intellij-community,50,12.5
intellij-community,51,225
intellij-community,52,179.9166667
intellij-community,53,135.6666667
intellij-community,54,146.3333333
intellij-community,55,44.7
intellij-community,56,956.3666667
intellij-community,57,67
intellij-community,58,80.58333333
intellij-community,59,333.3333333
intellij-community,60,2
intellij-community,61,64.33333333
intellij-community,62,16.83333333
intellij-community,63,325.3333333
intellij-community,64,1
intellij-community,65,252.8333333
intellij-community,66,0.5
intellij-community,67,66.33333333
intellij-community,68,3
intellij-community,69,79.5
intellij-community,70,495
intellij-community,71,118.4166667
intellij-community,72,9
intellij-community,73,35.33333333
intellij-community,74,0.5
intellij-community,75,1
intellij-community,76,508.6666667
intellij-community,77,51.33333333
intellij-community,78,5
intellij-community,79,2.5
intellij-community,80,10.66666667
intellij-community,81,129.1666667
intellij-community,82,23.83333333
intellij-community,83,22
intellij-community,84,3.833333333
intellij-community,85,0.5
intellij-community,86,281
intellij-community,87,363.6666667
intellij-community,88,21
intellij-community,89,8.5
intellij-community,90,337.5
intellij-community,91,0.5
intellij-community,92,9.5
intellij-community,93,7.833333333
intellij-community,94,1
intellij-community,95,298.6666667
intellij-community,96,606.25
intellij-community,97,119.3333333
intellij-community,98,335.1666667
intellij-community,99,14.5
intellij-community,100,1
intellij-community,101,9
intellij-community,102,1
intellij-community,103,5.5
intellij-community,104,1
intellij-community,105,48.66666667
intellij-community,106,881.3333333
intellij-community,107,19.16666667
intellij-community,108,4
intellij-community,109,1
intellij-community,110,3.5
intellij-community,111,238.5
intellij-community,112,0.5
intellij-community,113,1.5
intellij-community,114,1
intellij-community,115,21
intellij-community,116,1
intellij-community,117,17.5
intellij-community,118,3
intellij-community,119,1
intellij-community,120,1.5
intellij-community,121,1
intellij-community,122,39.83333333
intellij-community,123,1
intellij-community,124,66.83333333
intellij-community,125,34.83333333
intellij-community,126,2
intellij-community,127,0.5
intellij-community,128,2.5
intellij-community,129,22
intellij-community,130,124.6666667
intellij-community,131,4
intellij-community,132,14.5
intellij-community,133,1
intellij-community,134,0.5
intellij-community,135,1.5
intellij-community,136,1
intellij-community,137,4
intellij-community,138,96.66666667
intellij-community,139,9
intellij-community,140,1
intellij-community,141,1
intellij-community,142,1
intellij-community,143,195.8333333
intellij-community,144,25.5
intellij-community,145,0.5
intellij-community,146,6.166666667
intellij-community,147,40.33333333
intellij-community,148,9
intellij-community,149,172.8333333
intellij-community,150,2
intellij-community,151,0.5
capybara,0,75.83333333
capybara,1,0.5
capybara,2,2
capybara,3,1.5
capybara,4,19.5
capybara,5,15.83333333
capybara,6,0.5
capybara,7,2.5
capybara,8,1.5
capybara,9,3
capybara,10,6.833333333
capybara,11,0.5
capybara,12,1
capybara,13,0.5
capybara,14,1
capybara,15,0.5
capybara,16,1
capybara,17,1
capybara,18,1
capybara,19,1
capybara,20,1
capybara,21,1.5
capybara,22,0.5
capybara,23,0.5
capybara,24,1
capybara,25,1
capybara,26,1
capybara,27,0.5
capybara,28,1
capybara,29,1
vowpal_wabbit,0,1.333333333
vowpal_wabbit,1,53.41666667
vowpal_wabbit,2,109.8333333
vowpal_wabbit,3,1.166666667
vowpal_wabbit,4,19.25
vowpal_wabbit,5,2.083333333
vowpal_wabbit,6,1.916666667
vowpal_wabbit,7,0.333333333
vowpal_wabbit,8,2.833333333
vowpal_wabbit,9,1
vowpal_wabbit,10,20.66666667
vowpal_wabbit,11,3.166666667
vowpal_wabbit,12,2.5
vowpal_wabbit,13,1
vowpal_wabbit,14,10.5
vowpal_wabbit,15,1
vowpal_wabbit,16,5
vowpal_wabbit,17,1
vowpal_wabbit,18,0.5
vowpal_wabbit,19,1
vowpal_wabbit,20,1
vowpal_wabbit,21,1
vowpal_wabbit,22,2
vowpal_wabbit,23,1
vowpal_wabbit,24,0.5
vowpal_wabbit,25,0.5
vowpal_wabbit,26,0.5
vowpal_wabbit,27,1.5
vowpal_wabbit,28,0.5
vowpal_wabbit,29,1
joomla-cms,0,286.0833333
joomla-cms,1,476.1833333
joomla-cms,2,137.7833333
joomla-cms,3,149.5
joomla-cms,4,544.9166667
joomla-cms,5,2.5
joomla-cms,6,15.55
joomla-cms,7,3.283333333
joomla-cms,8,161.4666667
joomla-cms,9,1.5
joomla-cms,10,160.4666667
joomla-cms,11,65.75
joomla-cms,12,14.25
joomla-cms,13,11.46666667
joomla-cms,14,57.31666667
joomla-cms,15,36.03333333
joomla-cms,16,5.5
joomla-cms,17,162
joomla-cms,18,12.33333333
joomla-cms,19,0.75
joomla-cms,20,144.4
joomla-cms,21,0.583333333
joomla-cms,22,12.86666667
joomla-cms,23,7.216666667
joomla-cms,24,2.816666667
joomla-cms,25,80.36666667
joomla-cms,26,48.33333333
joomla-cms,27,9.666666667
joomla-cms,28,19.61666667
joomla-cms,29,7
joomla-cms,30,1.5
joomla-cms,31,35.5
joomla-cms,32,0.5
joomla-cms,33,8.166666667
joomla-cms,34,15.5
joomla-cms,35,8.5
joomla-cms,36,5.5
joomla-cms,37,2
joomla-cms,38,16
joomla-cms,39,4.25
joomla-cms,40,1
joomla-cms,41,9.333333333
joomla-cms,42,2.5
joomla-cms,43,2.5
joomla-cms,44,20
joomla-cms,45,0.5
joomla-cms,46,1.5
joomla-cms,47,0.5
joomla-cms,48,3
joomla-cms,49,0.5
joomla-cms,50,2.5
joomla-cms,51,1
joomla-cms,52,1
joomla-cms,53,7
joomla-cms,54,4
joomla-cms,55,2.5
joomla-cms,56,2.5
joomla-cms,57,0.333333333
joomla-cms,58,24.16666667
joomla-cms,59,11
joomla-cms,60,62
joomla-cms,61,2
joomla-cms,62,1.5
joomla-cms,63,11
joomla-cms,64,3
joomla-cms,65,1.416666667
joomla-cms,66,0.5
joomla-cms,67,1
joomla-cms,68,24.33333333
joomla-cms,69,2.5
joomla-cms,70,12.5
joomla-cms,71,5
jquery,0,9.333333333
jquery,1,4.333333333
jquery,2,44.41666667
jquery,3,27.08333333
jquery,4,30.58333333
jquery,5,22.33333333
jquery,6,2
jquery,7,0.5
jquery,8,6.5
jquery,9,5.583333333
jquery,10,9.333333333
jquery,11,3.333333333
jquery,12,4.666666667
jquery,13,0.5
jquery,14,0.5
jquery,15,0.5
jquery,16,0.5
jquery,17,1
jquery,18,0.5
jquery,19,3.5
jquery,20,0.5
jquery,21,0.5
jquery-ui,0,200.95
jquery-ui,1,110.95
jquery-ui,2,47.2
jquery-ui,3,17.5
jquery-ui,4,18.53333333
jquery-ui,5,1
jquery-ui,6,32.25
jquery-ui,7,3.333333333
jquery-ui,8,3.5
jquery-ui,9,5.166666667
jquery-ui,10,12
jquery-ui,11,18.36666667
jquery-ui,12,4.416666667
jquery-ui,13,2.5
jquery-ui,14,0.5
jquery-ui,15,0.833333333
jquery-ui,16,0.5
jquery-ui,17,0.5
jquery-ui,18,0.5
jquery-ui,19,0.5
jquery-ui,20,0.5
jquery-ui,21,0.5
jquery-ui,22,0.5
jquery-ui,23,0.5
jquery-ui,24,0.5
jquery-ui,25,0.5
jquery-ui,26,0.5
jquery-ui,27,0.5
jquery-ui,28,0.5
jquery-ui,29,1
jquery-ui,30,0.5
jquery-ui,31,0.5
jquery-ui,32,1
jquery-ui,33,0.5
requirejs,0,573.5
requirejs,1,0.5
requirejs,2,31.5
requirejs,3,0.5
requirejs,4,2
requirejs,5,0.5
requirejs,6,0.5
requirejs,7,3
requirejs,8,1
formtastic,0,113.0833333
formtastic,1,3.083333333
formtastic,2,1.333333333
formtastic,3,0.5
formtastic,4,10.5
formtastic,5,3
formtastic,6,2.583333333
formtastic,7,2.666666667
formtastic,8,2
formtastic,9,2
formtastic,10,1.5
formtastic,11,1
formtastic,12,1.25
formtastic,13,1
formtastic,14,2
formtastic,15,0.5
formtastic,16,1
formtastic,17,0.5
formtastic,18,2
formtastic,19,0.5
formtastic,20,1
formtastic,21,1
kivy,0,12
kivy,1,1.5
kivy,2,225.0833333
kivy,3,32.41666667
kivy,4,9
kivy,5,0.5
kivy,6,1.75
kivy,7,1
kivy,8,0.75
kivy,9,11
kivy,10,0.5
kivy,11,4.833333333
kivy,12,2
kivy,13,1
kivy,14,0.333333333
kivy,15,4
kivy,16,1
kivy,17,2.5
kivy,18,0.5
kivy,19,1
kivy,20,2.5
kivy,21,0.5
kivy,22,0.5
kivy,23,0.333333333
kivy,24,1
kivy,25,1
kivy,26,1
kivy,27,0.5
kivy,28,0.5
kivy,29,0.5
ion,0,114
ion,1,1
assetic,0,168.5
assetic,1,3.5
assetic,2,2
assetic,3,7
assetic,4,3
assetic,5,3
assetic,6,2
assetic,7,1
assetic,8,2
assetic,9,1
assetic,10,2.5
assetic,11,1
assetic,12,2
assetic,13,5
assetic,14,1.5
assetic,15,1
assetic,16,3
assetic,17,2.5
assetic,18,1.5
assetic,19,1.5
assetic,20,1.5
assetic,21,3.5
assetic,22,3.5
assetic,23,2
assetic,24,5.5
assetic,25,1
assetic,26,0.5
assetic,27,1
Leaflet,0,117
Leaflet,1,13
Leaflet,2,2
Leaflet,3,0.5
Leaflet,4,8
Leaflet,5,1
Leaflet,6,1
Leaflet,7,1
Leaflet,8,1
Leaflet,9,6
Leaflet,10,1.5
Leaflet,11,1
Leaflet,12,4
Leaflet,13,0.5
Leaflet,14,1.5
Leaflet,15,0.5
Leaflet,16,1
Leaflet,17,1
Leaflet,18,0.5
less.js,0,43.5
less.js,1,234.5
less.js,2,1
less.js,3,0.5
less.js,4,1
less.js,5,2.5
less.js,6,7.5
less.js,7,1.5
less.js,8,2
less.js,9,19.5
less.js,10,2.5
less.js,11,2.5
less.js,12,0.5
less.js,13,4
less.js,14,17.5
less.js,15,0.5
less.js,16,3
less.js,17,2
less.js,18,3
less.js,19,3
less.js,20,2
less.js,21,1
less.js,22,1
less.js,23,1
less.js,24,2
less.js,25,1
less.js,26,2
less.js,27,3
less.js,28,2.5
less.js,29,1
less.js,30,1
less.js,31,0.5
less.js,32,1
libgdx,0,210.6666667
libgdx,1,0.833333333
libgdx,2,1356.166667
libgdx,3,401.6666667
libgdx,4,1.833333333
libgdx,5,11.66666667
libgdx,6,1
libgdx,7,1.833333333
libgdx,8,2
libgdx,9,1
libgdx,10,7
libgdx,11,4
libgdx,12,0.5
libgdx,13,730.6666667
libgdx,14,20
libgdx,15,247.1666667
libgdx,16,10
libgdx,17,4
libgdx,18,0.5
libgdx,19,6
libgdx,20,6
libgdx,21,3
libgdx,22,7.833333333
libgdx,23,9.833333333
libgdx,24,2
libgdx,25,1.5
libgdx,26,7.5
libgdx,27,1.5
libgdx,28,13
libgdx,29,1
libgdx,30,136.5
libgdx,31,1
libgdx,32,1
libgdx,33,1.5
libgdx,34,2.333333333
libgdx,35,4
libgdx,36,2
libgdx,37,6.5
libgdx,38,86
libgdx,39,2.5
libgdx,40,0.5
libgdx,41,2.5
libgdx,42,4
libgdx,43,2
libgdx,44,0.5
libgdx,45,0.5
libgdx,46,0.833333333
libgdx,47,1.833333333
libgdx,48,0.5
libgdx,49,2.5
libgdx,50,1.5
libgdx,51,1
libgdx,52,2.833333333
libgdx,53,1
libgdx,54,0.5
libgdx,55,1
libgdx,56,1
libgdx,57,1
libgdx,58,0.5
libgdx,59,1
libgdx,60,1
libgdx,61,1
libgdx,62,1
libgdx,63,1
Mailpile,0,175.5
Mailpile,1,120
Mailpile,2,9.5
Mailpile,3,0.5
Mailpile,4,0.5
Mailpile,5,3
Mailpile,6,0.5
Mailpile,7,2.5
Mailpile,8,2.5
Mailpile,9,0.5
Mailpile,10,0.5
Mailpile,11,0.5
Mailpile,12,1
Mailpile,13,1
d3,0,427.5
d3,1,1.5
d3,2,53.5
d3,3,1.5
d3,4,0.5
d3,5,1.5
d3,6,2
d3,7,2
d3,8,2
d3,9,0.5
d3,10,2
d3,11,2
d3,12,1
d3,13,1
d3,14,1
d3,15,2
d3,16,0.5
d3,17,0.5
d3,18,0.5
d3,19,1
d3,20,1
backup,0,135.6666667
backup,1,37.16666667
backup,2,1
backup,3,2
backup,4,0.5
backup,5,2
backup,6,0.833333333
backup,7,2
backup,8,2
backup,9,1
backup,10,2
backup,11,2
backup,12,0.5
backup,13,1
backup,14,2
backup,15,2
backup,16,0.833333333
backup,17,2
backup,18,1
backup,19,1
backup,20,2
backup,21,0.5
backup,22,1
meteor,0,130.35
meteor,1,132.6166667
meteor,2,39.15
meteor,3,38.5
meteor,4,46.95
meteor,5,51.1
meteor,6,0.5
meteor,7,2.333333333
meteor,8,2.833333333
meteor,9,23.66666667
meteor,10,4.583333333
meteor,11,1.95
meteor,12,0.333333333
meteor,13,25.78333333
meteor,14,3
meteor,15,29.53333333
meteor,16,8.2
meteor,17,16.08333333
meteor,18,90.2
meteor,19,0.5
meteor,20,3.5
meteor,21,1
meteor,22,0.5
meteor,23,0.333333333
meteor,24,2.5
vagrant,0,654.8333333
vagrant,1,1
vagrant,2,1
vagrant,3,0.5
vagrant,4,26.5
vagrant,5,1
vagrant,6,8.5
vagrant,7,51.5
vagrant,8,1
vagrant,9,1.5
vagrant,10,21.5
vagrant,11,0.5
vagrant,12,2.5
vagrant,13,1.5
vagrant,14,0.5
vagrant,15,4
vagrant,16,0.5
vagrant,17,6.5
vagrant,18,4
vagrant,19,20.5
vagrant,20,3
vagrant,21,7.5
vagrant,22,1
vagrant,23,4.5
vagrant,24,2
vagrant,25,6
vagrant,26,0.5
vagrant,27,1.5
vagrant,28,6.5
vagrant,29,4
vagrant,30,11.5
vagrant,31,1
vagrant,32,5
vagrant,33,2
vagrant,34,0.5
vagrant,35,5
vagrant,36,0.5
vagrant,37,2
vagrant,38,0.5
vagrant,39,0.5
vagrant,40,4
vagrant,41,3.5
vagrant,42,1
vagrant,43,0.5
vagrant,44,1
vagrant,45,0.5
vagrant,46,1.5
vagrant,47,0.5
vagrant,48,0.5
vagrant,49,0.5
vagrant,50,0.5
vagrant,51,0.5
vagrant,52,1.5
vagrant,53,0.5
vagrant,54,4.833333333
vagrant,55,1.333333333
vagrant,56,1
vagrant,57,0.5
vagrant,58,1.5
vagrant,59,1.5
vagrant,60,2.5
vagrant,61,1
vagrant,62,4
vagrant,63,0.5
vagrant,64,0.5
vagrant,65,0.5
vagrant,66,1
vagrant,67,1
vagrant,68,2
vagrant,69,0.5
vagrant,70,1.5
vagrant,71,13
vagrant,72,2
vagrant,73,0.5
vagrant,74,1
vagrant,75,1
vagrant,76,0.5
vagrant,77,0.5
flask,0,45.83333333
flask,1,1
flask,2,0.333333333
flask,3,0.833333333
flask,4,2
flask,5,8
flask,6,1
moment,0,1
moment,1,0.333333333
moment,2,38.91666667
moment,3,90.66666667
moment,4,1
moment,5,5
moment,6,1
moment,7,2
moment,8,0.833333333
moment,9,3.166666667
moment,10,0.833333333
moment,11,1
moment,12,1.5
moment,13,1.5
moment,14,1
moment,15,1.5
moment,16,1
moment,17,1
moment,18,0.5
moment,19,1
moment,20,0.5
moment,21,1
moment,22,0.5
moment,23,1.833333333
moment,24,0.333333333
moment,25,1
moment,26,0.333333333
moment,27,0.833333333
moment,28,0.333333333
moment,29,1
moment,30,0.833333333
moment,31,1
moment,32,1.5
moment,33,0.333333333
moment,34,1.5
moment,35,1
moment,36,1
moment,37,0.833333333
moment,38,1
moment,39,1
moment,40,1
moment,41,0.5
moment,42,1
moment,43,1
moment,44,1
moment,45,0.666666667
moment,46,0.666666667
moment,47,0.833333333
moment,48,1
moment,49,1
moment,50,1
moment,51,0.833333333
moment,52,1
moment,53,0.5
moment,54,1
moment,55,0.5
moment,56,1
moment,57,1
moment,58,0.833333333
moment,59,0.833333333
moment,60,1
moment,61,1
moment,62,1
moment,63,1
moment,64,1
moment,65,1
moment,66,0.666666667
moment,67,1
moment,68,1
moment,69,0.25
moment,70,0.25
moment,71,0.833333333
moment,72,3
moment,73,1
moment,74,4.166666667
moment,75,0.5
moment,76,0.5
moment,77,0.5
moment,78,0.25
moment,79,0.25
moment,80,0.25
moment,81,1
moment,82,1
moment,83,0.5
moment,84,0.5
moment,85,1
moment,86,0.5
moment,87,1
moment,88,0.5
mongoid,0,599.8333333
mongoid,1,1.5
mongoid,2,35.33333333
mongoid,3,0.5
mongoid,4,2
mongoid,5,3.5
mongoid,6,5
mongoid,7,1.5
mongoid,8,0.5
mongoid,9,0.5
mongoid,10,0.5
mongoid,11,0.333333333
mongoid,12,5.5
mongoid,13,2
mongoid,14,1
mongoid,15,1
mongoid,16,0.5
mongoid,17,0.5
mongoid,18,1
mongoid,19,8.5
mongoid,20,1.5
mongoid,21,0.5
mongoid,22,1
mongoid,23,0.5
mongoid,24,0.5
mongoid,25,1
mongoid,26,0.5
mongoid,27,1.5
mongoid,28,1.5
mongoid,29,1
mongoid,30,1
mongoid,31,1
mongoid,32,1
mongoid,33,0.5
mongoid,34,1
mongoid,35,1
mongoid,36,0.5
mongoid,37,0.5
mongoid,38,0.5
mongoid,39,0.5
pdf.js,0,28.83333333
pdf.js,1,18.5
pdf.js,2,5.5
pdf.js,3,0.5
pdf.js,4,8.25
pdf.js,5,53.25
pdf.js,6,2.5
pdf.js,7,10.75
pdf.js,8,2.25
pdf.js,9,2.5
pdf.js,10,1
pdf.js,11,0.5
pdf.js,12,2.333333333
pdf.js,13,4.5
pdf.js,14,3.333333333
pdf.js,15,0.5
pdf.js,16,1
pdf.js,17,0.333333333
pdf.js,18,1
pdf.js,19,1
pdf.js,20,2.5
pdf.js,21,0.5
pdf.js,22,2.333333333
pdf.js,23,1.333333333
three.js,0,150.25
three.js,1,41
three.js,2,0.5
three.js,3,24.75
three.js,4,0.5
three.js,5,1
three.js,6,0.5
three.js,7,1
three.js,8,0.5
three.js,9,47.58333333
three.js,10,3.25
three.js,11,1
three.js,12,0.5
three.js,13,1.333333333
three.js,14,1
three.js,15,0.5
three.js,16,2
three.js,17,46.5
three.js,18,0.333333333
three.js,19,0.5
three.js,20,1
three.js,21,1.5
three.js,22,81
three.js,23,0.5
three.js,24,0.5
Flashlight,0,568.6666667
Flashlight,1,0.5
Flashlight,2,1
Flashlight,3,2
Flashlight,4,2
Flashlight,5,3
Flashlight,6,2
Flashlight,7,4
Flashlight,8,13.5
Flashlight,9,11
Flashlight,10,1
Flashlight,11,4.5
Flashlight,12,1
Flashlight,13,3
Flashlight,14,6
Flashlight,15,6
Flashlight,16,2
Flashlight,17,1.5
Flashlight,18,1
Flashlight,19,2
Flashlight,20,1.5
Flashlight,21,2
Flashlight,22,2
Flashlight,23,1
Flashlight,24,1
Flashlight,25,1
Flashlight,26,1
Flashlight,27,14
Flashlight,28,4.5
Flashlight,29,13.83333333
Flashlight,30,58
Flashlight,31,2.5
Flashlight,32,1
Flashlight,33,1
Flashlight,34,1.5
Flashlight,35,1
Flashlight,36,1.833333333
Flashlight,37,1
Flashlight,38,2
Flashlight,39,1
Flashlight,40,0.333333333
Flashlight,41,2
Flashlight,42,0.5
Flashlight,43,2
Flashlight,44,0.5
Flashlight,45,1
Flashlight,46,1
Flashlight,47,1
Flashlight,48,1
Flashlight,49,4
Flashlight,50,1
Flashlight,51,1.5
Flashlight,52,1
Flashlight,53,1
Flashlight,54,0.333333333
Flashlight,55,1
Flashlight,56,1
Flashlight,57,1.5
Flashlight,58,0.5
Flashlight,59,3
Flashlight,60,1
Flashlight,61,0.5
Flashlight,62,1
netty,0,914.6666667
netty,1,191.8333333
netty,2,4.5
netty,3,21.16666667
netty,4,1
netty,5,2.5
netty,6,2.5
netty,7,53.83333333
netty,8,64.83333333
netty,9,0.5
netty,10,2
netty,11,0.5
netty,12,10.83333333
netty,13,3.5
netty,14,1
netty,15,4.333333333
netty,16,36
netty,17,38
netty,18,7.5
netty,19,7.5
netty,20,11.16666667
netty,21,1.5
netty,22,1
netty,23,3.5
netty,24,1
netty,25,0.5
netty,26,1
netty,27,26
netty,28,3
netty,29,23.5
netty,30,12
netty,31,5.833333333
netty,32,15
netty,33,1.5
netty,34,3.5
netty,35,0.5
netty,36,0.5
netty,37,12
netty,38,18
netty,39,1.5
netty,40,4
netty,41,1
netty,42,2.5
netty,43,1
netty,44,1
netty,45,1.5
netty,46,19.83333333
netty,47,2.5
netty,48,37.5
netty,49,4
netty,50,1
netty,51,0.5
netty,52,1
netty,53,0.333333333
netty,54,0.5
netty,55,1
netty,56,0.333333333
netty,57,1
netty,58,2.5
AndEngine,0,597.5
AndEngine,1,0.5
AndEngine,2,1
odoo,0,5.333333333
odoo,1,0.333333333
odoo,2,20.28333333
odoo,3,9.333333333
odoo,4,161.0666667
odoo,5,2.5
odoo,6,4.333333333
odoo,7,19.2
odoo,8,19.2
odoo,9,56.78333333
odoo,10,146
odoo,11,16.66666667
odoo,12,3.833333333
odoo,13,37.08333333
odoo,14,43.83333333
odoo,15,50.9
odoo,16,0.5
odoo,17,19.36666667
odoo,18,12.33333333
odoo,19,2.833333333
odoo,20,30.91666667
odoo,21,16.33333333
odoo,22,19.28333333
odoo,23,8.5
odoo,24,6
odoo,25,1.5
odoo,26,4.866666667
odoo,27,10.83333333
odoo,28,42.26666667
odoo,29,15.66666667
odoo,30,0.333333333
odoo,31,26.66666667
odoo,32,144.5333333
odoo,33,137.65
odoo,34,2.666666667
odoo,35,16.2
odoo,36,8.5
odoo,37,10.33333333
odoo,38,14.5
odoo,39,4.333333333
odoo,40,5.166666667
odoo,41,26.58333333
odoo,42,35.66666667
odoo,43,56.25
odoo,44,4.166666667
odoo,45,1.333333333
odoo,46,3
odoo,47,2.333333333
odoo,48,3
odoo,49,138.9166667
odoo,50,1.833333333
odoo,51,1.5
odoo,52,2
odoo,53,1.833333333
odoo,54,45.66666667
odoo,55,7.583333333
odoo,56,8
odoo,57,0.5
odoo,58,4
odoo,59,5.833333333
odoo,60,3
odoo,61,2.5
odoo,62,4
odoo,63,0.5
odoo,64,0.333333333
odoo,65,0.5
odoo,66,9.333333333
odoo,67,10.08333333
odoo,68,6
odoo,69,23.08333333
odoo,70,2.583333333
odoo,71,1.5
odoo,72,8.25
odoo,73,201.7
odoo,74,20.5
odoo,75,6.166666667
odoo,76,28.33333333
odoo,77,8
odoo,78,1.333333333
odoo,79,3.833333333
odoo,80,10.16666667
odoo,81,8
odoo,82,7.5
odoo,83,1.833333333
odoo,84,22.66666667
odoo,85,23.16666667
odoo,86,99.33333333
odoo,87,2.833333333
odoo,88,0.833333333
odoo,89,1
odoo,90,1
odoo,91,0.5
odoo,92,5.083333333
odoo,93,1.833333333
odoo,94,2.833333333
odoo,95,7.333333333
odoo,96,1.666666667
odoo,97,6.333333333
odoo,98,13
odoo,99,3
odoo,100,2
odoo,101,6.583333333
odoo,102,1.75
odoo,103,15.16666667
odoo,104,4.5
odoo,105,1
odoo,106,1
odoo,107,1
odoo,108,2.833333333
odoo,109,48
odoo,110,0.5
odoo,111,4
odoo,112,2.5
odoo,113,3
odoo,114,5
odoo,115,2.5
odoo,116,1
odoo,117,0.5
odoo,118,10
odoo,119,3
odoo,120,0.5
odoo,121,1.5
odoo,122,1.5
odoo,123,1
odoo,124,1
odoo,125,2.5
odoo,126,6
odoo,127,0.5
odoo,128,4
odoo,129,2
odoo,130,1.5
odoo,131,11.5
odoo,132,1
odoo,133,0.5
odoo,134,1
odoo,135,0.5
odoo,136,1.5
odoo,137,0.5
odoo,138,1.5
odoo,139,1.5
odoo,140,2
odoo,141,1.5
odoo,142,2
odoo,143,2
odoo,144,0.5
odoo,145,1.5
odoo,146,5.5
odoo,147,6.166666667
odoo,148,0.5
odoo,149,0.5
odoo,150,1
odoo,151,4
odoo,152,1.5
odoo,153,2
odoo,154,2
odoo,155,13.5
odoo,156,0.333333333
odoo,157,0.5
odoo,158,1
odoo,159,4.5
odoo,160,5.5
odoo,161,1
odoo,162,0.5
odoo,163,3
odoo,164,3
odoo,165,1
odoo,166,2
odoo,167,2
odoo,168,1.333333333
odoo,169,4.333333333
odoo,170,6.333333333
odoo,171,2.25
odoo,172,2.833333333
odoo,173,13.5
odoo,174,13.5
odoo,175,4
odoo,176,2.333333333
odoo,177,2
odoo,178,5
odoo,179,1.5
odoo,180,10
odoo,181,0.5
odoo,182,1
odoo,183,0.333333333
odoo,184,0.2
odoo,185,0.5
odoo,186,0.5
odoo,187,2
django-social-auth,0,67.41666667
django-social-auth,1,8.083333333
django-social-auth,2,2.25
django-social-auth,3,1.5
django-social-auth,4,1
django-social-auth,5,0.5
django-social-auth,6,0.5
django-social-auth,7,0.5
django-social-auth,8,0.5
django-social-auth,9,0.5
django-social-auth,10,0.5
django-social-auth,11,0.5
django-social-auth,12,0.333333333
django-social-auth,13,0.333333333
django-social-auth,14,1
django-social-auth,15,0.5
django-social-auth,16,1
django-social-auth,17,0.5
django-social-auth,18,0.5
django-social-auth,19,0.5
django-social-auth,20,0.333333333
django-social-auth,21,0.5
django-social-auth,22,1
django-social-auth,23,1
django-social-auth,24,0.5
django-social-auth,25,0.5
django-social-auth,26,1
django-social-auth,27,0.5
django-social-auth,28,0.5
django-social-auth,29,0.5
django-social-auth,30,1
django-social-auth,31,1
django-social-auth,32,0.5
django-social-auth,33,0.5
django-social-auth,34,0.5
django-social-auth,35,0.25
django-social-auth,36,0.5
django-social-auth,37,1.5
django-social-auth,38,0.5
openFrameworks,0,1028.733333
openFrameworks,1,37.41666667
openFrameworks,2,23.66666667
openFrameworks,3,2.5
openFrameworks,4,0.5
openFrameworks,5,25.75
openFrameworks,6,19
openFrameworks,7,537.3666667
openFrameworks,8,108.3333333
openFrameworks,9,0.5
openFrameworks,10,11.83333333
openFrameworks,11,1
openFrameworks,12,1.7
openFrameworks,13,25
openFrameworks,14,10.33333333
openFrameworks,15,3.666666667
openFrameworks,16,15.23333333
openFrameworks,17,1
openFrameworks,18,10.5
openFrameworks,19,28.2
openFrameworks,20,18.5
openFrameworks,21,0.5
openFrameworks,22,3.5
openFrameworks,23,8.533333333
openFrameworks,24,21.61666667
openFrameworks,25,0.5
openFrameworks,26,0.5
openFrameworks,27,0.5
openFrameworks,28,2.5
openFrameworks,29,7
openFrameworks,30,18.5
openFrameworks,31,3.5
openFrameworks,32,1.2
openFrameworks,33,0.333333333
openFrameworks,34,0.25
openFrameworks,35,1
openFrameworks,36,0.5
openFrameworks,37,0.833333333
openFrameworks,38,4
openFrameworks,39,4.5
openFrameworks,40,2
openFrameworks,41,6.5
openFrameworks,42,1.5
openFrameworks,43,1.5
openFrameworks,44,8
fnordmetric,0,1
fnordmetric,1,400
fnordmetric,2,16
phabricator,0,2656.5
phabricator,1,270.6666667
phabricator,2,81.5
phabricator,3,3
phabricator,4,0.5
phabricator,5,327.8333333
phabricator,6,116
phabricator,7,1.5
phabricator,8,110.1666667
phabricator,9,3
phabricator,10,5.333333333
phabricator,11,4.5
phabricator,12,9.666666667
phabricator,13,47.33333333
phabricator,14,15.33333333
phabricator,15,8.5
phabricator,16,6.5
phabricator,17,1
phabricator,18,0.5
phabricator,19,5.5
phabricator,20,0.5
phabricator,21,0.5
phabricator,22,1
phabricator,23,2
phabricator,24,1.5
phabricator,25,2
phabricator,26,3.5
phabricator,27,12
phabricator,28,5.666666667
phabricator,29,8
phabricator,30,0.5
phabricator,31,1
phabricator,32,5.666666667
phabricator,33,1.5
phabricator,34,0.5
phabricator,35,0.5
phabricator,36,1
phabricator,37,8
phabricator,38,2
phabricator,39,0.5
phabricator,40,0.5
phabricator,41,10.83333333
phabricator,42,1
phabricator,43,0.5
phabricator,44,1.5
phabricator,45,4.833333333
phabricator,46,1.5
phabricator,47,3
phabricator,48,0.5
phabricator,49,0.5
phabricator,50,0.5
phabricator,51,2
phabricator,52,4.5
phabricator,53,0.5
phabricator,54,4
phabricator,55,1.5
phabricator,56,1.333333333
phabricator,57,0.5
phabricator,58,0.5
phabricator,59,0.5
phabricator,60,2.5
phabricator,61,14.83333333
phabricator,62,1
phabricator,63,0.5
phabricator,64,0.5
phabricator,65,1
phabricator,66,1
phabricator,67,5
phabricator,68,1.5
phabricator,69,1
php-src,0,70.67777778
php-src,1,52.72777778
php-src,2,14.16666667
php-src,3,102.1833333
php-src,4,576.4520202
php-src,5,90.36868687
php-src,6,265.3686869
php-src,7,208.4020202
php-src,8,1017.974242
php-src,9,440.6333333
php-src,10,30.5
php-src,11,19.5
php-src,12,539.0833333
php-src,13,124.1666667
php-src,14,0.5
php-src,15,707.6020202
php-src,16,68.07424242
php-src,17,224.8666667
php-src,18,16.7
php-src,19,474.5833333
php-src,20,256.6242424
php-src,21,34.33333333
php-src,22,394.1666667
php-src,23,78.5
php-src,24,29.66666667
php-src,25,1
php-src,26,2
php-src,27,579.3833333
php-src,28,69.33333333
php-src,29,55
php-src,30,1
php-src,31,92.53333333
php-src,32,249.75
php-src,33,262.8333333
php-src,34,27.66666667
php-src,35,111.2909091
php-src,36,661.6666667
php-src,37,1.333333333
php-src,38,3.833333333
php-src,39,77.83333333
php-src,40,15.5
php-src,41,0.5
php-src,42,60.36666667
php-src,43,21.16666667
php-src,44,2
php-src,45,231.5333333
php-src,46,5
php-src,47,31.08333333
php-src,48,7
php-src,49,1
php-src,50,41.66666667
php-src,51,219.9166667
php-src,52,289.3944444
php-src,53,6.333333333
php-src,54,64.31868687
php-src,55,95.79090909
php-src,56,113.3333333
php-src,57,1.333333333
php-src,58,2.333333333
php-src,59,99.7
php-src,60,1050.1
php-src,61,50.33333333
php-src,62,43.66666667
php-src,63,1
php-src,64,1
php-src,65,5.5
php-src,66,16
php-src,67,5.5
php-src,68,1
php-src,69,813.6666667
php-src,70,45.16666667
php-src,71,0.333333333
php-src,72,33
php-src,73,0.5
php-src,74,0.5
php-src,75,1
php-src,76,100.5
php-src,77,1
php-src,78,2
php-src,79,1
php-src,80,4.666666667
php-src,81,282.5
php-src,82,4.333333333
php-src,83,25.25
php-src,84,28.5
php-src,85,623.5
php-src,86,79.33333333
php-src,87,36
php-src,88,16.66666667
php-src,89,9.5
php-src,90,208.75
php-src,91,8
php-src,92,184.1666667
php-src,93,2.333333333
php-src,94,22.83333333
php-src,95,4.5
php-src,96,3
php-src,97,81.36666667
php-src,98,1
php-src,99,1.416666667
php-src,100,1.5
php-src,101,29.5
php-src,102,1
php-src,103,14.16666667
php-src,104,2.083333333
php-src,105,4.5
php-src,106,7.833333333
php-src,107,114.5
php-src,108,1.5
php-src,109,22
php-src,110,3.5
php-src,111,1
php-src,112,5.833333333
php-src,113,23
php-src,114,4
php-src,115,1
php-src,116,158.5
php-src,117,88
php-src,118,93.75
php-src,119,6.5
php-src,120,22
php-src,121,1.5
php-src,122,13.5
php-src,123,4.333333333
php-src,124,25.25
php-src,125,9.5
php-src,126,2.583333333
php-src,127,1
php-src,128,3
php-src,129,1
php-src,130,1.083333333
php-src,131,4.5
php-src,132,1.5
php-src,133,2
php-src,134,1.166666667
php-src,135,0.5
php-src,136,1
php-src,137,1
php-src,138,100.6666667
php-src,139,51.66666667
php-src,140,375.6666667
php-src,141,7.333333333
php-src,142,22
php-src,143,8.2
php-src,144,0.5
php-src,145,0.333333333
php-src,146,20.33333333
php-src,147,2.5
php-src,148,1
php-src,149,25
php-src,150,1.5
php-src,151,3.5
php-src,152,5.366666667
php-src,153,14.33333333
php-src,154,6
php-src,155,1
php-src,156,4.7
php-src,157,1.5
php-src,158,115.4166667
php-src,159,2
php-src,160,2.033333333
php-src,161,2.5
php-src,162,1
php-src,163,4.5
php-src,164,1
php-src,165,2.333333333
php-src,166,1
php-src,167,0.666666667
php-src,168,2
php-src,169,1
php-src,170,1
php-src,171,8.833333333
php-src,172,2
php-src,173,4
php-src,174,20.33333333
php-src,175,40
php-src,176,0.333333333
php-src,177,95.95
php-src,178,1.583333333
php-src,179,34.5
php-src,180,10.16666667
php-src,181,3
php-src,182,0.25
php-src,183,33.5
php-src,184,1
php-src,185,4.833333333
php-src,186,1
php-src,187,0.5
php-src,188,3
php-src,189,2.5
php-src,190,95.5
php-src,191,5
php-src,192,30.5
php-src,193,3.5
php-src,194,7.5
php-src,195,0.666666667
php-src,196,19.06666667
php-src,197,2
php-src,198,2
php-src,199,8.5
php-src,200,11
php-src,201,14.66666667
php-src,202,0.5
php-src,203,2
php-src,204,119.5
php-src,205,3
php-src,206,1.5
php-src,207,4
php-src,208,1
php-src,209,0.5
php-src,210,2
php-src,211,1
php-src,212,1
php-src,213,3
php-src,214,3
php-src,215,1
php-src,216,0.5
php-src,217,1
php-src,218,22.5
php-src,219,4.5
php-src,220,17.33333333
php-src,221,5
php-src,222,4
php-src,223,2
php-src,224,1
php-src,225,0.5
php-src,226,0.5
php-src,227,1
php-src,228,43.33333333
php-src,229,2
php-src,230,0.5
php-src,231,1
php-src,232,4.5
php-src,233,1
php-src,234,0.5
php-src,235,2.5
php-src,236,0.5
php-src,237,1.5
php-src,238,1
php-src,239,9
php-src,240,2
php-src,241,2
php-src,242,0.5
php-src,243,3
php-src,244,4.833333333
php-src,245,1.5
php-src,246,0.916666667
php-src,247,0.5
php-src,248,1
php-src,249,0.5
php-src,250,57.5
php-src,251,0.5
php-src,252,3
php-src,253,0.333333333
php-src,254,0.333333333
php-src,255,0.666666667
devise,0,38
devise,1,128.5
devise,2,2
devise,3,3
devise,4,1
devise,5,0.5
devise,6,3.5
devise,7,0.5
devise,8,2.5
devise,9,1
devise,10,8
devise,11,4
devise,12,1.5
devise,13,1
devise,14,1
devise,15,1
devise,16,1
devise,17,1
devise,18,0.5
devise,19,0.5
devise,20,2
devise,21,1
devise,22,2
devise,23,0.5
devise,24,0.5
devise,25,1.5
devise,26,3
devise,27,6
devise,28,0.5
devise,29,1
devise,30,1
devise,31,2
devise,32,0.5
devise,33,0.5
powerline,0,15.5
powerline,1,169
powerline,2,2.5
powerline,3,2
powerline,4,0.5
powerline,5,0.5
prawn,0,43.16666667
prawn,1,4
prawn,2,1.5
prawn,3,2
prawn,4,9
prawn,5,6.833333333
prawn,6,0.333333333
prawn,7,0.333333333
prawn,8,3
prawn,9,2
prawn,10,27
prawn,11,3.833333333
prawn,12,2
prawn,13,1.5
prawn,14,0.5
prawn,15,83
prawn,16,1
prawn,17,1
prawn,18,0.5
prawn,19,0.5
puphpet,0,251
puphpet,1,3.5
puphpet,2,3
puphpet,3,9
puphpet,4,3.5
puphpet,5,4.5
puphpet,6,12.5
puphpet,7,0.5
puphpet,8,3
puphpet,9,8.5
puphpet,10,6.5
puphpet,11,0.5
puppet,0,74.83333333
puppet,1,89.41666667
puppet,2,13.75
puppet,3,121.1666667
puppet,4,33.33333333
puppet,5,33.33333333
puppet,6,25.08333333
puppet,7,7
puppet,8,0.5
puppet,9,1
puppet,10,26.16666667
puppet,11,71.5
puppet,12,1
puppet,13,38.5
puppet,14,153
puppet,15,2
puppet,16,11.83333333
puppet,17,7.5
puppet,18,49.83333333
puppet,19,27.66666667
puppet,20,259.25
puppet,21,9.333333333
puppet,22,1
puppet,23,4.166666667
puppet,24,1
puppet,25,51
puppet,26,22.91666667
puppet,27,7.333333333
puppet,28,63
puppet,29,1.5
puppet,30,17.5
puppet,31,5.5
puppet,32,13.5
puppet,33,4.333333333
puppet,34,0.333333333
puppet,35,2
puppet,36,5.833333333
puppet,37,3.5
puppet,38,1
puppet,39,11.33333333
puppet,40,60.16666667
puppet,41,4.5
puppet,42,124
puppet,43,347
puppet,44,69.66666667
puppet,45,26.83333333
puppet,46,0.5
puppet,47,7.333333333
puppet,48,15.83333333
puppet,49,14.33333333
puppet,50,0.5
puppet,51,0.833333333
puppet,52,2.333333333
puppet,53,0.5
puppet,54,0.5
puppet,55,1.833333333
puppet,56,4.5
puppet,57,1
puppet,58,1
puppet,59,6.5
puppet,60,0.5
puppet,61,0.5
puppet,62,2.333333333
puppet,63,0.333333333
puppet,64,5.5
puppet,65,31.5
puppet,66,23.16666667
puppet,67,1
puppet,68,4.5
puppet,69,13
puppet,70,0.5
puppet,71,6.166666667
puppet,72,1
puppet,73,5
puppet,74,2.5
puppet,75,4
puppet,76,10.5
puppet,77,2.5
puppet,78,2.5
puppet,79,0.5
puppet,80,1
puppet,81,1.333333333
puppet,82,15.5
puppet,83,3
puppet,84,2.333333333
puppet,85,9
puppet,86,2.333333333
puppet,87,2
puppet,88,3
puppet,89,4.5
puppet,90,1
puppet,91,5.833333333
puppet,92,4
puppet,93,2
puppet,94,2.5
puppet,95,2
puppet,96,1
puppet,97,0.5
puppet,98,0.5
puppet,99,0.5
puppet,100,4
puppet,101,4
puppet,102,1
puppet,103,0.5
puppet,104,0.5
puppet,105,8.666666667
puppet,106,1.5
puppet,107,0.5
puppet,108,1
puppet,109,3
puppet,110,1
puppet,111,2
puppet,112,1
puppet,113,5
puppet,114,1
puppet,115,0.5
puppet,116,1
puppet,117,1.5
puppet,118,0.5
puppet,119,1
puppet,120,0.5
puppet,121,1
puppet,122,1.5
puppet,123,2
puppet,124,0.5
puppet,125,3
puppet,126,4
puppet,127,0.25
puppet,128,2
puppet,129,0.5
puppet,130,1
puppet,131,1
puppet,132,1
puppet,133,0.333333333
puppet,134,0.5
puppet,135,1
pandas,0,18.58333333
pandas,1,215.5833333
pandas,2,28.08333333
pandas,3,23.83333333
pandas,4,60.83333333
pandas,5,8.833333333
pandas,6,1
pandas,7,2.166666667
pandas,8,13.33333333
pandas,9,0.333333333
pandas,10,0.333333333
pandas,11,2.583333333
pandas,12,2
pandas,13,4
pandas,14,3.5
pandas,15,0.833333333
pandas,16,0.833333333
pandas,17,1.5
pandas,18,1
pandas,19,0.25
pandas,20,0.25
pandas,21,5.333333333
pandas,22,1.5
pandas,23,2
pandas,24,2.5
pandas,25,2
pandas,26,1
pandas,27,2
pandas,28,1
pandas,29,0.5
pandas,30,0.5
pandas,31,1
pandas,32,2
pandas,33,1
pandas,34,1.5
pandas,35,0.5
pandas,36,0.5
pandas,37,1
pandas,38,0.5
rails,0,12.66666667
rails,1,278.4833333
rails,2,214.6166667
rails,3,15
rails,4,16.5
rails,5,20.66666667
rails,6,26.5
rails,7,42.83333333
rails,8,166.6666667
rails,9,15.16666667
rails,10,28.08333333
rails,11,169.0333333
rails,12,3
rails,13,73.2
rails,14,9
rails,15,2
rails,16,3.5
rails,17,4
rails,18,1
rails,19,32
rails,20,23.75
rails,21,2
rails,22,8.5
rails,23,64.41666667
rails,24,40.95
rails,25,1
rails,26,2
rails,27,0.5
rails,28,21.23333333
rails,29,30.45
rails,30,7
rails,31,3
rails,32,43
rails,33,6.5
rails,34,3.333333333
rails,35,12.61666667
rails,36,128.7333333
rails,37,22
rails,38,16.08333333
rails,39,8.616666667
rails,40,5
rails,41,0.5
rails,42,1
rails,43,0.5
rails,44,0.5
rails,45,3
rails,46,0.5
rails,47,2.333333333
rails,48,1
rails,49,9.5
rails,50,0.5
rails,51,9.5
rails,52,2
rails,53,1.5
rails,54,5.333333333
rails,55,7
rails,56,1
rails,57,1
rails,58,0.5
rails,59,4.5
rails,60,6.5
rails,61,1
rails,62,1.5
rails,63,1
rails,64,20.33333333
rails,65,1.666666667
rails,66,17.83333333
rails,67,0.5
rails,68,1
rails,69,2.5
rails,70,0.7
rails,71,1
rails,72,3.75
rails,73,9.25
rails,74,4
rails,75,1
rails,76,1
rails,77,4
rails,78,0.5
rails,79,1
rails,80,1
rails,81,2
rails,82,1
rails,83,111.5
rails,84,1
rails,85,1
rails,86,1
rails,87,5.833333333
rails,88,9.666666667
rails,89,5
rails,90,1
rails,91,1
rails,92,1
rails,93,0.5
rails,94,1
rails,95,2.833333333
rails,96,0.5
rails,97,3.5
rails,98,1
rails,99,2.5
rails,100,1
rails,101,1
rails,102,6
rails,103,1
rails,104,1
rails,105,0.5
rails,106,0.333333333
rails,107,1
rails,108,0.333333333
rails,109,0.5
rails,110,2
rails,111,7.333333333
rails,112,107.4
rails,113,3
rails,114,2.833333333
rails,115,0.5
rails,116,1.5
rails,117,80.68333333
rails,118,2
rails,119,3.5
rails,120,2.5
rails,121,0.5
rails,122,1
rails,123,0.5
rails,124,0.5
rails,125,1
rails,126,0.5
rails,127,0.833333333
rails,128,4.5
rails,129,1
rails,130,7.033333333
rails,131,0.5
rails,132,1.5
rails,133,1.166666667
rails,134,2
rails,135,0.5
rails,136,1.333333333
rails,137,0.5
rails,138,1
rails,139,0.5
rails,140,0.5
rails,141,6.5
rails,142,2.5
rails,143,2.5
rails,144,6
rails,145,1.5
rails,146,2
rails,147,0.5
rails,148,4
rails,149,2
rails,150,2
rails,151,2
rails,152,1
rails,153,0.5
rails,154,0.5
rails,155,1
rails,156,1
rails,157,1
rails,158,0.5
rails,159,1
rails,160,3.5
rails,161,1.5
rails,162,0.5
rails,163,2.5
rails,164,1
rails,165,2.5
rails,166,1
rails,167,1
rails,168,1
rails,169,1
rails,170,1
rails,171,1
rails,172,2
rails,173,0.5
rails,174,0.5
rails,175,1
rails,176,1
rails,177,1
rails,178,1
rails,179,1
rails,180,1.5
rails,181,1
rails,182,2
rails,183,1
rails,184,2.5
rails,185,1
rails,186,1
rails,187,0.5
rails,188,0.5
rails,189,1
rails,190,0.5
rails,191,0.5
rails,192,0.5
rails,193,1
rails,194,2
rails,195,3.5
rails,196,1
rails,197,3.5
rails,198,0.5
rails,199,0.5
rails,200,0.5
rails,201,2.5
rails,202,1
rails,203,1.5
rails,204,1
rails,205,1
rails,206,0.5
rails,207,0.5
rails,208,1
rails,209,2.5
rails,210,1.5
rails,211,2.5
rails,212,5.333333333
rails,213,2
rails,214,0.5
rails,215,0.5
rails,216,1
rails,217,2
rails,218,3.25
rails,219,5.166666667
rails,220,0.5
rails,221,0.5
rails,222,2
rails,223,2
rails,224,1
rails,225,4
rails,226,1
rails,227,0.5
rails,228,0.5
rails,229,1.5
rails,230,0.5
rails,231,1
rails,232,0.5
rails,233,2
rails,234,1
rails,235,0.5
rails,236,0.5
rails,237,1
rails,238,1
rails,239,0.5
rails,240,1
rails,241,1
rails,242,1.5
rails,243,0.5
rails,244,2
rails,245,1.5
rails,246,2.5
rails,247,3.5
rails,248,0.5
rails,249,2.5
rails,250,1
rails,251,1
rails,252,1.5
rails,253,1
rails,254,0.333333333
rails,255,0.5
rails,256,1
rails,257,1
rails,258,0.5
rails,259,0.5
rails,260,0.5
Ratchet,0,86.5
Ratchet,1,1
Ratchet,2,1.5
RxJava,0,312.8333333
RxJava,1,2.666666667
RxJava,2,1.333333333
RxJava,3,1.5
RxJava,4,56.83333333
RxJava,5,1.833333333
RxJava,6,14.83333333
RxJava,7,0.5
RxJava,8,0.333333333
RxJava,9,0.5
RxJava,10,1
RxJava,11,2
RxJava,12,1
RxJava,13,3
RxJava,14,1
RxJava,15,0.666666667
RxJava,16,0.666666667
RxJava,17,1.5
RxJava,18,0.5
RxJava,19,4
RxJava,20,0.5
RxJava,21,1
Validation,0,0.5
Validation,1,141.5
Validation,2,79
Validation,3,5
Validation,4,5
Validation,5,2.5
Validation,6,2.5
Validation,7,1
Validation,8,15
Validation,9,30
Validation,10,9
Validation,11,3
Validation,12,20
Validation,13,2.5
Validation,14,3.5
Validation,15,1.5
Validation,16,2.5
Validation,17,2.5
Validation,18,2
Validation,19,5
Validation,20,1
Validation,21,0.5
resque,0,6.5
resque,1,15
resque,2,1
resque,3,2
resque,4,6
resque,5,5.5
resque,6,4.5
resque,7,0.5
resque,8,1
resque,9,4
resque,10,5
resque,11,1
resque,12,4
resque,13,0.5
resque,14,0.5
resque,15,4
resque,16,1.5
resque,17,0.5
resque,18,1
resque,19,1
resque,20,1
resque,21,1
resque,22,1.5
resque,23,1
resque,24,0.5
resque,25,0.5
resque,26,1
resque,27,0.5
resque,28,1
youtube-dl,0,1
youtube-dl,1,242.9166667
youtube-dl,2,8.333333333
youtube-dl,3,3.5
youtube-dl,4,71.08333333
youtube-dl,5,0.5
youtube-dl,6,0.5
youtube-dl,7,8.5
youtube-dl,8,80.75
youtube-dl,9,1
youtube-dl,10,0.5
youtube-dl,11,7
youtube-dl,12,9.5
youtube-dl,13,2.5
youtube-dl,14,0.5
youtube-dl,15,1
youtube-dl,16,1
youtube-dl,17,0.5
youtube-dl,18,0.5
youtube-dl,19,4.5
youtube-dl,20,1
youtube-dl,21,2.333333333
youtube-dl,22,0.5
youtube-dl,23,0.5
youtube-dl,24,1
youtube-dl,25,0.5
youtube-dl,26,24
youtube-dl,27,1.5
youtube-dl,28,8.333333333
youtube-dl,29,2
youtube-dl,30,1
youtube-dl,31,2.5
youtube-dl,32,0.5
youtube-dl,33,1
youtube-dl,34,0.5
youtube-dl,35,1
youtube-dl,36,2
youtube-dl,37,1
youtube-dl,38,1
youtube-dl,39,0.5
youtube-dl,40,0.5
youtube-dl,41,1.5
youtube-dl,42,1
youtube-dl,43,0.5
youtube-dl,44,0.5
youtube-dl,45,0.5
youtube-dl,46,0.5
youtube-dl,47,1
youtube-dl,48,0.5
youtube-dl,49,1.5
youtube-dl,50,0.5
youtube-dl,51,1
youtube-dl,52,0.5
youtube-dl,53,1.5
youtube-dl,54,2.833333333
youtube-dl,55,0.5
youtube-dl,56,1.5
youtube-dl,57,3
youtube-dl,58,0.5
youtube-dl,59,0.5
youtube-dl,60,1
youtube-dl,61,1
youtube-dl,62,0.5
youtube-dl,63,0.5
youtube-dl,64,0.833333333
youtube-dl,65,1
youtube-dl,66,0.5
youtube-dl,67,0.5
youtube-dl,68,1
youtube-dl,69,0.5
youtube-dl,70,0.5
youtube-dl,71,1
youtube-dl,72,0.5
youtube-dl,73,0.5
youtube-dl,74,0.5
youtube-dl,75,0.5
youtube-dl,76,1
youtube-dl,77,1
youtube-dl,78,1
youtube-dl,79,1
youtube-dl,80,1
youtube-dl,81,0.5
youtube-dl,82,0.5
youtube-dl,83,0.5
youtube-dl,84,1
youtube-dl,85,1
youtube-dl,86,0.5
youtube-dl,87,0.333333333
youtube-dl,88,0.5
youtube-dl,89,0.5
youtube-dl,90,0.5
youtube-dl,91,0.5
youtube-dl,92,1
youtube-dl,93,0.25
youtube-dl,94,0.5
youtube-dl,95,0.5
youtube-dl,96,1
youtube-dl,97,1
ruby,0,113.0333333
ruby,1,169.7833333
ruby,2,171.5
ruby,3,555.2
ruby,4,13
ruby,5,53.5
ruby,6,29.5
ruby,7,6
ruby,8,2
ruby,9,16.33333333
ruby,10,16.16666667
ruby,11,127.3333333
ruby,12,151.2
ruby,13,67.33333333
ruby,14,567.8333333
ruby,15,7.666666667
ruby,16,6
ruby,17,31.5
ruby,18,4
ruby,19,20.08333333
ruby,20,7
ruby,21,28
ruby,22,4.95
ruby,23,25
ruby,24,42
ruby,25,6.5
ruby,26,8
ruby,27,55.33333333
ruby,28,3.333333333
ruby,29,140.3333333
ruby,30,6.666666667
ruby,31,3.333333333
ruby,32,24.83333333
ruby,33,5
ruby,34,113.8333333
ruby,35,27.25
ruby,36,8.666666667
ruby,37,2
ruby,38,3
ruby,39,1.916666667
ruby,40,2
ruby,41,2.5
ruby,42,637.8333333
ruby,43,5
ruby,44,3
ruby,45,45.5
ruby,46,1
ruby,47,8
ruby,48,7.5
ruby,49,0.833333333
ruby,50,6.5
ruby,51,11.41666667
ruby,52,0.5
ruby,53,47.5
ruby,54,10.83333333
ruby,55,3.5
ruby,56,12
ruby,57,3
ruby,58,3
ruby,59,2
ruby,60,5.333333333
ruby,61,0.333333333
ruby,62,2
ruby,63,10
ruby,64,5
salt,0,208.3333333
salt,1,12
salt,2,1
salt,3,2.5
salt,4,9.5
salt,5,1
salt,6,173.3333333
salt,7,24.5
salt,8,36
salt,9,30
salt,10,16.5
salt,11,27.33333333
salt,12,3.666666667
salt,13,1
salt,14,80.66666667
salt,15,1
salt,16,41.58333333
salt,17,49.83333333
salt,18,15.66666667
salt,19,1
salt,20,16.83333333
salt,21,0.5
salt,22,5.5
salt,23,2.5
salt,24,2.5
salt,25,3.5
salt,26,2
salt,27,3.166666667
salt,28,1.333333333
salt,29,21.5
salt,30,9
salt,31,2
salt,32,1
salt,33,8.833333333
salt,34,0.5
salt,35,2.5
salt,36,2
salt,37,0.5
salt,38,1
salt,39,1
salt,40,1.5
salt,41,1.5
salt,42,9
salt,43,1.5
salt,44,1
salt,45,7.833333333
salt,46,2.5
salt,47,1
salt,48,2
salt,49,1.5
salt,50,3
salt,51,1.666666667
salt,52,5
salt,53,4
salt,54,5
salt,55,3.5
salt,56,2.5
salt,57,1
salt,58,1
salt,59,0.5
salt,60,0.5
salt,61,2
salt,62,4
salt,63,1
salt,64,2
salt,65,1
salt,66,16.33333333
salt,67,0.5
salt,68,27.33333333
salt,69,1
salt,70,0.5
salt,71,2.5
salt,72,0.5
salt,73,9.25
salt,74,3
salt,75,3.333333333
salt,76,1.833333333
salt,77,1.5
salt,78,1
salt,79,2
salt,80,2.5
salt,81,5.5
salt,82,1
salt,83,2
salt,84,3
salt,85,1.5
salt,86,4.5
salt,87,3
salt,88,1
salt,89,3
salt,90,0.5
salt,91,3
salt,92,14.16666667
salt,93,1
salt,94,1.833333333
salt,95,0.333333333
salt,96,0.333333333
salt,97,2.833333333
salt,98,0.5
salt,99,1.5
salt,100,3.333333333
salt,101,4
salt,102,1
salt,103,0.5
salt,104,1.5
salt,105,1.5
salt,106,2
salt,107,1
salt,108,2
salt,109,1
salt,110,1.5
salt,111,1
salt,112,1.5
salt,113,2
salt,114,0.833333333
salt,115,1.5
salt,116,5.5
salt,117,1
salt,118,2
salt,119,3.5
salt,120,1
salt,121,1
salt,122,0.5
salt,123,2.333333333
salt,124,0.333333333
salt,125,2
salt,126,2
salt,127,1
salt,128,4
salt,129,1.5
salt,130,1
salt,131,2
salt,132,3
salt,133,1
salt,134,4
salt,135,0.5
salt,136,0.5
salt,137,1
salt,138,0.5
salt,139,1
salt,140,2
salt,141,1.5
salt,142,1
salt,143,4
salt,144,1
salt,145,0.5
salt,146,5
salt,147,1
salt,148,1
salt,149,11.5
salt,150,1
salt,151,0.5
salt,152,0.5
salt,153,4.5
salt,154,1
salt,155,2
salt,156,1
salt,157,1
salt,158,3
salt,159,1
salt,160,1
salt,161,1
salt,162,1.5
salt,163,1
salt,164,9.75
salt,165,3
salt,166,0.5
salt,167,1
salt,168,1
salt,169,0.5
salt,170,0.5
salt,171,1
salt,172,0.5
salt,173,2
salt,174,0.5
salt,175,0.5
salt,176,1
salt,177,1
salt,178,0.5
salt,179,1
salt,180,0.5
salt,181,1
salt,182,1
salt,183,4
salt,184,0.5
salt,185,0.833333333
salt,186,1
salt,187,1
salt,188,1
salt,189,0.333333333
salt,190,0.5
salt,191,1.5
salt,192,1
salt,193,1
salt,194,1.5
salt,195,3.916666667
salt,196,0.5
salt,197,0.5
salt,198,1
salt,199,1
salt,200,1.5
salt,201,0.5
salt,202,1
salt,203,0.5
salt,204,1.5
salt,205,2.5
salt,206,1
salt,207,0.5
salt,208,1
salt,209,2.833333333
salt,210,0.5
salt,211,0.5
salt,212,0.5
salt,213,0.5
salt,214,0.5
salt,215,37.5
salt,216,26.5
salt,217,0.5
salt,218,0.833333333
salt,219,1
salt,220,0.5
salt,221,0.5
salt,222,1
salt,223,1
salt,224,0.5
salt,225,0.5
salt,226,1
salt,227,1
beets,0,73.33333333
beets,1,16.16666667
beets,2,17.16666667
beets,3,0.5
beets,4,6
beets,5,2
beets,6,1.5
beets,7,1.5
beets,8,0.5
beets,9,1.5
beets,10,2.666666667
beets,11,2
beets,12,2.5
beets,13,0.333333333
beets,14,0.5
beets,15,1
beets,16,0.5
beets,17,1
beets,18,0.333333333
capnproto,0,2
capnproto,1,1.5
capnproto,2,220.5
capnproto,3,0.5
capnproto,4,0.5
capnproto,5,0.5
capnproto,6,1
capnproto,7,0.5
capnproto,8,1
sass,0,24.66666667
sass,1,188.5
sass,2,36.83333333
sass,3,1.5
sass,4,0.666666667
sass,5,0.5
sass,6,0.333333333
sass,7,0.5
sass,8,1.5
sass,9,1
sass,10,0.5
sass,11,1
sass,12,1.5
scikit-learn,0,29.78333333
scikit-learn,1,3.5
scikit-learn,2,79.53333333
scikit-learn,3,41.5
scikit-learn,4,1
scikit-learn,5,4
scikit-learn,6,8
scikit-learn,7,32.58333333
scikit-learn,8,3.5
scikit-learn,9,5.833333333
scikit-learn,10,29.45
scikit-learn,11,12
scikit-learn,12,0.5
scikit-learn,13,0.5
scikit-learn,14,10.83333333
scikit-learn,15,9
scikit-learn,16,1
scikit-learn,17,16.5
scikit-learn,18,1.5
scikit-learn,19,1
scikit-learn,20,16.83333333
scikit-learn,21,24.66666667
scikit-learn,22,0.5
scikit-learn,23,16.7
scikit-learn,24,11.41666667
scikit-learn,25,1
scikit-learn,26,2.7
scikit-learn,27,0.333333333
scikit-learn,28,1.166666667
scikit-learn,29,3.333333333
scikit-learn,30,1
scikit-learn,31,1
scikit-learn,32,7
scikit-learn,33,5
scikit-learn,34,1.333333333
scikit-learn,35,1.333333333
scikit-learn,36,1
scikit-learn,37,1.5
scikit-learn,38,6
scikit-learn,39,0.5
scikit-learn,40,2
scikit-learn,41,1.5
scikit-learn,42,1.5
scikit-learn,43,3
scikit-learn,44,2
scikit-learn,45,16.25
scikit-learn,46,1.5
scikit-learn,47,0.25
scikit-learn,48,2.5
scikit-learn,49,2.333333333
scikit-learn,50,1
scikit-learn,51,2.833333333
scikit-learn,52,2.5
scikit-learn,53,2
scikit-learn,54,1
scikit-learn,55,1
scikit-learn,56,1
scikit-learn,57,0.5
scikit-learn,58,0.5
phpunit,0,291.5
phpunit,1,2.5
phpunit,2,4
phpunit,3,2
phpunit,4,36.5
phpunit,5,2
phpunit,6,0.5
phpunit,7,11
phpunit,8,2.5
phpunit,9,1
phpunit,10,13.5
phpunit,11,0.5
phpunit,12,2
phpunit,13,2.5
phpunit,14,1
phpunit,15,1
phpunit,16,0.5
phpunit,17,1
phpunit,18,5.5
phpunit,19,3
phpunit,20,2
phpunit,21,1.5
phpunit,22,1
phpunit,23,0.5
phpunit,24,1
phpunit,25,0.5
phpunit,26,0.5
phpunit,27,1
monolog,0,62.25
monolog,1,6.833333333
monolog,2,2
monolog,3,3.5
monolog,4,2.5
monolog,5,1
monolog,6,1
monolog,7,1.5
monolog,8,2
monolog,9,3
monolog,10,1.833333333
monolog,11,2
monolog,12,1.5
monolog,13,3
monolog,14,1
monolog,15,0.5
monolog,16,2.333333333
monolog,17,1
monolog,18,0.5
monolog,19,2
monolog,20,1.5
monolog,21,1.5
monolog,22,2
monolog,23,1
monolog,24,1.5
monolog,25,1
monolog,26,2.5
monolog,27,1
monolog,28,2
monolog,29,1
monolog,30,0.333333333
monolog,31,0.833333333
monolog,32,2.75
monolog,33,1.5
monolog,34,1
monolog,35,1
monolog,36,1.5
monolog,37,2
monolog,38,1
monolog,39,3
monolog,40,1
monolog,41,1.5
monolog,42,2.333333333
monolog,43,1.5
monolog,44,2.5
monolog,45,2
monolog,46,1
monolog,47,0.5
monolog,48,0.75
monolog,49,0.25
monolog,50,0.5
monolog,51,0.5
monolog,52,0.5
monolog,53,0.5
monolog,54,0.5
monolog,55,1
twitter,0,138.5
twitter,1,1.5
twitter,2,8
twitter,3,2
twitter,4,0.5
twitter,5,2.5
twitter,6,0.5
twitter,7,0.5
openage,0,96.5
openage,1,135.5
openage,2,2
openage,3,3
openage,4,1.5
openage,5,16
openage,6,2.5
openage,7,15
openage,8,1
openage,9,2
openage,10,0.5
openage,11,1.5
active_merchant,0,73.5
active_merchant,1,5.833333333
active_merchant,2,0.5
active_merchant,3,176.5
active_merchant,4,4
active_merchant,5,3.5
active_merchant,6,2.5
active_merchant,7,1.333333333
active_merchant,8,21.83333333
active_merchant,9,3
active_merchant,10,1.5
active_merchant,11,1.5
active_merchant,12,2.5
active_merchant,13,1
active_merchant,14,16
active_merchant,15,3.5
active_merchant,16,3
active_merchant,17,3
active_merchant,18,3.5
active_merchant,19,2
active_merchant,20,5
active_merchant,21,1.5
active_merchant,22,3
active_merchant,23,2.5
active_merchant,24,1.5
active_merchant,25,1.5
active_merchant,26,3.833333333
active_merchant,27,2
active_merchant,28,3
active_merchant,29,0.5
active_merchant,30,3
active_merchant,31,4
active_merchant,32,3
active_merchant,33,3
active_merchant,34,4.5
active_merchant,35,5
active_merchant,36,2.5
active_merchant,37,2
active_merchant,38,2.5
active_merchant,39,2
active_merchant,40,2.5
active_merchant,41,2
active_merchant,42,3
active_merchant,43,3
active_merchant,44,2.5
active_merchant,45,2
active_merchant,46,1.166666667
active_merchant,47,2.166666667
active_merchant,48,3
active_merchant,49,4
active_merchant,50,2.5
active_merchant,51,2.5
active_merchant,52,1.5
active_merchant,53,1.5
active_merchant,54,4
active_merchant,55,1.5
active_merchant,56,2.5
active_merchant,57,2
active_merchant,58,1.5
active_merchant,59,5.5
active_merchant,60,2.5
active_merchant,61,3
active_merchant,62,2
active_merchant,63,1.5
active_merchant,64,1.5
active_merchant,65,1.5
active_merchant,66,2
active_merchant,67,2.5
active_merchant,68,3
active_merchant,69,2
active_merchant,70,2.5
active_merchant,71,3
active_merchant,72,3
active_merchant,73,3
active_merchant,74,0.5
active_merchant,75,3.333333333
active_merchant,76,2.5
active_merchant,77,2.5
active_merchant,78,5
active_merchant,79,3
active_merchant,80,3
active_merchant,81,1
active_merchant,82,6
active_merchant,83,0.5
active_merchant,84,1
active_merchant,85,1
active_merchant,86,0.5
active_merchant,87,0.5
active_merchant,88,1
active_merchant,89,1
active_merchant,90,0.5
active_merchant,91,1
active_merchant,92,0.5
active_merchant,93,1.5
active_merchant,94,1
active_merchant,95,1
active_merchant,96,0.5
active_merchant,97,0.5
active_merchant,98,1
active_merchant,99,0.5
active_merchant,100,0.5
Silex,0,69.5
Silex,1,1.5
Silex,2,2.5
Silex,3,5
Silex,4,4
Silex,5,16.5
Silex,6,1
Silex,7,1
Silex,8,0.5
Silex,9,1
Silex,10,0.5
Silex,11,1
nokogiri,0,19.5
nokogiri,1,0.5
nokogiri,2,21
nokogiri,3,71
nokogiri,4,12.5
nokogiri,5,2.5
nokogiri,6,6.5
nokogiri,7,2
nokogiri,8,0.5
nokogiri,9,168
nokogiri,10,3
nokogiri,11,0.5
nokogiri,12,1.5
nokogiri,13,0.5
nokogiri,14,0.5
nokogiri,15,0.5
nokogiri,16,1
nokogiri,17,1
nokogiri,18,1
nokogiri,19,5
nokogiri,20,0.5
nokogiri,21,0.5
nokogiri,22,0.5
luigi,0,6.5
luigi,1,2
luigi,2,2
luigi,3,6.666666667
luigi,4,48
luigi,5,15
luigi,6,4.5
luigi,7,4.5
luigi,8,2
luigi,9,1
luigi,10,1
luigi,11,2
luigi,12,2
luigi,13,3.333333333
luigi,14,2
luigi,15,5.5
luigi,16,1
luigi,17,3
luigi,18,1.5
luigi,19,7
luigi,20,3.5
luigi,21,1.5
luigi,22,4
luigi,23,1
luigi,24,0.5
luigi,25,1.5
luigi,26,1
luigi,27,0.5
luigi,28,1
luigi,29,1
luigi,30,1
luigi,31,1
luigi,32,1
luigi,33,1
spring-framework,0,1610
spring-framework,1,101
spring-framework,2,1
spring-framework,3,0.5
spring-framework,4,277.8333333
spring-framework,5,1753.666667
spring-framework,6,657.3333333
spring-framework,7,4.5
spring-framework,8,109
spring-framework,9,18
spring-framework,10,5.333333333
spring-framework,11,12
spring-framework,12,16.83333333
spring-framework,13,163.3333333
spring-framework,14,27.5
spring-framework,15,79
spring-framework,16,737.3333333
spring-framework,17,2.5
spring-framework,18,3.333333333
spring-framework,19,2
spring-framework,20,13.83333333
spring-framework,21,20.83333333
spring-framework,22,1
spring-framework,23,3.5
spring-framework,24,47
spring-framework,25,3.5
spring-framework,26,122.5
spring-framework,27,1
spring-framework,28,0.5
spring-framework,29,1
spring-framework,30,6
spring-framework,31,1.5
spring-framework,32,0.5
spring-framework,33,0.5
spring-framework,34,12.5
spring-framework,35,0.5
spring-framework,36,3
spring-framework,37,7
spring-framework,38,0.5
spring-framework,39,3.5
spring-framework,40,2.833333333
sprockets,0,103
sprockets,1,2
express,0,60
express,1,4
express,2,18.5
express,3,6
express,4,7
express,5,1
express,6,1
express,7,0.5
express,8,0.5
express,9,1
express,10,0.5
node-browserify,0,233
node-browserify,1,0.5
node-browserify,2,0.5
node-browserify,3,11
node-browserify,4,2
node-browserify,5,0.5
node-browserify,6,1
node-browserify,7,5.5
node-browserify,8,1
node-browserify,9,1
node-browserify,10,6.5
node-browserify,11,0.5
node-browserify,12,1.5
node-browserify,13,3.5
node-browserify,14,2.5
node-browserify,15,0.5
node-browserify,16,2.5
node-browserify,17,0.5
node-browserify,18,3
node-browserify,19,2.5
node-browserify,20,1
node-browserify,21,0.5
node-browserify,22,3.5
node-browserify,23,0.5
node-browserify,24,3
titan,0,594.8333333
titan,1,159.8333333
titan,2,577.6666667
titan,3,23
titan,4,2
titan,5,1
titan,6,1.666666667
ThinkUp,0,576.8333333
ThinkUp,1,3
ThinkUp,2,21.5
ThinkUp,3,13.33333333
ThinkUp,4,26
ThinkUp,5,28.83333333
ThinkUp,6,63.16666667
ThinkUp,7,0.5
ThinkUp,8,0.5
ThinkUp,9,14
ThinkUp,10,6
ThinkUp,11,7
ThinkUp,12,8.5
ThinkUp,13,3.5
ThinkUp,14,9.5
ThinkUp,15,20
ThinkUp,16,1.5
ThinkUp,17,2
ThinkUp,18,12
ThinkUp,19,2.5
ThinkUp,20,0.5
ThinkUp,21,26
ThinkUp,22,5
ThinkUp,23,1.333333333
ThinkUp,24,0.5
ThinkUp,25,0.5
ThinkUp,26,4
ThinkUp,27,1.5
ThinkUp,28,0.5
factory_girl,0,97.83333333
factory_girl,1,26.33333333
factory_girl,2,3
factory_girl,3,1
factory_girl,4,1
factory_girl,5,1
factory_girl,6,1
factory_girl,7,1
factory_girl,8,0.5
factory_girl,9,0.5
factory_girl,10,0.5
factory_girl,11,0.333333333
paperclip,0,22
paperclip,1,104.3333333
paperclip,2,1
paperclip,3,2.5
paperclip,4,5.833333333
paperclip,5,1.5
paperclip,6,1
paperclip,7,1.5
paperclip,8,0.5
paperclip,9,0.5
paperclip,10,1
paperclip,11,2
paperclip,12,2
paperclip,13,0.5
paperclip,14,2.5
paperclip,15,0.333333333
paperclip,16,0.5
paperclip,17,0.5
thumbor,0,98.5
thumbor,1,3.5
thumbor,2,11
thumbor,3,7.833333333
thumbor,4,40.66666667
thumbor,5,2
thumbor,6,5
thumbor,7,0.5
thumbor,8,2
thumbor,9,2
thumbor,10,1.5
thumbor,11,2
thumbor,12,1
thumbor,13,2
thumbor,14,2
thumbor,15,0.5
linux,0,6004.95
linux,1,0.5
linux,2,968.25
linux,3,249.6666667
linux,4,19.75
linux,5,38.16666667
linux,6,30.5
linux,7,5.5
linux,8,165.5333333
linux,9,50.61666667
linux,10,38.83333333
linux,11,78.83333333
linux,12,10.83333333
linux,13,261.9166667
linux,14,267.9166667
linux,15,134.6666667
linux,16,68.2
linux,17,22.33333333
linux,18,120.8333333
linux,19,3.5
linux,20,237.8333333
linux,21,85.33333333
linux,22,43.33333333
linux,23,10.5
linux,24,108.1666667
linux,25,32.66666667
linux,26,42.7
linux,27,7.333333333
linux,28,4
linux,29,1
linux,30,89
linux,31,5
linux,32,2
linux,33,42.66666667
linux,34,25.83333333
linux,35,51.66666667
linux,36,9
linux,37,9
linux,38,18.5
linux,39,10
linux,40,119.5
linux,41,4
linux,42,34.33333333
linux,43,19.66666667
linux,44,7.5
linux,45,9.916666667
linux,46,4.5
linux,47,4
linux,48,21.83333333
linux,49,2.5
linux,50,3
linux,51,2.666666667
linux,52,63.45
linux,53,1
linux,54,141.9166667
linux,55,34
linux,56,1
linux,57,1.5
linux,58,10
linux,59,14.83333333
linux,60,63.41666667
linux,61,74
linux,62,2
linux,63,14
linux,64,2.5
linux,65,24.83333333
linux,66,3
linux,67,7
linux,68,2
linux,69,29.33333333
linux,70,4
linux,71,30.5
linux,72,1.5
linux,73,2.5
linux,74,5
linux,75,0.5
linux,76,11.83333333
linux,77,0.5
linux,78,0.5
linux,79,7.5
linux,80,30.16666667
linux,81,3.833333333
linux,82,3.5
linux,83,1.5
linux,84,1
linux,85,1
linux,86,14.5
linux,87,24.33333333
linux,88,5.333333333
linux,89,37.5
linux,90,18.83333333
linux,91,49.16666667
linux,92,96.58333333
linux,93,376.5833333
linux,94,135.6666667
linux,95,76.5
linux,96,21.16666667
linux,97,5.5
linux,98,4.5
linux,99,5
linux,100,41.33333333
linux,101,6.5
linux,102,2.5
linux,103,1.5
linux,104,7
linux,105,101.8333333
linux,106,48.66666667
linux,107,1.833333333
linux,108,69
linux,109,44.16666667
linux,110,13
linux,111,7.833333333
linux,112,40.16666667
linux,113,40.41666667
linux,114,31.16666667
linux,115,31.33333333
linux,116,9
linux,117,4
linux,118,18.08333333
linux,119,53.16666667
linux,120,17.16666667
linux,121,14
linux,122,16.75
linux,123,2
linux,124,4.25
linux,125,1
linux,126,13.2
linux,127,12.33333333
linux,128,52.25
linux,129,2.5
linux,130,80.41666667
linux,131,21
linux,132,84
linux,133,22.33333333
linux,134,11.5
linux,135,88.58333333
linux,136,107.9166667
linux,137,15.83333333
linux,138,39.83333333
linux,139,25.5
linux,140,1
linux,141,1.5
linux,142,2.5
linux,143,10.5
linux,144,69.73333333
linux,145,0.5
linux,146,2.5
linux,147,106.8333333
linux,148,136.5833333
linux,149,10.08333333
linux,150,11.33333333
linux,151,50.91666667
linux,152,63.83333333
linux,153,14.33333333
linux,154,4.333333333
linux,155,81
linux,156,11.5
linux,157,17.33333333
linux,158,83.66666667
linux,159,166.95
linux,160,26.91666667
linux,161,5.5
linux,162,7.7
linux,163,4.166666667
linux,164,2.5
linux,165,10.5
linux,166,160.8333333
linux,167,4.833333333
linux,168,22.5
linux,169,4
linux,170,0.5
linux,171,9.5
linux,172,16.5
linux,173,50.66666667
linux,174,1
linux,175,1
linux,176,15
linux,177,21.83333333
linux,178,11.08333333
linux,179,23.53333333
linux,180,1.5
linux,181,1.5
linux,182,5.25
linux,183,4.5
linux,184,34.66666667
linux,185,1
linux,186,19
linux,187,4.5
linux,188,3.5
linux,189,3
linux,190,10.16666667
linux,191,26.5
linux,192,11.5
linux,193,66.33333333
linux,194,1.5
linux,195,12.83333333
linux,196,1
linux,197,21.2
linux,198,2.833333333
linux,199,2.5
linux,200,1
linux,201,1
linux,202,1
linux,203,1.5
linux,204,15.83333333
linux,205,11.66666667
linux,206,5
linux,207,25
linux,208,3
linux,209,13.33333333
linux,210,1
linux,211,12.5
linux,212,151.5833333
linux,213,0.5
linux,214,11.33333333
linux,215,11.66666667
linux,216,1.5
linux,217,9.5
linux,218,2.5
linux,219,5.5
linux,220,3.5
linux,221,17.58333333
linux,222,0.5
linux,223,0.5
linux,224,18.5
linux,225,2
linux,226,7.5
linux,227,1.833333333
linux,228,79.83333333
linux,229,4.333333333
linux,230,13.5
linux,231,5.833333333
linux,232,1.5
linux,233,37.33333333
linux,234,0.5
linux,235,6.916666667
linux,236,2
linux,237,3.833333333
linux,238,13
linux,239,9.5
linux,240,1
linux,241,10.66666667
linux,242,4.833333333
linux,243,1
linux,244,11
linux,245,16.08333333
linux,246,2
linux,247,0.5
linux,248,2.833333333
linux,249,36.5
linux,250,87.16666667
linux,251,2.333333333
linux,252,3.333333333
linux,253,19.83333333
linux,254,1
linux,255,3.5
linux,256,5
linux,257,20.83333333
linux,258,22
linux,259,2.5
linux,260,17.16666667
linux,261,27.83333333
linux,262,3.5
linux,263,23.66666667
linux,264,12.5
linux,265,5
linux,266,1.5
linux,267,15
linux,268,100.3333333
linux,269,7
linux,270,1
linux,271,0.5
linux,272,1
linux,273,2
linux,274,2
linux,275,13
linux,276,42.16666667
linux,277,13
linux,278,20.83333333
linux,279,8.5
linux,280,10.5
linux,281,0.5
linux,282,3.333333333
linux,283,0.5
linux,284,1
linux,285,6.166666667
linux,286,2.5
linux,287,7
linux,288,21
linux,289,20
linux,290,9
linux,291,14
linux,292,68.16666667
linux,293,4
linux,294,95.66666667
linux,295,0.5
linux,296,2.166666667
linux,297,1.5
linux,298,3.5
linux,299,1
linux,300,0.5
linux,301,4.333333333
linux,302,35
linux,303,21.75
linux,304,73.66666667
linux,305,8
linux,306,6.333333333
linux,307,1.333333333
linux,308,8.333333333
linux,309,1
linux,310,4.833333333
linux,311,1
linux,312,2
linux,313,2.5
linux,314,4
linux,315,94.08333333
linux,316,0.5
linux,317,17.91666667
linux,318,6
linux,319,32.83333333
linux,320,13.83333333
linux,321,13.25
linux,322,7.5
linux,323,1
linux,324,9.833333333
linux,325,2
linux,326,207.8333333
linux,327,17.58333333
linux,328,11
linux,329,1
linux,330,8
linux,331,1
linux,332,0.5
linux,333,1.5
linux,334,1.5
linux,335,4.833333333
linux,336,4.666666667
linux,337,1
linux,338,13.83333333
linux,339,13.83333333
linux,340,1
linux,341,14.33333333
linux,342,0.5
linux,343,0.5
linux,344,1.5
linux,345,1
linux,346,6.333333333
linux,347,1
linux,348,1
linux,349,1
linux,350,1
linux,351,8
linux,352,4
linux,353,1.5
linux,354,4.333333333
linux,355,39
linux,356,11.5
linux,357,2
linux,358,19.5
linux,359,3
linux,360,3.5
linux,361,31.33333333
linux,362,13.83333333
linux,363,1
linux,364,1
linux,365,4.833333333
linux,366,85.25
linux,367,19.5
linux,368,1.5
linux,369,1.5
linux,370,7.333333333
linux,371,3.333333333
linux,372,0.5
linux,373,2.333333333
linux,374,5.5
linux,375,8.5
linux,376,1.5
linux,377,85.16666667
linux,378,1
linux,379,60.08333333
linux,380,1
linux,381,3
linux,382,1
linux,383,56
linux,384,0.5
linux,385,8
linux,386,3
linux,387,28.83333333
linux,388,1.333333333
linux,389,0.5
linux,390,180.3333333
linux,391,0.5
linux,392,1.5
linux,393,4.5
linux,394,18.25
linux,395,2.5
linux,396,14.5
linux,397,3.333333333
linux,398,11.5
linux,399,5
linux,400,3.75
linux,401,23.66666667
linux,402,1.333333333
linux,403,3.5
linux,404,8
linux,405,3.5
linux,406,1
linux,407,8
linux,408,3
linux,409,0.5
linux,410,4
linux,411,31.5
linux,412,7.5
linux,413,15.86666667
linux,414,24.53333333
linux,415,14.86666667
linux,416,83.16666667
linux,417,34.16666667
linux,418,4
linux,419,6
linux,420,20.5
linux,421,0.5
linux,422,14.5
linux,423,1
linux,424,12
linux,425,44.5
linux,426,3.5
linux,427,7
linux,428,12.08333333
linux,429,1.5
linux,430,1
linux,431,0.333333333
linux,432,7.5
linux,433,2
linux,434,20
linux,435,4
linux,436,1
linux,437,1.5
linux,438,6.5
linux,439,1
linux,440,1
linux,441,1
linux,442,26.5
linux,443,65.58333333
linux,444,8
linux,445,36.75
linux,446,19.5
linux,447,168.0833333
linux,448,1
linux,449,4
linux,450,5
linux,451,3.5
linux,452,3.5
linux,453,204.45
linux,454,0.5
linux,455,4.833333333
linux,456,46
linux,457,0.5
linux,458,1.75
linux,459,128.6666667
linux,460,143.3333333
linux,461,0.5
linux,462,106.1666667
linux,463,49.33333333
linux,464,16.66666667
linux,465,4
linux,466,14.5
linux,467,18.5
linux,468,19.66666667
linux,469,8.5
linux,470,7
linux,471,1.5
linux,472,1
linux,473,1.5
linux,474,0.5
linux,475,0.333333333
linux,476,1.5
linux,477,8.5
linux,478,1
linux,479,0.5
linux,480,1
linux,481,75.33333333
linux,482,29.33333333
linux,483,184.6666667
linux,484,101
linux,485,11.66666667
linux,486,95.28333333
linux,487,102
linux,488,12.33333333
linux,489,9.5
linux,490,2
linux,491,10.83333333
linux,492,22.66666667
linux,493,78.66666667
linux,494,2.5
linux,495,4
linux,496,5.5
linux,497,9
linux,498,8.833333333
linux,499,16
linux,500,31.83333333
linux,501,10
linux,502,6.833333333
linux,503,3.5
linux,504,5.333333333
linux,505,27.83333333
linux,506,2.866666667
linux,507,5.666666667
linux,508,19
linux,509,2.5
linux,510,3.5
linux,511,4
linux,512,76.5
linux,513,4
linux,514,7.833333333
linux,515,0.5
linux,516,1
linux,517,15
linux,518,7.5
linux,519,2
linux,520,5.083333333
linux,521,2.5
linux,522,1.5
linux,523,12.75
linux,524,0.75
linux,525,1.5
linux,526,17.5
linux,527,2.833333333
linux,528,0.5
linux,529,35.08333333
linux,530,47
linux,531,7.533333333
linux,532,1.5
linux,533,44.66666667
linux,534,3.5
linux,535,11.41666667
linux,536,6
linux,537,9
linux,538,11
linux,539,2
linux,540,1
linux,541,19.5
linux,542,4.833333333
linux,543,98.41666667
linux,544,5
linux,545,20
linux,546,5
linux,547,108.75
linux,548,184.8333333
linux,549,14.16666667
linux,550,1.833333333
linux,551,0.5
linux,552,9.666666667
linux,553,3
linux,554,5.5
linux,555,6.5
linux,556,2
linux,557,2.5
linux,558,55.33333333
linux,559,21
linux,560,2
linux,561,419
linux,562,18.5
linux,563,55.16666667
linux,564,1
linux,565,1
linux,566,1
linux,567,18
linux,568,64.16666667
linux,569,6
linux,570,15.5
linux,571,36
linux,572,54.83333333
linux,573,1
linux,574,10.66666667
linux,575,179.6666667
linux,576,9.333333333
linux,577,0.5
linux,578,66.83333333
linux,579,21.5
linux,580,6.5
linux,581,8
linux,582,27
linux,583,24.33333333
linux,584,1
linux,585,15.33333333
linux,586,0.5
linux,587,70.5
linux,588,3
linux,589,28.95
linux,590,1
linux,591,21
linux,592,2.5
linux,593,8.333333333
linux,594,12.16666667
linux,595,4
linux,596,1
linux,597,0.5
linux,598,74.33333333
linux,599,2.5
linux,600,18.5
linux,601,1.5
linux,602,6
linux,603,7
linux,604,3
linux,605,41.5
linux,606,51.41666667
linux,607,4.5
linux,608,15
linux,609,9
linux,610,4.333333333
linux,611,19
linux,612,1
linux,613,12.33333333
linux,614,2
linux,615,6.5
linux,616,0.5
linux,617,1
linux,618,1
linux,619,58.25
linux,620,1.5
linux,621,2.5
linux,622,1
linux,623,1
linux,624,0.5
linux,625,0.5
linux,626,1
linux,627,37.5
linux,628,4
linux,629,0.833333333
linux,630,93.5
linux,631,6.5
linux,632,61.5
linux,633,3
linux,634,23.33333333
linux,635,42.58333333
linux,636,2
linux,637,2.583333333
linux,638,1
linux,639,17.7
linux,640,75.53333333
linux,641,111.45
linux,642,49.86666667
linux,643,8.833333333
linux,644,11
linux,645,3
linux,646,2
linux,647,30.33333333
linux,648,1
linux,649,11
linux,650,7
linux,651,2
linux,652,1
linux,653,6
linux,654,19
linux,655,2.833333333
linux,656,7
linux,657,1.5
linux,658,3
linux,659,28
linux,660,5
linux,661,2.5
linux,662,3.5
linux,663,26.66666667
linux,664,1.5
linux,665,58.53333333
linux,666,21.5
linux,667,2.5
linux,668,2.5
linux,669,26.25
linux,670,0.5
linux,671,17.5
linux,672,1.5
linux,673,11.58333333
linux,674,7
linux,675,10.33333333
linux,676,5.666666667
linux,677,14.5
linux,678,1.5
linux,679,34.66666667
linux,680,19.66666667
linux,681,8
linux,682,4.5
linux,683,2.5
linux,684,1.5
linux,685,5
linux,686,21.5
linux,687,6.5
linux,688,2
linux,689,21.66666667
linux,690,19.91666667
linux,691,2
linux,692,22
linux,693,5
linux,694,2.5
linux,695,39.33333333
linux,696,23.16666667
linux,697,2.5
linux,698,0.5
linux,699,7
linux,700,0.5
linux,701,0.5
linux,702,2
linux,703,2.5
linux,704,26.5
linux,705,0.5
linux,706,8
linux,707,1
linux,708,6.833333333
linux,709,2
linux,710,11.66666667
linux,711,2
linux,712,5.833333333
linux,713,1.333333333
linux,714,18.91666667
linux,715,2
linux,716,2.333333333
linux,717,1.166666667
linux,718,1.5
linux,719,4.5
linux,720,1
linux,721,1
linux,722,23
linux,723,178.1666667
linux,724,3
linux,725,0.333333333
linux,726,2
linux,727,9.666666667
linux,728,0.5
linux,729,0.5
linux,730,3.833333333
linux,731,3
linux,732,3.5
linux,733,1
linux,734,4
linux,735,0.5
linux,736,1
linux,737,1.5
linux,738,1
linux,739,15
linux,740,0.5
linux,741,1.833333333
linux,742,2
linux,743,2
linux,744,14
linux,745,6
linux,746,1
linux,747,3
linux,748,0.5
linux,749,5
linux,750,1
linux,751,4.5
linux,752,3.5
linux,753,25.5
linux,754,5
linux,755,1
linux,756,1
linux,757,4.833333333
linux,758,1
linux,759,7.833333333
linux,760,0.5
linux,761,1.5
linux,762,1.5
linux,763,0.333333333
linux,764,3.333333333
linux,765,3
linux,766,0.5
linux,767,9.416666667
linux,768,4.5
linux,769,2
linux,770,1
linux,771,2.5
linux,772,1
linux,773,8
linux,774,2.5
linux,775,0.5
linux,776,0.5
linux,777,1
linux,778,0.5
linux,779,0.5
linux,780,2
linux,781,1
linux,782,0.5
linux,783,2
linux,784,0.5
linux,785,1
linux,786,3
linux,787,1.5
linux,788,16
linux,789,1.5
linux,790,1.5
linux,791,1
linux,792,0.5
linux,793,1
linux,794,1
linux,795,29.83333333
linux,796,81.61666667
linux,797,78
linux,798,25.5
linux,799,15.58333333
linux,800,21.41666667
linux,801,24.58333333
linux,802,9.333333333
linux,803,2.5
linux,804,1
linux,805,2.833333333
linux,806,11.66666667
linux,807,3
linux,808,3
linux,809,2
linux,810,0.7
linux,811,2.5
linux,812,1
linux,813,0.333333333
linux,814,1
linux,815,1.5
linux,816,0.5
linux,817,94.83333333
linux,818,4
linux,819,1
linux,820,429.6666667
linux,821,0.5
linux,822,16
linux,823,2.666666667
linux,824,11.5
linux,825,3
linux,826,24.33333333
linux,827,5.833333333
linux,828,1.5
linux,829,0.833333333
linux,830,2.5
linux,831,5.333333333
linux,832,9
linux,833,11
linux,834,2.5
linux,835,11.5
linux,836,1.833333333
linux,837,7
linux,838,30.83333333
linux,839,1
linux,840,1
linux,841,3
linux,842,1
linux,843,0.5
linux,844,8.333333333
linux,845,0.5
linux,846,41.91666667
linux,847,0.5
linux,848,0.5
linux,849,1.333333333
linux,850,278.25
linux,851,3.2
linux,852,2
linux,853,2.5
linux,854,7.5
linux,855,1.5
linux,856,1
linux,857,14.5
linux,858,1.5
linux,859,259.5
linux,860,7
linux,861,3.5
linux,862,1
linux,863,76.66666667
linux,864,36.41666667
linux,865,0.5
linux,866,100
linux,867,5.333333333
linux,868,1.5
linux,869,2
linux,870,5.166666667
linux,871,0.5
linux,872,1
linux,873,135
linux,874,39.66666667
linux,875,44.66666667
linux,876,3.5
linux,877,1
linux,878,2
linux,879,34.66666667
linux,880,23.33333333
linux,881,5.5
linux,882,1
linux,883,2
linux,884,3
linux,885,5
linux,886,0.25
linux,887,2.5
linux,888,9.25
linux,889,3
linux,890,25.08333333
linux,891,4.666666667
linux,892,1.5
linux,893,12.33333333
linux,894,104.3333333
linux,895,1.5
linux,896,18.5
linux,897,11.91666667
linux,898,9.866666667
linux,899,30.33333333
linux,900,4.833333333
linux,901,21.33333333
linux,902,3.25
linux,903,14.75
linux,904,3.5
linux,905,3.833333333
linux,906,5
linux,907,8
linux,908,8
linux,909,15
linux,910,7.033333333
linux,911,1.333333333
linux,912,10.33333333
linux,913,4
linux,914,2
linux,915,19.66666667
linux,916,9.833333333
linux,917,4.166666667
linux,918,1.5
linux,919,10.25
linux,920,0.333333333
linux,921,2
linux,922,27
linux,923,1.5
linux,924,10.33333333
linux,925,3.5
linux,926,21
linux,927,2
linux,928,16.66666667
linux,929,2.666666667
linux,930,3.5
linux,931,2
linux,932,20.5
linux,933,19
linux,934,2
linux,935,2
linux,936,1
linux,937,11.83333333
linux,938,1.333333333
linux,939,1.5
linux,940,3
linux,941,0.5
linux,942,1
linux,943,6
linux,944,0.5
linux,945,1
linux,946,5.083333333
linux,947,2.833333333
linux,948,1
linux,949,2
linux,950,3.5
linux,951,9.666666667
linux,952,1
linux,953,3.5
linux,954,13
linux,955,31
linux,956,7
linux,957,2.5
linux,958,4.5
linux,959,5.5
linux,960,22.66666667
linux,961,2
linux,962,1
linux,963,1.5
linux,964,4
linux,965,4.2
linux,966,2.033333333
linux,967,0.866666667
linux,968,0.5
linux,969,3.5
linux,970,1
linux,971,3
linux,972,28.5
linux,973,5.833333333
linux,974,11.75
linux,975,6.5
linux,976,51.58333333
linux,977,0.833333333
linux,978,71.86666667
linux,979,11
linux,980,4.333333333
linux,981,18.95
linux,982,1
linux,983,3
linux,984,11.83333333
linux,985,0.5
linux,986,1.5
linux,987,2
linux,988,3
linux,989,30
linux,990,2.25
linux,991,1
linux,992,23.83333333
linux,993,8
linux,994,8
linux,995,1.5
linux,996,1
linux,997,2
linux,998,1
linux,999,1.5
linux,1000,47.33333333
linux,1001,110.6666667
linux,1002,3
linux,1003,2.5
linux,1004,0.5
linux,1005,3
linux,1006,36.5
linux,1007,35.16666667
linux,1008,12.33333333
linux,1009,1
linux,1010,16.5
linux,1011,3.5
linux,1012,7
linux,1013,14.5
linux,1014,6.833333333
linux,1015,3
linux,1016,12.5
linux,1017,2.5
linux,1018,1.5
linux,1019,5.166666667
linux,1020,0.5
linux,1021,5
linux,1022,33.16666667
linux,1023,4.5
linux,1024,1
linux,1025,1
linux,1026,5
linux,1027,1
linux,1028,1.5
linux,1029,0.5
linux,1030,4
linux,1031,1
linux,1032,181.3333333
linux,1033,2.833333333
linux,1034,4
linux,1035,34
linux,1036,5.5
linux,1037,10
linux,1038,1
linux,1039,0.5
linux,1040,4.666666667
linux,1041,6.5
linux,1042,5.5
linux,1043,0.5
linux,1044,1.5
linux,1045,1
linux,1046,1
linux,1047,2
linux,1048,2.5
linux,1049,3.5
linux,1050,0.5
linux,1051,39.5
linux,1052,8.5
linux,1053,2
linux,1054,0.5
linux,1055,1
linux,1056,1
linux,1057,1
linux,1058,61.16666667
linux,1059,4.5
linux,1060,2
linux,1061,1
linux,1062,0.333333333
linux,1063,3.833333333
linux,1064,6
linux,1065,2.5
linux,1066,5.333333333
linux,1067,11.83333333
linux,1068,0.333333333
linux,1069,6.5
linux,1070,5
linux,1071,5.833333333
linux,1072,0.833333333
linux,1073,9.833333333
linux,1074,12.33333333
linux,1075,12.83333333
linux,1076,1.5
linux,1077,1
linux,1078,2
linux,1079,1
linux,1080,0.333333333
linux,1081,2
linux,1082,0.5
linux,1083,1
linux,1084,7.5
linux,1085,6
linux,1086,3
linux,1087,1
linux,1088,1
linux,1089,24.03333333
linux,1090,0.5
linux,1091,2.5
linux,1092,6.666666667
linux,1093,3
linux,1094,1
linux,1095,23.66666667
linux,1096,15.58333333
linux,1097,23.58333333
linux,1098,6
linux,1099,1
linux,1100,12.5
linux,1101,20.16666667
linux,1102,9.833333333
linux,1103,2
linux,1104,1
linux,1105,48.08333333
linux,1106,1
linux,1107,51.33333333
linux,1108,56.83333333
linux,1109,4.5
linux,1110,6.75
linux,1111,12
linux,1112,0.5
linux,1113,5.5
linux,1114,12.5
linux,1115,2
linux,1116,2.5
linux,1117,9.833333333
linux,1118,1.5
linux,1119,1.5
linux,1120,30.5
linux,1121,26.5
linux,1122,1
linux,1123,2
linux,1124,5.833333333
linux,1125,4.833333333
linux,1126,3
linux,1127,0.833333333
linux,1128,1.5
linux,1129,22.5
linux,1130,1
linux,1131,1
linux,1132,6.5
linux,1133,0.5
linux,1134,5
linux,1135,11.5
linux,1136,42
linux,1137,1
linux,1138,6.5
linux,1139,8.333333333
linux,1140,6
linux,1141,1.5
linux,1142,10
linux,1143,1
linux,1144,1.25
linux,1145,14.25
linux,1146,18
linux,1147,14.83333333
linux,1148,9
linux,1149,4
linux,1150,1
linux,1151,22
linux,1152,4.583333333
linux,1153,1.5
linux,1154,2
linux,1155,1
linux,1156,11
linux,1157,3
linux,1158,9.5
linux,1159,6.666666667
linux,1160,8.5
linux,1161,1
linux,1162,2.5
linux,1163,0.5
linux,1164,2
linux,1165,2.5
linux,1166,18.16666667
linux,1167,1
linux,1168,1.5
linux,1169,1
linux,1170,3
linux,1171,0.5
linux,1172,1
linux,1173,1.5
linux,1174,1.5
linux,1175,0.5
linux,1176,5.5
linux,1177,7
linux,1178,1.5
linux,1179,4.5
linux,1180,2
linux,1181,1
linux,1182,1
linux,1183,0.5
linux,1184,13
linux,1185,4.166666667
linux,1186,177.75
linux,1187,1
linux,1188,0.5
linux,1189,3
linux,1190,1.666666667
linux,1191,0.5
linux,1192,37.5
linux,1193,21
linux,1194,0.5
linux,1195,1
linux,1196,12
linux,1197,11.16666667
linux,1198,1
linux,1199,17.5
linux,1200,4.5
linux,1201,0.5
linux,1202,2.5
linux,1203,2
linux,1204,17.5
linux,1205,0.5
linux,1206,3.166666667
linux,1207,3.5
linux,1208,2
linux,1209,9.333333333
linux,1210,38
linux,1211,20.5
linux,1212,4
linux,1213,1
linux,1214,7.5
linux,1215,364.4166667
linux,1216,4
linux,1217,0.5
linux,1218,2
linux,1219,0.5
linux,1220,0.5
linux,1221,1.5
linux,1222,1.5
linux,1223,0.5
linux,1224,1
linux,1225,3
linux,1226,5.5
linux,1227,18.83333333
linux,1228,2.5
linux,1229,2
linux,1230,22.08333333
linux,1231,2
linux,1232,1
linux,1233,1
linux,1234,0.833333333
linux,1235,5.5
linux,1236,1.5
linux,1237,1.5
linux,1238,10.33333333
linux,1239,3
linux,1240,1.5
linux,1241,1
linux,1242,5.5
linux,1243,21
linux,1244,3
linux,1245,7.5
linux,1246,1
linux,1247,0.5
linux,1248,4
linux,1249,8
linux,1250,3
linux,1251,19.58333333
linux,1252,1
linux,1253,58.16666667
linux,1254,6.5
linux,1255,12
linux,1256,3.5
linux,1257,1.5
linux,1258,5
linux,1259,5
linux,1260,1
linux,1261,1
linux,1262,1.5
linux,1263,13.5
linux,1264,17.5
linux,1265,3
linux,1266,0.5
linux,1267,6
linux,1268,0.5
linux,1269,0.5
linux,1270,145.2
linux,1271,0.5
linux,1272,5.333333333
linux,1273,3.25
linux,1274,4
linux,1275,2.5
linux,1276,6.333333333
linux,1277,1.5
linux,1278,1.333333333
linux,1279,1
linux,1280,6
linux,1281,95
linux,1282,18.45
linux,1283,41.5
linux,1284,2.833333333
linux,1285,28.16666667
linux,1286,1
linux,1287,14.33333333
linux,1288,0.333333333
linux,1289,6.5
linux,1290,3.083333333
linux,1291,18.5
linux,1292,574
linux,1293,37.66666667
linux,1294,1
linux,1295,2
linux,1296,5.7
linux,1297,5.333333333
linux,1298,3
linux,1299,7
linux,1300,1.333333333
linux,1301,2
linux,1302,0.5
linux,1303,2
linux,1304,2.166666667
linux,1305,1.5
linux,1306,0.5
linux,1307,2
linux,1308,2
linux,1309,6.5
linux,1310,4.5
linux,1311,6.5
linux,1312,19.5
linux,1313,4.166666667
linux,1314,0.5
linux,1315,2
linux,1316,0.5
linux,1317,1
linux,1318,0.5
linux,1319,122.8333333
linux,1320,32.75
linux,1321,17.58333333
linux,1322,1
linux,1323,3
linux,1324,4
linux,1325,1.333333333
linux,1326,1.833333333
linux,1327,0.333333333
linux,1328,0.666666667
linux,1329,4.416666667
linux,1330,9
linux,1331,35.5
linux,1332,0.5
linux,1333,2
linux,1334,1.5
linux,1335,2
linux,1336,18.5
linux,1337,1.5
linux,1338,15.5
linux,1339,21
linux,1340,5.333333333
linux,1341,8.833333333
linux,1342,1
linux,1343,1
linux,1344,18.33333333
linux,1345,1
linux,1346,1
linux,1347,1
linux,1348,1
linux,1349,1
linux,1350,4.5
linux,1351,1
linux,1352,11.33333333
linux,1353,0.5
linux,1354,1
linux,1355,0.5
linux,1356,2.5
linux,1357,2
linux,1358,1
linux,1359,0.5
linux,1360,2.5
linux,1361,1
linux,1362,1
linux,1363,1.5
linux,1364,0.5
linux,1365,0.5
linux,1366,0.5
linux,1367,1
linux,1368,1
linux,1369,2.5
linux,1370,9
linux,1371,0.5
linux,1372,1
linux,1373,1
linux,1374,0.5
linux,1375,22
linux,1376,1
linux,1377,1
linux,1378,1
linux,1379,23.5
linux,1380,1
linux,1381,0.5
linux,1382,4
linux,1383,2
linux,1384,11.5
linux,1385,4.5
linux,1386,0.5
linux,1387,6
linux,1388,0.5
linux,1389,8.833333333
linux,1390,1
linux,1391,0.5
linux,1392,0.5
linux,1393,2
linux,1394,0.5
linux,1395,0.5
linux,1396,1
linux,1397,0.5
linux,1398,0.5
linux,1399,2
linux,1400,0.25
linux,1401,3.25
linux,1402,2.5
linux,1403,4
linux,1404,1
linux,1405,0.5
linux,1406,1.5
linux,1407,0.5
linux,1408,1.5
linux,1409,0.5
linux,1410,1
linux,1411,2
linux,1412,0.5
linux,1413,5.166666667
linux,1414,0.333333333
linux,1415,1.5
linux,1416,1.5
linux,1417,0.5
linux,1418,3.5
linux,1419,3
linux,1420,8
linux,1421,1
linux,1422,1
linux,1423,1
linux,1424,2
linux,1425,0.5
linux,1426,0.333333333
linux,1427,1
linux,1428,0.5
linux,1429,0.5
linux,1430,1
linux,1431,1
linux,1432,2
linux,1433,2.5
linux,1434,3
linux,1435,1.5
linux,1436,0.5
linux,1437,3.5
linux,1438,1.333333333
linux,1439,1
linux,1440,2.5
linux,1441,9.5
linux,1442,2.5
linux,1443,0.5
linux,1444,1
linux,1445,3
linux,1446,1
linux,1447,4.5
linux,1448,0.5
linux,1449,3.833333333
linux,1450,0.5
linux,1451,1.5
linux,1452,21
linux,1453,4
linux,1454,4
linux,1455,3
linux,1456,8.5
linux,1457,27.5
linux,1458,1
linux,1459,19.33333333
linux,1460,2.5
linux,1461,1
linux,1462,2
linux,1463,8.5
linux,1464,5
linux,1465,2.5
linux,1466,1
linux,1467,1.5
linux,1468,1
linux,1469,1.5
linux,1470,0.5
linux,1471,1.5
linux,1472,5
linux,1473,2
linux,1474,0.5
linux,1475,6.5
linux,1476,1.5
linux,1477,9.5
linux,1478,1
linux,1479,0.5
linux,1480,8.5
linux,1481,2.5
linux,1482,18.66666667
linux,1483,5.333333333
linux,1484,67.7
linux,1485,32.75
linux,1486,32.5
linux,1487,5.7
linux,1488,4.5
linux,1489,1
linux,1490,2.833333333
linux,1491,16.16666667
linux,1492,5.166666667
linux,1493,0.333333333
linux,1494,36
linux,1495,1
linux,1496,2
linux,1497,15.83333333
linux,1498,2.5
linux,1499,0.5
linux,1500,37.33333333
linux,1501,1
linux,1502,3.2
linux,1503,6.533333333
linux,1504,3.033333333
linux,1505,22
linux,1506,2.833333333
linux,1507,6.166666667
linux,1508,2.666666667
linux,1509,3.333333333
linux,1510,18.5
linux,1511,0.5
linux,1512,25.5
linux,1513,5.5
linux,1514,5
linux,1515,73.08333333
linux,1516,6
linux,1517,1
linux,1518,2
linux,1519,2
linux,1520,0.5
linux,1521,1
linux,1522,4.5
linux,1523,6
linux,1524,1.5
linux,1525,3
linux,1526,3.5
linux,1527,1
linux,1528,2
linux,1529,14
linux,1530,3
linux,1531,6
linux,1532,1
linux,1533,8
linux,1534,2.833333333
linux,1535,1.5
linux,1536,1
linux,1537,5.5
linux,1538,48.91666667
linux,1539,10
linux,1540,4
linux,1541,3.5
linux,1542,1
linux,1543,4.5
linux,1544,1.5
linux,1545,0.5
linux,1546,0.5
linux,1547,1.5
linux,1548,3.5
linux,1549,4.5
linux,1550,1
linux,1551,5.5
linux,1552,12.5
linux,1553,1
linux,1554,0.5
linux,1555,2
linux,1556,4.5
linux,1557,2.5
linux,1558,6
linux,1559,1.5
linux,1560,5
linux,1561,4
linux,1562,1
linux,1563,1
linux,1564,0.5
linux,1565,2
linux,1566,1
linux,1567,2
linux,1568,1.5
linux,1569,3.5
linux,1570,0.5
linux,1571,1
linux,1572,0.333333333
linux,1573,0.5
linux,1574,0.333333333
linux,1575,1
linux,1576,12
linux,1577,1
linux,1578,5
linux,1579,2
linux,1580,6.5
linux,1581,1
linux,1582,1.5
linux,1583,0.5
linux,1584,1
linux,1585,1
linux,1586,2.25
linux,1587,1
linux,1588,3
linux,1589,1
linux,1590,1
linux,1591,0.5
linux,1592,1.5
linux,1593,3.5
linux,1594,21.66666667
linux,1595,1.833333333
linux,1596,1
linux,1597,1
linux,1598,13.16666667
linux,1599,3.5
linux,1600,3
linux,1601,6.5
linux,1602,3
linux,1603,14
linux,1604,1.5
linux,1605,48.5
linux,1606,3
linux,1607,2.5
linux,1608,1
linux,1609,1
linux,1610,2.5
linux,1611,1
linux,1612,2.5
linux,1613,1.333333333
linux,1614,13.5
linux,1615,11.5
linux,1616,5
linux,1617,1
linux,1618,1
linux,1619,16.66666667
linux,1620,1
linux,1621,2
linux,1622,1.333333333
linux,1623,6
linux,1624,33.5
linux,1625,3.083333333
linux,1626,1.833333333
linux,1627,2.333333333
linux,1628,8.083333333
linux,1629,14.7
linux,1630,10.83333333
linux,1631,2
linux,1632,0.5
linux,1633,2
linux,1634,0.333333333
linux,1635,31.66666667
linux,1636,58.5
linux,1637,33.08333333
linux,1638,271.0833333
linux,1639,103.1666667
linux,1640,2.5
linux,1641,3.333333333
linux,1642,1.5
linux,1643,9.833333333
linux,1644,5
linux,1645,13
linux,1646,39.33333333
linux,1647,9.166666667
linux,1648,1
linux,1649,5.333333333
linux,1650,9
linux,1651,35.83333333
linux,1652,3.666666667
linux,1653,11.66666667
linux,1654,70.33333333
linux,1655,40.66666667
linux,1656,1.5
linux,1657,1
linux,1658,4.666666667
linux,1659,1.333333333
linux,1660,1.833333333
linux,1661,4.5
linux,1662,1.5
linux,1663,13
linux,1664,0.5
linux,1665,2
linux,1666,4
linux,1667,22.5
linux,1668,0.5
linux,1669,11.5
linux,1670,8
linux,1671,2.5
linux,1672,1.5
linux,1673,2
linux,1674,43.5
linux,1675,4.5
linux,1676,2
linux,1677,1
linux,1678,13.33333333
linux,1679,2
linux,1680,0.5
linux,1681,2
linux,1682,1.5
linux,1683,1
linux,1684,0.833333333
linux,1685,5.5
linux,1686,0.5
linux,1687,0.5
linux,1688,1
linux,1689,1
linux,1690,0.5
linux,1691,0.5
linux,1692,0.333333333
linux,1693,7
linux,1694,2.5
linux,1695,7.166666667
linux,1696,5
linux,1697,2
linux,1698,4
linux,1699,0.5
linux,1700,7.5
linux,1701,3.5
linux,1702,1.5
linux,1703,15.5
linux,1704,3.333333333
linux,1705,2.5
linux,1706,0.5
linux,1707,8
linux,1708,6.5
linux,1709,2
linux,1710,8
linux,1711,1
linux,1712,11.33333333
linux,1713,2
linux,1714,4.5
linux,1715,2.5
linux,1716,0.5
linux,1717,3
linux,1718,1
linux,1719,2
linux,1720,0.5
linux,1721,3.5
linux,1722,3.333333333
linux,1723,1
linux,1724,0.5
linux,1725,1
linux,1726,1
linux,1727,0.5
linux,1728,1
linux,1729,1
linux,1730,1.5
linux,1731,4
linux,1732,1
linux,1733,1.5
linux,1734,0.5
linux,1735,6.333333333
linux,1736,3
linux,1737,1.5
linux,1738,2
linux,1739,2.5
linux,1740,2.5
linux,1741,1.5
linux,1742,0.5
linux,1743,0.833333333
linux,1744,0.333333333
linux,1745,1.5
linux,1746,1
linux,1747,1
linux,1748,0.5
linux,1749,6.5
linux,1750,3.5
linux,1751,25.33333333
linux,1752,0.5
linux,1753,0.5
linux,1754,0.5
linux,1755,4.5
linux,1756,43.5
linux,1757,2
linux,1758,0.333333333
linux,1759,0.333333333
linux,1760,1.5
linux,1761,1.333333333
linux,1762,0.333333333
linux,1763,3
linux,1764,0.5
linux,1765,1.166666667
linux,1766,7
linux,1767,11.5
linux,1768,11.5
linux,1769,4
linux,1770,3.833333333
linux,1771,11.16666667
linux,1772,11.83333333
linux,1773,1.5
linux,1774,0.333333333
linux,1775,2.833333333
linux,1776,3
linux,1777,20.33333333
linux,1778,1.5
linux,1779,5
linux,1780,5.5
linux,1781,7.833333333
linux,1782,2
linux,1783,2.5
linux,1784,3
linux,1785,0.5
linux,1786,0.5
linux,1787,19.5
linux,1788,10
linux,1789,3
linux,1790,5.333333333
linux,1791,1
linux,1792,13.83333333
linux,1793,4.916666667
linux,1794,3.166666667
linux,1795,1
linux,1796,3
linux,1797,1
linux,1798,6.833333333
linux,1799,1
linux,1800,16.5
linux,1801,9
linux,1802,3.5
linux,1803,1
linux,1804,40.08333333
linux,1805,0.5
linux,1806,11
linux,1807,2
linux,1808,2
linux,1809,0.5
linux,1810,2
linux,1811,1.333333333
linux,1812,0.5
linux,1813,24.08333333
linux,1814,0.5
linux,1815,1.5
linux,1816,19
linux,1817,6.5
linux,1818,3.5
linux,1819,7.5
linux,1820,4.5
linux,1821,1.5
linux,1822,5
linux,1823,20.5
linux,1824,12
linux,1825,1
linux,1826,3.5
linux,1827,1
linux,1828,1
linux,1829,3.5
linux,1830,1.75
linux,1831,1.5
linux,1832,3
linux,1833,2
linux,1834,0.5
linux,1835,2
linux,1836,0.5
linux,1837,0.5
linux,1838,0.5
linux,1839,1.5
linux,1840,1
linux,1841,0.5
linux,1842,1
linux,1843,1
linux,1844,3
linux,1845,1.5
linux,1846,0.5
linux,1847,66.41666667
linux,1848,1.5
linux,1849,3.5
linux,1850,1
linux,1851,1
linux,1852,2
linux,1853,4.833333333
linux,1854,0.5
linux,1855,1
linux,1856,1.5
linux,1857,0.5
linux,1858,6.5
linux,1859,0.5
linux,1860,3.5
linux,1861,1.5
linux,1862,5.5
linux,1863,2.5
linux,1864,0.5
linux,1865,3.5
linux,1866,77.08333333
linux,1867,1
linux,1868,1.583333333
linux,1869,1.083333333
linux,1870,1
linux,1871,4.583333333
linux,1872,2.5
linux,1873,1
linux,1874,39
linux,1875,2
linux,1876,20
linux,1877,9
linux,1878,1
linux,1879,0.5
linux,1880,6
linux,1881,1
linux,1882,7.333333333
linux,1883,2.333333333
linux,1884,2
linux,1885,1
linux,1886,0.5
linux,1887,1
linux,1888,1
linux,1889,1
linux,1890,48.5
linux,1891,3.5
linux,1892,0.5
linux,1893,2.5
linux,1894,12
linux,1895,1.5
linux,1896,13
linux,1897,11
linux,1898,3.5
linux,1899,3
linux,1900,1
linux,1901,9
linux,1902,3
linux,1903,5
linux,1904,2
linux,1905,0.333333333
linux,1906,4.833333333
linux,1907,10
linux,1908,6
linux,1909,3.833333333
linux,1910,2.833333333
linux,1911,4.5
linux,1912,1.5
linux,1913,3.5
linux,1914,0.5
linux,1915,4.333333333
linux,1916,4.5
linux,1917,27
linux,1918,30
linux,1919,1.75
linux,1920,24
linux,1921,4.333333333
linux,1922,5.833333333
linux,1923,4.5
linux,1924,19.83333333
linux,1925,8.833333333
linux,1926,0.5
linux,1927,2
linux,1928,2.5
linux,1929,2.333333333
linux,1930,1
linux,1931,0.5
linux,1932,1
linux,1933,6
linux,1934,1
linux,1935,3
linux,1936,2
linux,1937,10.33333333
linux,1938,0.5
linux,1939,1
linux,1940,10
linux,1941,1
linux,1942,1.5
linux,1943,8.75
linux,1944,24.58333333
linux,1945,3.5
linux,1946,0.333333333
linux,1947,1
linux,1948,24.16666667
linux,1949,4
linux,1950,1.5
linux,1951,4.5
linux,1952,2.5
linux,1953,5.25
linux,1954,9
linux,1955,1.666666667
linux,1956,8.166666667
linux,1957,3.5
linux,1958,9.833333333
linux,1959,0.5
linux,1960,4.333333333
linux,1961,2
linux,1962,1.333333333
linux,1963,1
linux,1964,1
linux,1965,13.33333333
linux,1966,0.5
linux,1967,1
linux,1968,1
linux,1969,3.5
linux,1970,0.833333333
linux,1971,2.166666667
linux,1972,0.333333333
linux,1973,6.833333333
linux,1974,1
linux,1975,0.833333333
linux,1976,8
linux,1977,1
linux,1978,7.5
linux,1979,4.666666667
linux,1980,5.616666667
linux,1981,2.866666667
linux,1982,4.416666667
linux,1983,0.166666667
linux,1984,1.033333333
linux,1985,0.366666667
linux,1986,1.533333333
linux,1987,0.666666667
linux,1988,2.5
linux,1989,16
linux,1990,1
linux,1991,0.5
linux,1992,2
linux,1993,27
linux,1994,1
linux,1995,2.5
linux,1996,0.333333333
linux,1997,1.5
linux,1998,6
linux,1999,5
linux,2000,5
linux,2001,1
linux,2002,4
linux,2003,2.666666667
linux,2004,32.5
linux,2005,0.5
linux,2006,3.416666667
linux,2007,4
linux,2008,3
linux,2009,1
linux,2010,2
linux,2011,0.333333333
linux,2012,0.5
linux,2013,1
linux,2014,1
linux,2015,1.833333333
linux,2016,0.5
linux,2017,3
linux,2018,0.333333333
linux,2019,0.333333333
linux,2020,1
linux,2021,1
linux,2022,7.5
linux,2023,17
linux,2024,0.25
linux,2025,0.5
linux,2026,1
linux,2027,1
linux,2028,1
linux,2029,7.416666667
linux,2030,1.5
linux,2031,0.5
linux,2032,1
linux,2033,1
linux,2034,3.5
linux,2035,5.5
linux,2036,65.83333333
linux,2037,0.5
linux,2038,3
linux,2039,12
linux,2040,54.2
linux,2041,6
linux,2042,23.16666667
linux,2043,12.28333333
linux,2044,1.833333333
linux,2045,5.166666667
linux,2046,13
linux,2047,6.333333333
linux,2048,21.28333333
linux,2049,0.5
linux,2050,9.533333333
linux,2051,24.16666667
linux,2052,50.28333333
linux,2053,0.5
linux,2054,1
linux,2055,6.5
linux,2056,1.5
linux,2057,36
linux,2058,24.83333333
linux,2059,10
linux,2060,23.5
linux,2061,0.5
linux,2062,473.5
linux,2063,2.5
linux,2064,2
linux,2065,68.83333333
linux,2066,21.33333333
linux,2067,4
linux,2068,7.333333333
linux,2069,6
linux,2070,0.5
linux,2071,3.166666667
linux,2072,32.08333333
linux,2073,31.25
linux,2074,9
linux,2075,5.833333333
linux,2076,2.416666667
linux,2077,1
linux,2078,15.33333333
linux,2079,16
linux,2080,1
linux,2081,2.166666667
linux,2082,2.833333333
linux,2083,1
linux,2084,38.78333333
linux,2085,2
linux,2086,0.333333333
linux,2087,31.11666667
linux,2088,0.5
linux,2089,8.866666667
linux,2090,0.5
linux,2091,3
linux,2092,3.5
linux,2093,5.5
linux,2094,1
linux,2095,1
linux,2096,2.916666667
linux,2097,12.91666667
linux,2098,1
linux,2099,21.83333333
linux,2100,14
linux,2101,3
linux,2102,0.5
linux,2103,1.083333333
linux,2104,2.083333333
linux,2105,4.5
linux,2106,0.5
linux,2107,11.33333333
linux,2108,24.16666667
linux,2109,1
linux,2110,1
linux,2111,8.866666667
linux,2112,1.5
linux,2113,0.5
linux,2114,1.5
linux,2115,0.5
linux,2116,0.583333333
linux,2117,1.916666667
linux,2118,2.166666667
linux,2119,19.5
linux,2120,5
linux,2121,7
linux,2122,0.5
linux,2123,0.5
linux,2124,0.5
linux,2125,0.5
linux,2126,1
linux,2127,4.333333333
linux,2128,0.5
linux,2129,1
linux,2130,0.833333333
linux,2131,1.333333333
linux,2132,0.25
linux,2133,1
linux,2134,1
linux,2135,1.5
linux,2136,1
linux,2137,4.5
linux,2138,1
linux,2139,9
linux,2140,1
linux,2141,7.5
linux,2142,1
linux,2143,0.5
linux,2144,1
linux,2145,1
linux,2146,2.833333333
linux,2147,1.5
linux,2148,2
linux,2149,2
linux,2150,1.5
linux,2151,1
linux,2152,6.5
linux,2153,1
linux,2154,1
linux,2155,1
linux,2156,0.5
linux,2157,1
linux,2158,1
linux,2159,23
linux,2160,1
linux,2161,1.5
linux,2162,1
linux,2163,1
linux,2164,1
linux,2165,1
linux,2166,4.5
linux,2167,1
linux,2168,0.5
linux,2169,1
linux,2170,1
linux,2171,2
linux,2172,1.833333333
linux,2173,2
linux,2174,1
linux,2175,2
linux,2176,0.5
linux,2177,5.5
linux,2178,2
linux,2179,1
linux,2180,3
linux,2181,2.5
linux,2182,0.5
linux,2183,1
linux,2184,1
linux,2185,2
linux,2186,1.833333333
linux,2187,1
linux,2188,1.5
linux,2189,0.5
linux,2190,1
linux,2191,2.5
linux,2192,2
linux,2193,0.5
linux,2194,0.5
linux,2195,4.5
linux,2196,1.333333333
linux,2197,2
linux,2198,1
linux,2199,1
linux,2200,1
linux,2201,2
linux,2202,1
linux,2203,0.5
linux,2204,1
linux,2205,0.5
linux,2206,3
linux,2207,1.833333333
linux,2208,1.5
linux,2209,2
linux,2210,2
linux,2211,1
linux,2212,1
linux,2213,5
linux,2214,2
linux,2215,2
linux,2216,2
linux,2217,2.5
linux,2218,1
linux,2219,1.75
linux,2220,1
linux,2221,1
linux,2222,1
linux,2223,1
linux,2224,1.5
linux,2225,3
linux,2226,4
linux,2227,1
linux,2228,2
linux,2229,1
linux,2230,1
linux,2231,0.5
linux,2232,0.5
linux,2233,0.5
linux,2234,2
linux,2235,1
linux,2236,1
linux,2237,3.25
linux,2238,3.75
linux,2239,0.25
linux,2240,10.5
linux,2241,0.5
linux,2242,0.5
linux,2243,1.5
linux,2244,1.5
linux,2245,1
linux,2246,2.7
linux,2247,2.533333333
linux,2248,5.033333333
linux,2249,8
linux,2250,4.833333333
linux,2251,0.5
linux,2252,7.5
linux,2253,12.83333333
linux,2254,3.333333333
linux,2255,0.333333333
linux,2256,8
linux,2257,3
linux,2258,2.333333333
linux,2259,6.833333333
linux,2260,1
linux,2261,2.333333333
linux,2262,1.333333333
linux,2263,0.333333333
linux,2264,1
linux,2265,10
linux,2266,10.5
linux,2267,9.5
linux,2268,0.5
linux,2269,5.5
linux,2270,2
linux,2271,15.5
linux,2272,0.333333333
linux,2273,1.333333333
linux,2274,5.833333333
linux,2275,4
linux,2276,0.5
linux,2277,1
linux,2278,13
linux,2279,0.5
linux,2280,7.833333333
linux,2281,29.83333333
linux,2282,6.333333333
linux,2283,0.833333333
linux,2284,25.25
linux,2285,2
linux,2286,0.5
linux,2287,34
linux,2288,1
linux,2289,0.5
linux,2290,0.5
linux,2291,19.33333333
linux,2292,4.333333333
linux,2293,0.333333333
linux,2294,2
linux,2295,3.5
linux,2296,6
linux,2297,0.5
linux,2298,1.5
linux,2299,2
linux,2300,17.83333333
linux,2301,1
linux,2302,3.5
linux,2303,0.333333333
linux,2304,2
linux,2305,2
linux,2306,0.5
linux,2307,1.5
linux,2308,16
linux,2309,4.5
linux,2310,1.5
linux,2311,1.333333333
linux,2312,49.33333333
linux,2313,1.5
linux,2314,1
linux,2315,1
linux,2316,3
linux,2317,2
linux,2318,1.5
linux,2319,0.5
linux,2320,2.5
linux,2321,1.5
linux,2322,3.5
linux,2323,2
linux,2324,2.333333333
linux,2325,1
linux,2326,0.5
linux,2327,1
linux,2328,2
linux,2329,9.5
linux,2330,0.5
linux,2331,0.5
linux,2332,5.583333333
linux,2333,18.16666667
linux,2334,1
linux,2335,1
linux,2336,4
linux,2337,0.333333333
linux,2338,1
linux,2339,1
linux,2340,0.5
linux,2341,2
linux,2342,0.5
linux,2343,17.5
linux,2344,0.5
linux,2345,2.5
linux,2346,0.5
linux,2347,0.5
linux,2348,0.5
linux,2349,12
linux,2350,0.5
linux,2351,14.5
linux,2352,16
linux,2353,1.5
linux,2354,0.5
linux,2355,4.5
linux,2356,8.333333333
linux,2357,0.5
linux,2358,2.5
linux,2359,237.5833333
linux,2360,0.5
linux,2361,0.5
linux,2362,0.5
linux,2363,1
linux,2364,0.5
linux,2365,1.25
linux,2366,3.166666667
linux,2367,1
linux,2368,0.5
linux,2369,1.5
linux,2370,1
linux,2371,1.333333333
linux,2372,3
linux,2373,2.5
linux,2374,8.5
linux,2375,3
linux,2376,0.5
linux,2377,1
linux,2378,11.33333333
linux,2379,6.833333333
linux,2380,1
linux,2381,43
linux,2382,0.5
linux,2383,1
linux,2384,0.333333333
linux,2385,35.83333333
linux,2386,0.5
linux,2387,6.833333333
linux,2388,0.5
linux,2389,0.833333333
linux,2390,24
linux,2391,3.5
linux,2392,0.5
linux,2393,0.5
linux,2394,0.5
linux,2395,3
linux,2396,1.5
linux,2397,10.5
linux,2398,0.5
linux,2399,1.833333333
linux,2400,4.666666667
linux,2401,32.5
linux,2402,0.5
linux,2403,26.83333333
linux,2404,0.833333333
linux,2405,0.5
linux,2406,10.16666667
linux,2407,10.66666667
linux,2408,0.333333333
linux,2409,5
linux,2410,2
linux,2411,7.333333333
linux,2412,0.5
linux,2413,0.333333333
linux,2414,0.5
linux,2415,47.25
linux,2416,0.5
linux,2417,3.25
linux,2418,1.7
linux,2419,1
linux,2420,1
linux,2421,0.5
linux,2422,15
linux,2423,1
linux,2424,9.45
linux,2425,3.5
linux,2426,0.333333333
linux,2427,1
linux,2428,1
linux,2429,0.5
linux,2430,0.5
linux,2431,1.5
linux,2432,0.5
linux,2433,0.533333333
linux,2434,1
linux,2435,2
linux,2436,0.333333333
linux,2437,1
linux,2438,1
linux,2439,0.5
linux,2440,0.5
linux,2441,1
linux,2442,2.5
linux,2443,2
linux,2444,1.5
linux,2445,4.5
linux,2446,3.5
linux,2447,9.5
linux,2448,2.333333333
linux,2449,6.583333333
linux,2450,4
linux,2451,2.5
linux,2452,5.333333333
linux,2453,10.16666667
linux,2454,1.5
linux,2455,2
linux,2456,2.5
linux,2457,8.5
linux,2458,3.2
linux,2459,1.333333333
linux,2460,2
linux,2461,0.5
linux,2462,0.5
linux,2463,1.5
linux,2464,10
linux,2465,4.666666667
linux,2466,1
linux,2467,0.5
linux,2468,1
linux,2469,1
linux,2470,1.5
linux,2471,3
linux,2472,1
linux,2473,2
linux,2474,1
linux,2475,1
linux,2476,3.5
linux,2477,0.666666667
linux,2478,4.833333333
linux,2479,3
linux,2480,1
linux,2481,2
linux,2482,8
linux,2483,14.83333333
linux,2484,0.5
linux,2485,0.5
linux,2486,1
linux,2487,1
linux,2488,4.5
linux,2489,0.5
linux,2490,1.5
linux,2491,1
linux,2492,1
linux,2493,0.5
linux,2494,0.583333333
linux,2495,1.583333333
linux,2496,0.583333333
linux,2497,0.5
linux,2498,0.333333333
linux,2499,2
linux,2500,1.2
linux,2501,0.2
linux,2502,0.5
linux,2503,1
linux,2504,0.5
linux,2505,0.5
linux,2506,1
linux,2507,2.333333333
linux,2508,1
linux,2509,3
linux,2510,2
linux,2511,10
linux,2512,3
linux,2513,0.5
linux,2514,1
linux,2515,0.5
linux,2516,4
linux,2517,8.5
linux,2518,1.833333333
linux,2519,2
linux,2520,0.5
linux,2521,1.5
linux,2522,5.5
linux,2523,3
linux,2524,1
linux,2525,1
linux,2526,1.166666667
linux,2527,1.166666667
linux,2528,1
linux,2529,1
linux,2530,2
linux,2531,2
linux,2532,12.83333333
linux,2533,24.33333333
linux,2534,2
linux,2535,2.666666667
linux,2536,1
linux,2537,1
linux,2538,1
linux,2539,1
linux,2540,1
linux,2541,1
linux,2542,32.58333333
linux,2543,1
linux,2544,1
linux,2545,0.25
linux,2546,0.25
linux,2547,1.5
linux,2548,0.5
linux,2549,1
linux,2550,1
linux,2551,10.83333333
linux,2552,0.5
linux,2553,1
linux,2554,0.5
linux,2555,0.5
linux,2556,0.5
linux,2557,1.5
linux,2558,0.5
linux,2559,1
linux,2560,7.5
linux,2561,1
linux,2562,2.5
linux,2563,6.5
linux,2564,3.5
linux,2565,0.5
linux,2566,1.5
linux,2567,17.5
linux,2568,2
linux,2569,0.333333333
linux,2570,8.5
linux,2571,7
linux,2572,42.45
linux,2573,2
linux,2574,4.333333333
linux,2575,5.533333333
linux,2576,3
linux,2577,7.533333333
linux,2578,1
linux,2579,47.66666667
linux,2580,2.833333333
linux,2581,1.5
linux,2582,0.75
linux,2583,1
linux,2584,52
linux,2585,2
linux,2586,0.5
linux,2587,17.11666667
linux,2588,31.33333333
linux,2589,3
linux,2590,1
linux,2591,11.16666667
linux,2592,0.5
linux,2593,23.16666667
linux,2594,0.5
linux,2595,3.5
linux,2596,46
linux,2597,0.5
linux,2598,2
linux,2599,13
linux,2600,1
linux,2601,28.78333333
linux,2602,1
linux,2603,30.91666667
linux,2604,0.5
linux,2605,0.5
linux,2606,2
linux,2607,0.5
linux,2608,10.33333333
linux,2609,1
linux,2610,1
linux,2611,0.5
linux,2612,26.33333333
linux,2613,6.333333333
linux,2614,0.833333333
linux,2615,15
linux,2616,0.5
linux,2617,41
linux,2618,8.5
linux,2619,1
linux,2620,7
linux,2621,2.833333333
linux,2622,0.5
linux,2623,2.5
linux,2624,2
linux,2625,1.5
linux,2626,28.28333333
linux,2627,62.66666667
linux,2628,8.033333333
linux,2629,0.5
linux,2630,16.5
linux,2631,0.5
linux,2632,2.166666667
linux,2633,1.75
linux,2634,3.333333333
linux,2635,1
linux,2636,9.166666667
linux,2637,5.5
linux,2638,4
linux,2639,36.33333333
linux,2640,2
linux,2641,0.5
linux,2642,0.333333333
linux,2643,11
linux,2644,16
linux,2645,2.5
linux,2646,2.5
linux,2647,9.5
linux,2648,13
linux,2649,5.5
linux,2650,0.5
linux,2651,3
linux,2652,1
linux,2653,1
linux,2654,4.833333333
linux,2655,0.5
linux,2656,31
linux,2657,0.5
linux,2658,1.5
linux,2659,0.5
linux,2660,5.583333333
linux,2661,72.5
linux,2662,0.5
linux,2663,1
linux,2664,2.833333333
linux,2665,2
linux,2666,0.333333333
linux,2667,1.7
linux,2668,1
linux,2669,0.5
linux,2670,1
linux,2671,0.5
linux,2672,0.5
linux,2673,1
linux,2674,1
linux,2675,0.333333333
linux,2676,0.333333333
linux,2677,0.333333333
linux,2678,0.5
linux,2679,1.5
linux,2680,0.215909091
linux,2681,0.306818182
linux,2682,0.215909091
linux,2683,0.215909091
linux,2684,0.215909091
linux,2685,0.090909091
linux,2686,0.090909091
linux,2687,0.215909091
linux,2688,0.215909091
linux,2689,0.215909091
linux,2690,1
linux,2691,1
linux,2692,0.5
linux,2693,1
linux,2694,1.5
linux,2695,0.5
linux,2696,0.5
linux,2697,1
linux,2698,1
linux,2699,12
linux,2700,1
linux,2701,5
linux,2702,5
linux,2703,28.33333333
linux,2704,1
linux,2705,1
linux,2706,3.666666667
linux,2707,1
linux,2708,0.5
linux,2709,2.5
linux,2710,1
linux,2711,17
linux,2712,1.5
linux,2713,1
linux,2714,1.333333333
linux,2715,28
linux,2716,7
linux,2717,14.5
linux,2718,4
linux,2719,7.333333333
linux,2720,0.5
linux,2721,0.5
linux,2722,1
linux,2723,0.5
linux,2724,11.83333333
linux,2725,1
linux,2726,0.333333333
linux,2727,0.5
linux,2728,0.5
linux,2729,0.5
linux,2730,30.11666667
linux,2731,1
linux,2732,1.5
linux,2733,0.5
linux,2734,29.36666667
linux,2735,18.33333333
linux,2736,0.5
linux,2737,1
linux,2738,1.25
linux,2739,0.5
linux,2740,1
linux,2741,1
linux,2742,10.91666667
linux,2743,2.333333333
linux,2744,1.5
linux,2745,1
linux,2746,0.25
linux,2747,0.5
linux,2748,0.5
linux,2749,9.333333333
linux,2750,0.5
linux,2751,0.5
linux,2752,0.5
linux,2753,0.5
linux,2754,0.5
linux,2755,32.5
linux,2756,3
linux,2757,14.83333333
linux,2758,44
linux,2759,4
linux,2760,1.5
linux,2761,5.333333333
linux,2762,10.66666667
linux,2763,0.5
linux,2764,1.5
linux,2765,1
linux,2766,1
linux,2767,1
linux,2768,1
linux,2769,1
linux,2770,1.5
linux,2771,0.5
linux,2772,2
linux,2773,0.333333333
linux,2774,1.5
linux,2775,0.333333333
linux,2776,1.2
linux,2777,1
linux,2778,2.5
linux,2779,0.5
linux,2780,2
linux,2781,2
linux,2782,5.45
linux,2783,0.5
linux,2784,0.5
linux,2785,1
linux,2786,2.333333333
linux,2787,2.833333333
linux,2788,4
linux,2789,2
linux,2790,0.5
linux,2791,1.25
linux,2792,1.75
linux,2793,1.5
linux,2794,1
linux,2795,2
linux,2796,1
linux,2797,0.5
linux,2798,0.5
linux,2799,0.5
linux,2800,0.5
linux,2801,2.833333333
linux,2802,3.833333333
linux,2803,25
linux,2804,0.5
linux,2805,2.5
linux,2806,2
linux,2807,15
linux,2808,8
linux,2809,11.66666667
linux,2810,4
linux,2811,1
linux,2812,3
linux,2813,3
linux,2814,11.5
linux,2815,2.5
linux,2816,0.5
linux,2817,2
linux,2818,2
linux,2819,1.833333333
linux,2820,11.5
linux,2821,1
linux,2822,3
linux,2823,2.833333333
linux,2824,1.5
linux,2825,26.83333333
linux,2826,1.5
linux,2827,3.5
linux,2828,0.5
linux,2829,0.5
linux,2830,291.6666667
linux,2831,0.5
linux,2832,2.5
linux,2833,8
linux,2834,2
linux,2835,2.5
linux,2836,7.166666667
linux,2837,1.333333333
linux,2838,2.833333333
linux,2839,1.5
linux,2840,12.5
linux,2841,10
linux,2842,2.5
linux,2843,35.66666667
linux,2844,1.5
linux,2845,0.5
linux,2846,1
linux,2847,0.333333333
linux,2848,0.5
linux,2849,1
linux,2850,0.5
linux,2851,2
linux,2852,1
linux,2853,1.5
linux,2854,0.5
linux,2855,1.333333333
linux,2856,1
linux,2857,1
linux,2858,0.5
linux,2859,3
linux,2860,0.5
linux,2861,0.5
linux,2862,1.5
linux,2863,1
linux,2864,1
linux,2865,0.5
linux,2866,1
linux,2867,0.5
linux,2868,2.5
linux,2869,5
linux,2870,5.333333333
linux,2871,2
linux,2872,1.5
linux,2873,1
linux,2874,3.5
linux,2875,0.5
linux,2876,8
linux,2877,14.83333333
linux,2878,3.5
linux,2879,1
linux,2880,0.5
linux,2881,1
linux,2882,1
linux,2883,0.333333333
linux,2884,0.5
linux,2885,44
linux,2886,0.5
linux,2887,1
linux,2888,1.5
linux,2889,0.5
linux,2890,1.333333333
linux,2891,0.5
linux,2892,0.5
linux,2893,2
linux,2894,0.5
linux,2895,1
linux,2896,0.5
linux,2897,1
linux,2898,2
linux,2899,1.7
linux,2900,2.5
linux,2901,0.7
linux,2902,0.333333333
linux,2903,1
linux,2904,0.5
linux,2905,2
linux,2906,1.5
linux,2907,1
linux,2908,1
linux,2909,1
linux,2910,1
linux,2911,0.5
linux,2912,0.2
linux,2913,0.2
linux,2914,0.333333333
linux,2915,2.5
linux,2916,0.5
linux,2917,0.333333333
linux,2918,0.333333333
linux,2919,1.5
linux,2920,0.5
linux,2921,1
linux,2922,1.666666667
linux,2923,9.333333333
linux,2924,4
linux,2925,2.5
linux,2926,1
linux,2927,4
linux,2928,0.5
linux,2929,0.916666667
linux,2930,0.5
linux,2931,1
linux,2932,0.5
linux,2933,1
linux,2934,0.5
linux,2935,1
linux,2936,1
linux,2937,0.333333333
linux,2938,0.5
linux,2939,0.5
linux,2940,0.583333333
linux,2941,0.333333333
linux,2942,0.5
linux,2943,0.333333333
linux,2944,1
linux,2945,0.333333333
linux,2946,1
linux,2947,9
linux,2948,0.5
linux,2949,1
linux,2950,1
linux,2951,0.5
linux,2952,0.5
linux,2953,1
linux,2954,0.5
linux,2955,0.333333333
linux,2956,1
linux,2957,2
linux,2958,0.5
linux,2959,0.666666667
linux,2960,0.5
linux,2961,1
linux,2962,1
linux,2963,0.5
linux,2964,1
linux,2965,3
linux,2966,2.833333333
linux,2967,7.833333333
linux,2968,0.5
linux,2969,0.5
linux,2970,1
linux,2971,1
linux,2972,1
linux,2973,1
linux,2974,0.5
linux,2975,0.5
linux,2976,1
linux,2977,0.5
linux,2978,2.083333333
linux,2979,0.25
linux,2980,1.333333333
linux,2981,2
linux,2982,0.5
linux,2983,0.5
linux,2984,0.5
linux,2985,0.5
linux,2986,1
linux,2987,0.5
linux,2988,1
linux,2989,32
linux,2990,0.5
linux,2991,0.666666667
linux,2992,0.666666667
linux,2993,0.5
linux,2994,6
linux,2995,3
linux,2996,1
linux,2997,6
linux,2998,0.5
linux,2999,25
linux,3000,0.5
linux,3001,4.5
linux,3002,16.33333333
linux,3003,36
linux,3004,1.5
linux,3005,0.5
linux,3006,5.5
linux,3007,1
linux,3008,0.5
linux,3009,1.5
linux,3010,1.5
linux,3011,1
linux,3012,0.5
linux,3013,4.5
linux,3014,2.5
linux,3015,8.5
linux,3016,1
linux,3017,1
linux,3018,1
linux,3019,1.333333333
linux,3020,1
linux,3021,2.5
linux,3022,0.5
linux,3023,2
linux,3024,2
linux,3025,12.33333333
linux,3026,0.5
linux,3027,1
linux,3028,4
linux,3029,0.5
linux,3030,2
linux,3031,4
linux,3032,1.5
linux,3033,0.5
linux,3034,0.5
linux,3035,1.5
linux,3036,0.25
linux,3037,4.833333333
linux,3038,2.5
linux,3039,0.5
linux,3040,0.5
linux,3041,1
linux,3042,0.5
linux,3043,0.5
linux,3044,1.333333333
linux,3045,0.333333333
linux,3046,0.5
linux,3047,0.5
linux,3048,1
linux,3049,1.5
linux,3050,1.5
linux,3051,0.5
linux,3052,0.5
linux,3053,2.5
linux,3054,0.5
linux,3055,13.5
linux,3056,2
linux,3057,8
linux,3058,2.333333333
linux,3059,1.5
linux,3060,3.5
Ghost,0,135.25
Ghost,1,2.166666667
Ghost,2,61.66666667
Ghost,3,35.33333333
Ghost,4,43
Ghost,5,14.33333333
Ghost,6,12
Ghost,7,33.66666667
Ghost,8,16.16666667
Ghost,9,11.5
Ghost,10,19.5
Ghost,11,9.5
Ghost,12,27.58333333
Ghost,13,48.83333333
Ghost,14,10.5
Ghost,15,1
Ghost,16,1
Ghost,17,16.5
Ghost,18,1
Ghost,19,39.08333333
Ghost,20,3
Ghost,21,3.5
Ghost,22,0.5
Ghost,23,0.833333333
Ghost,24,0.5
Ghost,25,1.5
Ghost,26,2
Ghost,27,3
Ghost,28,0.5
Ghost,29,0.5
Ghost,30,2
Ghost,31,2.416666667
Ghost,32,1
Ghost,33,1.5
Ghost,34,1.333333333
Ghost,35,2
Ghost,36,2
Ghost,37,0.5
Ghost,38,3.333333333
Ghost,39,1.5
Ghost,40,0.5
Ghost,41,1
Ghost,42,0.5
v8,0,89.78333333
v8,1,231.55
v8,2,19.91666667
v8,3,440.6289683
v8,4,93.30277778
v8,5,36.36666667
v8,6,39
v8,7,96.02777778
v8,8,110.2777778
v8,9,195.2789683
v8,10,435.5
v8,11,86.5
v8,12,111.0095238
v8,13,236.8666667
v8,14,68.76904762
v8,15,62.28333333
v8,16,86.62896825
v8,17,46.03333333
v8,18,141.4095238
v8,19,2.866666667
v8,20,4.2
v8,21,0.2
v8,22,27.33333333
v8,23,73.76944444
v8,24,68.42619048
v8,25,60.80952381
v8,26,46.60119048
v8,27,21.02896825
v8,28,101.2789683
v8,29,26.33333333
v8,30,120.2928571
v8,31,22.5
v8,32,11.5
v8,33,65.06666667
v8,34,24.83333333
v8,35,27.83333333
v8,36,20.33333333
v8,37,10.91666667
v8,38,80.86666667
v8,39,4
v8,40,14.33333333
v8,41,1.833333333
v8,42,2.333333333
v8,43,21.75
v8,44,45.08333333
v8,45,2
v8,46,1.5
v8,47,1
v8,48,4
v8,49,21.83333333
v8,50,0.333333333
v8,51,10.95
v8,52,15.83333333
v8,53,0.25
v8,54,3
v8,55,2.616666667
v8,56,2.5
v8,57,11.5
v8,58,7.5
v8,59,20.5
v8,60,42.5
v8,61,1.226190476
v8,62,1.5
v8,63,1.5
v8,64,3.5
v8,65,1.5
v8,66,7.5
v8,67,6.5
v8,68,5.5
v8,69,1.5
v8,70,1
v8,71,2.5
v8,72,0.5
v8,73,4
v8,74,1
v8,75,1
v8,76,3.5
v8,77,5
v8,78,0.5
v8,79,0.5
v8,80,4.5
v8,81,3.5
v8,82,4.5
v8,83,2
v8,84,0.5
webscalesql-5.6,0,10
webscalesql-5.6,1,0.5
webscalesql-5.6,2,14.5
webscalesql-5.6,3,12.16666667
webscalesql-5.6,4,45.75
webscalesql-5.6,5,6.5
webscalesql-5.6,6,296.8666667
webscalesql-5.6,7,437.3333333
webscalesql-5.6,8,23.475
webscalesql-5.6,9,8.1
webscalesql-5.6,10,0.5
webscalesql-5.6,11,20.20833333
webscalesql-5.6,12,17.58333333
webscalesql-5.6,13,1
webscalesql-5.6,14,17.95833333
webscalesql-5.6,15,5.083333333
webscalesql-5.6,16,9.083333333
webscalesql-5.6,17,5.033333333
webscalesql-5.6,18,54.55
webscalesql-5.6,19,16.04285714
webscalesql-5.6,20,2.233333333
webscalesql-5.6,21,3.533333333
webscalesql-5.6,22,26.25952381
webscalesql-5.6,23,2.2
webscalesql-5.6,24,10.4
webscalesql-5.6,25,1.5
webscalesql-5.6,26,7.833333333
webscalesql-5.6,27,16.60833333
webscalesql-5.6,28,1
webscalesql-5.6,29,1.833333333
webscalesql-5.6,30,0.333333333
webscalesql-5.6,31,75.28333333
webscalesql-5.6,32,52.66666667
webscalesql-5.6,33,3.833333333
webscalesql-5.6,34,1.5
webscalesql-5.6,35,5.083333333
webscalesql-5.6,36,18.67619048
webscalesql-5.6,37,27.75
webscalesql-5.6,38,3.583333333
webscalesql-5.6,39,255.1166667
webscalesql-5.6,40,0.5
webscalesql-5.6,41,0.333333333
webscalesql-5.6,42,10.83333333
webscalesql-5.6,43,0.5
webscalesql-5.6,44,1
webscalesql-5.6,45,14
webscalesql-5.6,46,1
webscalesql-5.6,47,83.16666667
webscalesql-5.6,48,4.5
webscalesql-5.6,49,35.28333333
webscalesql-5.6,50,1
webscalesql-5.6,51,1
webscalesql-5.6,52,167.9761905
webscalesql-5.6,53,405.45
webscalesql-5.6,54,4.5
webscalesql-5.6,55,7.366666667
webscalesql-5.6,56,22.16666667
webscalesql-5.6,57,2
webscalesql-5.6,58,33.03333333
webscalesql-5.6,59,14.36666667
webscalesql-5.6,60,2
webscalesql-5.6,61,1
webscalesql-5.6,62,12.5
webscalesql-5.6,63,0.5
webscalesql-5.6,64,4
webscalesql-5.6,65,1.5
webscalesql-5.6,66,6.666666667
webscalesql-5.6,67,11
webscalesql-5.6,68,1.5
webscalesql-5.6,69,7.5
webscalesql-5.6,70,11.64285714
webscalesql-5.6,71,6.5
webscalesql-5.6,72,5.5
webscalesql-5.6,73,7.5
webscalesql-5.6,74,11.5
webscalesql-5.6,75,9.916666667
webscalesql-5.6,76,1.833333333
webscalesql-5.6,77,11.05952381
webscalesql-5.6,78,3.333333333
webscalesql-5.6,79,1
webscalesql-5.6,80,1
webscalesql-5.6,81,5.5
webscalesql-5.6,82,2.5
webscalesql-5.6,83,0.5
webscalesql-5.6,84,20.95
webscalesql-5.6,85,7.7
webscalesql-5.6,86,6.45
webscalesql-5.6,87,1.5
webscalesql-5.6,88,31.75
webscalesql-5.6,89,2
webscalesql-5.6,90,1.625
webscalesql-5.6,91,1.2
webscalesql-5.6,92,30.5
webscalesql-5.6,93,2.333333333
webscalesql-5.6,94,0.5
webscalesql-5.6,95,5.5
webscalesql-5.6,96,1
webscalesql-5.6,97,3
webscalesql-5.6,98,2
webscalesql-5.6,99,2
webscalesql-5.6,100,1.5
webscalesql-5.6,101,0.5
webscalesql-5.6,102,7.25
webscalesql-5.6,103,7.083333333
webscalesql-5.6,104,2.5
webscalesql-5.6,105,2.166666667
webscalesql-5.6,106,2.5
webscalesql-5.6,107,0.5
webscalesql-5.6,108,1
webscalesql-5.6,109,1
webscalesql-5.6,110,0.5
webscalesql-5.6,111,7
webscalesql-5.6,112,3
webscalesql-5.6,113,30
webscalesql-5.6,114,6.5
webscalesql-5.6,115,15.5
webscalesql-5.6,116,1
webscalesql-5.6,117,2
webscalesql-5.6,118,10.5
webscalesql-5.6,119,2
webscalesql-5.6,120,1
webscalesql-5.6,121,154.8333333
webscalesql-5.6,122,0.333333333
webscalesql-5.6,123,1
webscalesql-5.6,124,0.25
webscalesql-5.6,125,1.25
webscalesql-5.6,126,10.25
webscalesql-5.6,127,12.20833333
webscalesql-5.6,128,5.666666667
webscalesql-5.6,129,0.7
webscalesql-5.6,130,1
webscalesql-5.6,131,15.35
webscalesql-5.6,132,0.5
webscalesql-5.6,133,12.79166667
webscalesql-5.6,134,2
webscalesql-5.6,135,9.5
webscalesql-5.6,136,1
webscalesql-5.6,137,6.592857143
webscalesql-5.6,138,2
webscalesql-5.6,139,4.5
webscalesql-5.6,140,46.73333333
webscalesql-5.6,141,7.25
webscalesql-5.6,142,0.75
webscalesql-5.6,143,3
webscalesql-5.6,144,38
webscalesql-5.6,145,8.125
webscalesql-5.6,146,1.5
webscalesql-5.6,147,4.166666667
webscalesql-5.6,148,6.5
webscalesql-5.6,149,4.833333333
webscalesql-5.6,150,103.5333333
webscalesql-5.6,151,3.75
webscalesql-5.6,152,7
webscalesql-5.6,153,3
webscalesql-5.6,154,1.5
webscalesql-5.6,155,1.5
webscalesql-5.6,156,0.75
webscalesql-5.6,157,0.75
webscalesql-5.6,158,6.5
webscalesql-5.6,159,2.5
webscalesql-5.6,160,6.75
webscalesql-5.6,161,2.25
webscalesql-5.6,162,2.666666667
webscalesql-5.6,163,2.5
webscalesql-5.6,164,0.333333333
webscalesql-5.6,165,0.333333333
webscalesql-5.6,166,2
webscalesql-5.6,167,1.5
webscalesql-5.6,168,0.2
webscalesql-5.6,169,0.2
webscalesql-5.6,170,73.73333333
webscalesql-5.6,171,0.5
webscalesql-5.6,172,1
webscalesql-5.6,173,0.5
webscalesql-5.6,174,1
webscalesql-5.6,175,1.5
webscalesql-5.6,176,1.333333333
webscalesql-5.6,177,36.21666667
webscalesql-5.6,178,4.2
webscalesql-5.6,179,63.6
webscalesql-5.6,180,7.216666667
webscalesql-5.6,181,42.95
webscalesql-5.6,182,9.483333333
webscalesql-5.6,183,0.25
webscalesql-5.6,184,0.5
webscalesql-5.6,185,0.5
webscalesql-5.6,186,1.333333333
webscalesql-5.6,187,3.5
webscalesql-5.6,188,0.5
webscalesql-5.6,189,400
webscalesql-5.6,190,41.5
webscalesql-5.6,191,25
webscalesql-5.6,192,49.86666667
webscalesql-5.6,193,14.5
webscalesql-5.6,194,5
webscalesql-5.6,195,4.5
webscalesql-5.6,196,0.5
webscalesql-5.6,197,24.7
webscalesql-5.6,198,1
webscalesql-5.6,199,6.833333333
webscalesql-5.6,200,1
webscalesql-5.6,201,1.783333333
webscalesql-5.6,202,3
webscalesql-5.6,203,2.833333333
webscalesql-5.6,204,3
webscalesql-5.6,205,5.333333333
webscalesql-5.6,206,75
webscalesql-5.6,207,7
webscalesql-5.6,208,1
webscalesql-5.6,209,1
webscalesql-5.6,210,0.5
webscalesql-5.6,211,0.5
webscalesql-5.6,212,1
webscalesql-5.6,213,1
webscalesql-5.6,214,1.5
webscalesql-5.6,215,1
webscalesql-5.6,216,1
webscalesql-5.6,217,1
webscalesql-5.6,218,0.833333333
webscalesql-5.6,219,0.5
webscalesql-5.6,220,0.5
webscalesql-5.6,221,0.5
webscalesql-5.6,222,1.333333333
webscalesql-5.6,223,0.333333333
webscalesql-5.6,224,0.333333333
webscalesql-5.6,225,1
webscalesql-5.6,226,1
webscalesql-5.6,227,2
webscalesql-5.6,228,0.5
webscalesql-5.6,229,2
webscalesql-5.6,230,1
webscalesql-5.6,231,4
webscalesql-5.6,232,3
webscalesql-5.6,233,18.5
WordPress,0,12.33333333
WordPress,1,68.03333333
WordPress,2,5.333333333
WordPress,3,41.41666667
WordPress,4,224.1166667
WordPress,5,29.83333333
WordPress,6,26.08333333
WordPress,7,1
WordPress,8,34.25
WordPress,9,3.5
WordPress,10,5.75
WordPress,11,5.5
WordPress,12,8.416666667
WordPress,13,18.5
WordPress,14,2.2
WordPress,15,0.833333333
WordPress,16,0.333333333
WordPress,17,6.75
WordPress,18,8.283333333
WordPress,19,2.283333333
WordPress,20,10.08333333
WordPress,21,1.166666667
WordPress,22,22.58333333
WordPress,23,2.25
WordPress,24,1.666666667
WordPress,25,6.166666667
WordPress,26,1
WordPress,27,0.833333333
WordPress,28,104.3333333
WordPress,29,37.5
WordPress,30,0.833333333
WordPress,31,0.333333333
WordPress,32,1
WordPress,33,0.5
wp-cli,0,119.3333333
wp-cli,1,0.5
wp-cli,2,28.33333333
wp-cli,3,4
wp-cli,4,2
wp-cli,5,2.833333333
wp-cli,6,0.333333333
wp-cli,7,2
wp-cli,8,4.833333333
wp-cli,9,3
wp-cli,10,1.5
wp-cli,11,1
wp-cli,12,0.5
wp-cli,13,0.5
wp-cli,14,0.333333333
wp-cli,15,1
wp-cli,16,0.333333333
wp-cli,17,0.333333333
wp-cli,18,2
wp-cli,19,1
wp-cli,20,1
wp-cli,21,0.5
wp-cli,22,0.333333333
wp-cli,23,0.5
jedis,0,61.5
jedis,1,9
jedis,2,29.5
jedis,3,2.5
jedis,4,1
jedis,5,1
jedis,6,12
jedis,7,2.5
jedis,8,1
jedis,9,1.5
jedis,10,0.5
jedis,11,2
jedis,12,4
jedis,13,0.5
jedis,14,1
jedis,15,0.5
jedis,16,0.5
jedis,17,0.5
jedis,18,1
yii2,0,429.0833333
yii2,1,19.5
yii2,2,197.8333333
yii2,3,4
yii2,4,72.33333333
yii2,5,2
yii2,6,1
yii2,7,5.5
yii2,8,1.5
yii2,9,136.5
yii2,10,0.5
yii2,11,182.8333333
yii2,12,1.5
yii2,13,15
yii2,14,2
yii2,15,3.5
yii2,16,0.333333333
yii2,17,1
yii2,18,0.5
yii2,19,1
yii2,20,20.66666667
yii2,21,0.5
yii2,22,1.666666667
yii2,23,1
yii2,24,0.5
yii2,25,1
yii2,26,1
yii2,27,0.5
yii2,28,1
yii2,29,1
yii2,30,0.5
yii2,31,0.5
yii2,32,1
yii2,33,1
yii2,34,1
yii2,35,1
yii2,36,1
yii2,37,0.5
yii2,38,0.5
yii2,39,1
yii2,40,1
yii2,41,1
yii2,42,1
yii2,43,1
yii2,44,1
yii2,45,1
yii2,46,1
yii2,47,0.5
yii2,48,0.5
yii2,49,1
yii2,50,1
yii2,51,1
yii2,52,1
yii2,53,1
yii2,54,1.5
yii2,55,0.5
yii2,56,1
yii2,57,1
yii2,58,1
yii2,59,1
yii2,60,0.5
yii2,61,1
yii2,62,5.5
yii2,63,0.5
yii2,64,0.5
yii2,65,8.5
yii2,66,9
yii2,67,2
yii2,68,21.5
yii2,69,1.5
yii2,70,1
yii2,71,1
yii2,72,4
yii2,73,1
yii2,74,1
yii2,75,0.5
yii2,76,1
yii2,77,0.25
yii2,78,1
yii2,79,0.5

==> experiments/rep-info-new.csv <==
fullname,language,selectedfiles,allfiles,numauthors,nummultauthors,numdevelopers,percentage,size,commits,stars,loc,truckfactor,gini,rsinglefile
activeadmin/activeadmin,Ruby,441,523,35,43,284,0.15,Medium,3737,5719,18921,2,0.848916310711411,0.764172335600907
ajaxorg/ace,JavaScript,735,1315,74,86,223,0.39,Medium,6016,9810,190746,2,0.846037019467591,0.7333333333333333
alexreisner/geocoder,Ruby,148,257,31,36,164,0.22,Small,1441,3074,6904,1,0.696884384384384,0.7837837837837838
android/platform_frameworks_base,Java,6221,26977,280,322,1106,0.29,Large,159320,2620,3514959,19,0.798414235133276,0.7120578778135048
ansible/ansible,Python,364,1052,42,48,401,0.12,Medium,13312,9690,59079,2,0.819997710637828,0.7857142857142857
apache/cassandra,Java,1337,1818,38,43,98,0.44,Large,16038,1900,259088,2,0.802651000084033,0.7211394302848576
atom/atom-shell,C-CPP,408,506,3,4,36,0.11,Medium,3111,5646,27328,1,0.732843137254902,0.9852941176470589
bbatsov/rubocop,Ruby,548,584,28,30,98,0.31,Medium,3151,3859,44133,3,0.80969180860086,0.5565693430656934
bitcoin/bitcoin,C-CPP,625,1106,32,38,230,0.17,Medium,7958,6508,99972,3,0.778135774222149,0.7965217391304348
bjorn/tiled,C-CPP,446,758,25,29,91,0.32,Medium,1727,2850,58155,1,0.857507344982217,0.8161434977578476
boto/boto,Python,642,906,73,85,486,0.17,Medium,6715,4570,74327,4,0.801160588856895,0.7679127725856698
bumptech/glide,Java,371,542,5,5,11,0.45,Medium,1004,1973,34537,1,0.78544474393531,0.9784366576819407
bundler/bundler,Ruby,199,295,35,41,367,0.11,Medium,5178,2741,25858,3,0.784614127563631,0.6080402010050251
bup/bup,Python,115,173,8,10,60,0.17,Small,1200,3775,13809,2,0.738260869565217,0.8347826086956521
BVLC/caffe,C-CPP,260,420,23,27,69,0.39,Medium,2743,2519,51920,4,0.697530864202778,0.6230769230769231
caskroom/homebrew-cask,Ruby,2625,2676,529,804,1386,0.58,Large,32414,6058,36886,54,0.774079917875582,0.2358095238095238
celery/celery,Python,264,568,10,12,251,0.05,Medium,8566,3300,42329,1,0.88636363636289,0.9431818181818182
celluloid/celluloid,Ruby,94,117,10,13,73,0.18,Small,1461,2698,6110,1,0.783142389525368,0.8297872340425532
chef/chef,Ruby,1422,1695,100,114,427,0.26,Large,11961,3387,141720,6,0.797410779647193,0.7693389592123769
clojure/clojure,Java,277,291,20,26,113,0.23,Medium,2695,3922,38629,2,0.837267425715079,0.8194945848375451
cocos2d/cocos2d-x,C-CPP,2682,4517,62,69,365,0.19,Large,27397,5357,560797,6,0.788322244064886,0.614867388868136
codemirror/CodeMirror,JavaScript,379,403,61,104,383,0.27,Medium,4427,6197,68972,4,0.779395846023952,0.5356200527704486
composer/composer,PHP,350,533,44,57,339,0.17,Medium,4867,5335,36852,2,0.80623224730644,0.6857142857142857
cucumber/cucumber,Ruby,176,500,21,27,193,0.14,Small,6215,4644,15156,2,0.787457912464491,0.8011363636363636
diaspora/diaspora,Ruby,1166,1755,87,99,270,0.37,Medium,15397,9808,130405,6,0.788903062695123,0.6632302405498282
divio/django-cms,Python,589,1186,41,47,233,0.2,Medium,9973,3259,54949,3,0.809406365801226,0.6539792387543253
django/django,Python,1805,5206,89,102,567,0.18,Large,20101,13038,54949,7,0.819986993321533,0.7355875831485588
driftyco/ionic,JavaScript,395,596,10,13,81,0.16,Medium,3645,13904,132538,2,0.741447581956752,0.810126582278481
dropwizard/dropwizard,Java,440,633,34,44,118,0.37,Medium,2686,2877,27559,1,0.850156739811912,0.8275862068965517
dropwizard/metrics,Java,201,306,20,28,100,0.28,Medium,1949,2832,17360,1,0.790859057164554,0.7839195979899497
drupal/drupal,PHP,5659,11892,14,17,39,0.44,Large,27825,1729,621770,2,0.821601950255425,0.5348837209302325
elasticsearch/elasticsearch,Java,3983,5240,57,63,220,0.29,Large,10849,10102,442941,2,0.864244467548055,0.7604820487070048
elasticsearch/logstash,Ruby,125,208,13,18,106,0.17,Small,6448,3726,10770,2,0.749777777777778,0.744
emberjs/ember.js,JavaScript,640,673,56,67,423,0.16,Medium,8878,12802,66625,6,0.803737562182555,0.5046875
erikhuda/thor,Ruby,81,97,10,12,123,0.1,Small,1238,2678,7516,1,0.766460905349794,0.7654320987654321
Eugeny/ajenti,Python,289,554,10,13,33,0.39,Medium,2521,3468,25893,1,0.890604205483098,0.9653979238754326
excilys/androidannotations,Java,624,784,26,27,47,0.57,Medium,1916,4531,29523,2,0.77995642701226,0.7810457516339869
facebook/osquery,C-CPP,241,365,15,18,29,0.62,Medium,1422,3673,7174,2,0.824804057169202,0.6887966804979253
facebook/presto,Java,2035,2331,23,23,53,0.43,Large,4469,3004,7174,2,0.803763842894891,0.684029484029484
fog/fog,Ruby,4192,4361,144,165,446,0.37,Large,11322,3390,153949,12,0.793136741697377,0.5834932821497121
FriendsOfPHP/PHP-CS-Fixer,PHP,211,225,22,33,84,0.39,Medium,1166,1986,17107,2,0.800229785982522,0.7251184834123223
fzaninotto/Faker,PHP,338,346,83,93,168,0.55,Medium,1120,5251,53680,23,0.492842145441724,0.7485207100591716
getsentry/sentry,Python,921,1231,11,16,152,0.11,Medium,7479,6462,108866,1,0.926506514657981,0.9630836047774158
git/git,C-CPP,1516,2770,233,267,1078,0.25,Large,38750,8237,357243,12,0.7695063083183,0.7083906464924347
github/android,Java,390,661,9,10,31,0.32,Medium,2618,5661,57844,1,0.757435897426404,0.823076923076923
github/linguist,Ruby,44,1482,5,6,131,0.05,Small,3849,2695,121885,2,0.419191919210285,0.8181818181818182
gradle/gradle,Java,7365,9864,48,59,132,0.45,Large,24230,2156,485204,4,0.879398960987978,0.7096247960848288
gruntjs/grunt,JavaScript,23,75,2,3,28,0.11,Small,1305,9163,3520,1,0.623188405797102,0.9565217391304348
haml/haml,Ruby,96,111,12,13,99,0.13,Small,4888,2634,5874,3,0.644764957252142,0.4791666666666667
Homebrew/homebrew,Ruby,3260,3488,1540,1713,4803,0.36,Large,43109,21606,111167,250,0.592477523622665,0.5788343558282208
iojs/io.js,JavaScript,1194,11977,182,192,486,0.4,Medium,11006,10531,2217511,5,0.80300979329283,0.7869127516778524
ipython/ipython,Python,701,1334,50,59,323,0.18,Medium,19818,5796,124576,4,0.825243195758366,0.6547788873038516
Itseez/opencv,C-CPP,1817,4468,60,68,304,0.22,Large,15619,4574,1100366,2,0.877361951935796,0.7655476059438635
jadejs/jade,JavaScript,302,425,22,23,92,0.25,Medium,2154,7961,10591,2,0.764228812725361,0.6788079470198676
janl/mustache.js,JavaScript,121,208,18,19,40,0.47,Small,549,7383,1164,1,0.781499202548038,0.6363636363636364
jashkenas/backbone,JavaScript,15,106,5,6,248,0.02,Small,2831,20871,26374,2,0.511111111111111,0.8
jekyll/jekyll,Ruby,159,378,33,41,271,0.15,Small,5439,18733,9514,4,0.716725469151285,0.6666666666666666
JetBrains/intellij-community,Java,56457,74498,145,152,207,0.73,Large,148258,1744,3945287,9,0.824222326033489,0.7467220240946754
jnicklas/capybara,Ruby,148,164,25,30,179,0.17,Small,2028,5826,16756,3,0.769330289187342,0.6506849315068494
JohnLangford/vowpal_wabbit,C-CPP,249,505,22,30,82,0.37,Medium,3946,2061,30050,2,0.796519410958525,0.6867469879518072
joomla/joomla-cms,PHP,2959,5585,66,72,414,0.17,Large,21263,1452,534778,7,0.793804369594218,0.47921595133491046
jquery/jquery,JavaScript,178,225,18,22,209,0.11,Small,5761,33491,34703,4,0.664027919647821,0.6348314606741573
jquery/jquery-ui,JavaScript,489,619,30,34,276,0.12,Medium,6519,8755,257852,2,0.837345122097919,0.5071574642126789
jrburke/requirejs,JavaScript,613,693,5,9,28,0.32,Medium,1270,7071,31297,1,0.866956679354722,0.8972267536704731
justinfrench/formtastic,Ruby,154,171,19,22,163,0.13,Small,2289,4571,13390,1,0.796389216811599,0.7792207792207793
kivy/kivy,Python,321,1122,23,30,159,0.19,Medium,7836,2810,68117,1,0.863793700235963,0.7912772585669782
koush/ion,Java,115,177,2,2,13,0.15,Small,701,2796,9299,1,0.491304347826087,1
kriswallsmith/assetic,PHP,233,269,25,28,105,0.27,Medium,1071,2866,10458,1,0.775597792765175,0.8626609442060086
Leaflet/Leaflet,JavaScript,162,193,17,19,189,0.1,Small,3507,9820,16926,1,0.815789473684211,0.8950617283950617
less/less.js,JavaScript,371,478,29,33,174,0.19,Medium,2325,11863,22140,1,0.829943641264396,0.7250673854447439
libgdx/libgdx,Java,3347,4345,61,64,295,0.22,Large,10810,5718,656269,2,0.911453663586061,0.6329946204423191
mailpile/Mailpile,Python,318,682,12,14,67,0.21,Medium,4215,5501,49569,1,0.831985624438454,0.8050314465408805
mbostock/d3,JavaScript,509,547,17,21,73,0.29,Medium,3430,34837,44840,1,0.903724658180104,0.8297029702970297
meskyanichi/backup,Ruby,202,255,12,23,81,0.28,Medium,1100,3274,23129,2,0.820275505839606,0.6435643564356436
meteor/meteor,JavaScript,656,2025,23,25,102,0.25,Medium,13307,22716,179286,5,0.676882113842131,0.6737804878048781
mitchellh/vagrant,Ruby,935,1221,51,78,435,0.18,Medium,7253,8672,56054,1,0.884523972756009,0.8577540106951872
mitsuhiko/flask,Python,59,207,5,7,119,0.06,Small,2167,12778,8715,1,0.73527037934767,0.7627118644067796
moment/moment,JavaScript,216,237,50,89,244,0.36,Medium,2308,19741,57335,19,0.69677659872711,0.24537037037037038
mongoid/mongoid,Ruby,688,705,30,40,291,0.13,Medium,6073,3139,71819,1,0.927701065890116,0.8924418604651163
mozilla/pdf.js,JavaScript,155,1048,21,24,144,0.17,Small,7582,10549,65546,3,0.693458781367262,0.7161290322580646
mrdoob/three.js,JavaScript,411,1598,17,25,209,0.12,Medium,9762,18402,173258,2,0.800700896497415,0.8459657701711492
nate-parrott/Flashlight,Python,788,1869,58,63,75,0.84,Medium,1630,2832,56048,1,0.880434189718856,0.9407216494845361
netty/netty,Java,1594,1673,52,59,155,0.38,Large,6536,4191,170734,2,0.869960799326889,0.7001254705144291
nicolasgramlich/AndEngine,Java,599,632,1,3,23,0.13,Medium,1800,2433,34226,1,0.664440734557596,0.994991652754591
odoo/odoo,Python,2384,14059,165,188,754,0.25,Large,92678,2074,643417,14,0.743733256199554,0.653035413153457
omab/django-social-auth,Python,102,183,23,39,141,0.28,Small,1611,2163,1742,2,0.773758145067694,0.5247524752475248
openframeworks/openFrameworks,C-CPP,2013,4573,35,45,162,0.28,Large,10312,3364,493526,2,0.880916159927829,0.5865671641791045
paulasmuth/fnordmetric,C-CPP,417,574,3,3,6,0.5,Medium,2816,4503,41775,1,0.6378896882494,0.9952038369304557
phacility/phabricator,PHP,3802,5132,59,70,200,0.35,Large,9256,4885,350705,1,0.938498534605712,0.7075223566543924
php/php-src,C-CPP,15470,17301,231,256,431,0.59,Large,88302,5413,811031,18,0.827363182410742,0.5895657809462087
plataformatec/devise,Ruby,222,248,26,34,347,0.1,Medium,2904,12331,10603,2,0.80776364599894,0.7117117117117117
powerline/powerline,Python,190,337,5,6,38,0.16,Medium,2284,3743,20880,1,0.778947368421053,0.8315789473684211
prawnpdf/prawn,Ruby,193,268,17,20,98,0.2,Medium,2692,2693,14332,2,0.759671848022179,0.7823834196891192
puphpet/puphpet,PHP,306,636,9,12,67,0.18,Medium,1787,2682,26084,1,0.801470588235294,0.7875816993464052
puppetlabs/puppet,Ruby,2204,2869,115,136,423,0.32,Large,19423,3005,213799,9,0.800219520662863,0.6823956442831216
pydata/pandas,Python,416,694,30,39,331,0.11,Medium,11314,4059,174356,2,0.834309253774777,0.7596153846153846
rails/rails,Ruby,2330,2878,217,261,2283,0.11,Large,49945,25078,174356,9,0.82297403706614,0.7328976034858388
ratchetphp/Ratchet,PHP,89,99,2,3,22,0.14,Small,581,2063,4488,1,0.640449438202247,0.9438202247191011
ReactiveX/RxJava,Java,410,429,15,22,62,0.35,Medium,3919,4518,53473,1,0.887546193639584,0.7024390243902439
Respect/Validation,PHP,335,343,20,22,41,0.54,Medium,791,2099,10417,2,0.751560379918589,0.7791044776119403
resque/resque,Ruby,73,98,24,29,185,0.16,Small,1918,6368,5615,6,0.527633443552196,0.684931506849315
rg3/youtube-dl,Python,545,570,88,98,238,0.41,Medium,7442,8470,50782,3,0.848836048190578,0.6330275229357798
ruby/ruby,Ruby,3482,4336,62,65,90,0.72,Large,38675,6895,994742,5,0.781630804575492,0.7754164273406089
saltstack/salt,Python,1267,2614,200,228,1067,0.21,Large,47612,4737,301605,11,0.763237513663698,0.6827150749802684
sampsyo/beets,Python,131,278,14,19,120,0.16,Small,4768,3680,36088,2,0.769920985674614,0.648854961832061
sandstorm-io/capnproto,C-CPP,228,312,5,9,29,0.31,Medium,1224,2458,36418,1,0.864522417153996,0.9605263157894737
sass/sass,Ruby,259,287,8,13,108,0.12,Medium,5935,5371,31372,1,0.839025839024651,0.806949806949807
scikit-learn/scikit-learn,C-CPP,441,960,51,59,340,0.17,Medium,18298,5117,388551,7,0.683829765426195,0.7188208616780045
sebastianbergmann/phpunit,PHP,393,442,22,28,146,0.19,Medium,5687,4195,22145,1,0.867893586005831,0.7372448979591837
Seldaek/monolog,PHP,148,160,49,56,158,0.35,Small,1099,3081,9294,11,0.59395109395711,0.5472972972972973
sferik/twitter,Ruby,154,236,7,8,104,0.08,Small,2495,3083,9490,1,0.819805194805195,0.9285714285714286
SFTtech/openage,C-CPP,280,366,11,12,29,0.41,Medium,1533,2889,18343,2,0.757220216606498,0.7545126353790613
Shopify/active_merchant,Ruby,510,531,87,101,347,0.29,Medium,2972,2953,102720,6,0.664427619230022,0.7647058823529411
silexphp/Silex,PHP,104,152,11,12,73,0.16,Small,1597,2558,5999,1,0.762019230769231,0.8076923076923077
sparklemotion/nokogiri,Java,320,373,19,23,104,0.22,Medium,3516,3110,61050,2,0.827445652173913,0.8125
spotify/luigi,Python,140,228,30,34,113,0.3,Small,1708,2224,24056,6,0.605532212886134,0.7428571428571429
spring-projects/spring-framework,Java,5849,7141,39,41,107,0.38,Large,9839,5058,549088,2,0.863240467889141,0.47849185946872325
sstephenson/sprockets,Ruby,105,418,2,2,61,0.03,Small,2271,2630,9463,1,0.480952380952381,0.9809523809523809
strongloop/express,JavaScript,100,214,9,11,97,0.11,Small,5056,17645,11391,2,0.730909090909091,0.71
substack/node-browserify,JavaScript,288,361,20,25,82,0.3,Medium,1930,6650,4378,1,0.860416666666667,0.9097222222222222
thinkaurelius/titan,Java,1361,2014,7,7,27,0.26,Large,3796,2565,257960,2,0.649439775911977,0.8029411764705883
ThinkUpLLC/ThinkUp,PHP,860,1718,19,29,84,0.35,Medium,2646,3241,138921,2,0.830727078318499,0.6313953488372093
thoughtbot/factory_girl,Ruby,134,154,9,12,74,0.16,Small,790,4005,5986,1,0.824004975128244,0.582089552238806
thoughtbot/paperclip,Ruby,150,190,12,18,246,0.07,Small,1592,6678,12109,1,0.821234567877998,0.7533333333333333
thumbor/thumbor,Python,182,262,13,16,44,0.36,Medium,1224,2641,239611,2,0.751259157510625,0.7417582417582418
torvalds/linux,C-CPP,40171,48948,2596,3038,11319,0.27,Large,505603,19848,12891322,131,0.804416649681265,0.6972874685530674
TryGhost/Ghost,JavaScript,575,672,37,43,169,0.25,Medium,4512,14195,39174,6,0.716717222785106,0.662608695652174
v8/v8,C-CPP,3746,4570,79,85,113,0.75,Large,19794,2388,1247934,11,0.712698846410806,0.7004805125467165
webscalesql/webscalesql-5.6,C-CPP,4180,14445,208,234,894,0.26,Large,97312,2621,1693411,11,0.809889902139298,0.5279846264712947
WordPress/WordPress,PHP,695,1420,28,34,51,0.67,Medium,28989,5184,268649,5,0.736318239537987,0.6100719424460431
wp-cli/wp-cli,PHP,178,193,17,24,120,0.2,Small,4075,1872,11921,1,0.840043695373895,0.7865168539325843
xetorthio/jedis,Java,134,142,17,19,90,0.21,Small,1054,2092,20714,2,0.751993620414673,0.7196969696969697
yiisoft/yii2,PHP,1195,2076,68,80,311,0.26,Large,11806,5056,98259,3,0.890172594136479,0.793305439330544


==> experiments/top3perc.csv <==
repository,files,selectedfiles,locs,perc 
activeadmin,523,441,18921,0.8321995464852607
ace,1315,735,190746,0.9047619047619048
geocoder,257,148,6904,0.7702702702702703
platform_frameworks_base,26977,6221,3514959,0.7585209003215434
ansible,1052,364,59079,0.8241758241758241
cassandra,1818,1337,259088,0.7743628185907047
atom-shell,506,408,27328,0.9803921568627451
rubocop,584,548,44133,0.7864963503649635
bitcoin,1106,625,99972,0.7704347826086957
tiled,758,446,58155,0.8946188340807175
boto,906,642,74327,0.8084112149532711
glide,542,371,34537,0.9919137466307277
bundler,295,199,25858,0.864321608040201
bup,173,115,13809,0.5217391304347826
caffe,420,260,51920,0.6615384615384615
homebrew-cask,2676,2625,36886,0.9158095238095239
celery,568,264,42329,0.9810606060606061
celluloid,117,94,6110,0.723404255319149
chef,1695,1422,141720,0.7517580872011251
clojure,291,277,38629,0.8736462093862816
cocos2d-x,4517,2682,560797,0.7523347030257751
CodeMirror,403,379,68972,0.9340369393139841
composer,533,350,36852,0.8571428571428571
cucumber,500,176,15156,0.875
diaspora,1755,1166,130405,0.7663230240549829
django-cms,1186,589,54949,0.8373702422145328
django,5206,1805,54949,0.7754988913525499
ionic,596,395,132538,0.46835443037974683
dropwizard,633,440,27559,0.8758620689655172
metrics,306,201,17360,0.8341708542713567
drupal,11892,5659,621770,0.8413237924865832
elasticsearch,5240,3983,442941,0.8245041426060759
logstash,208,125,10770,0.72
ember.js,673,640,66625,0.8453125
thor,97,81,7516,0.7160493827160493
ajenti,554,289,25893,0.9653979238754326
androidannotations,784,624,29523,0.7745098039215687
osquery,365,241,7174,0.9128630705394191
presto,2331,2035,7174,0.7213759213759213
fog,4361,4192,153949,0.7756717850287908
PHP-CS-Fixer,225,211,17107,0.8672985781990521
Faker,346,338,53680,0.4467455621301775
sentry,1231,921,108866,0.997828447339848
git,2770,1516,357243,0.7854195323246217
android,661,390,57844,0.782051282051282
linguist,1482,44,121885,0.4772727272727273
gradle,9864,7365,485204,0.8911092985318108
grunt,75,23,3520,0.9565217391304348
haml,111,96,5874,0.5104166666666666
homebrew,3488,3260,111167,0.6647239263803681
io.js,11977,1194,2217511,0.8221476510067114
ipython,1334,701,124576,0.8815977175463623
opencv,4468,1817,1100366,0.8904788112272978
jade,425,302,10591,0.8145695364238411
mustache.js,208,121,1164,0.8925619834710744
backbone,106,15,26374,0.6
jekyll,378,159,9514,0.7295597484276729
intellij-community,74498,56457,3945287,0.7523464807224854
capybara,164,148,16756,0.9041095890410958
vowpal_wabbit,505,249,30050,0.8152610441767069
joomla-cms,5585,2959,534778,0.7637715444406894
jquery,225,178,34703,0.5561797752808989
jquery-ui,619,489,257852,0.7995910020449898
requirejs,693,613,31297,0.9869494290375204
formtastic,171,154,13390,0.8961038961038961
kivy,1122,321,68117,0.8785046728971962
ion,177,115,9299,0.991304347826087
assetic,269,233,10458,0.8326180257510729
Leaflet,193,162,16926,0.8395061728395061
less.js,478,371,22140,0.8571428571428571
libgdx,4345,3347,656269,0.9369396294082487
Mailpile,682,318,49569,0.5943396226415094
d3,547,509,44840,0.9623762376237623
backup,255,202,23129,0.9108910891089109
meteor,2025,656,179286,0.5777439024390244
vagrant,1221,935,56054,0.8962566844919786
flask,207,59,8715,0.8983050847457628
moment,237,216,57335,0.9351851851851852
mongoid,705,688,71819,0.9723837209302325
pdf.js,1048,155,65546,0.6064516129032258
three.js,1598,411,173258,0.7017114914425427
Flashlight,1869,788,56048,0.895618556701031
netty,1673,1594,170734,0.904642409033877
AndEngine,632,599,34226,1
odoo,14059,2384,643417,0.7086846543001686
django-social-auth,183,102,1742,0.9405940594059405
openFrameworks,4573,2013,493526,0.9144278606965174
fnordmetric,574,417,41775,0.9616306954436451
phabricator,5132,3802,350705,0.972382956338769
php-src,17301,15470,811031,0.811600777705768
devise,248,222,10603,0.8198198198198198
powerline,337,190,20880,0.9736842105263158
prawn,268,193,14332,0.7461139896373057
puphpet,636,306,26084,0.9183006535947712
puppet,2869,2204,213799,0.7758620689655172
pandas,694,416,174356,0.8389423076923077
rails,2878,2330,174356,0.8270152505446623
Ratchet,99,89,4488,1
RxJava,429,410,53473,0.975609756097561
Validation,343,335,10417,0.7134328358208956
resque,98,73,5615,0.4520547945205479
youtube-dl,570,545,50782,0.9192660550458716
ruby,4336,3482,994742,0.7466973004020678
salt,2614,1267,301605,0.7821625887924231
beets,278,131,36088,0.8396946564885496
capnproto,312,228,36418,0.9824561403508771
sass,287,259,31372,0.8185328185328186
scikit-learn,960,441,388551,0.6077097505668935
phpunit,442,393,22145,0.9158163265306123
monolog,160,148,9294,0.7027027027027027
twitter,236,154,9490,0.935064935064935
openage,366,280,18343,0.5848375451263538
active_merchant,531,510,102720,0.6843137254901961
Silex,152,104,5999,0.75
nokogiri,373,320,61050,0.83125
luigi,228,140,24056,0.5428571428571428
spring-framework,7141,5849,549088,0.8738646101113967
sprockets,418,105,9463,0.9904761904761905
express,214,100,11391,0.71
node-browserify,361,288,4378,0.9097222222222222
titan,2014,1361,257960,0.513235294117647
ThinkUp,1718,860,138921,0.8860465116279069
factory_girl,154,134,5986,0.9402985074626866
paperclip,190,150,12109,0.9066666666666666
thumbor,262,182,239611,0.8351648351648352
linux,48948,40171,12891322,0.7699205420081202
Ghost,672,575,39174,0.6104347826086957
v8,4570,3746,1247934,0.6142552055525894
webscalesql-5.6,14445,4180,1693411,0.7830891184242134
WordPress,1420,695,268649,0.6848920863309352
wp-cli,193,178,11921,0.8820224719101124
jedis,142,134,20714,0.7803030303030303
yii2,2076,1195,98259,0.9288702928870293
